Development and Experimental Validation of Novel Evaluation Criteria for Turbulent Two-Phase VOF Simulations in High-Pressure Die Casting

Air entrapment during mold filling critically affects porosity and overall casting quality in High Pressure Die Casting. This study assesses the feasibility of applying the vof method within OpenFOAM to simulate compressible, turbulent mold filling in a thin-walled geometry. Three-dimensional simulations with the "compressibleInterFoam" solver were carried out under ambient initial cavity conditions, using both laminar flow and the k-e turbulence model. The free surface dynamics were examined across a range of inlet velocities to evaluate their influence on interface morphology, cavity pressurization, and gas entrapment. To quantify these effects, three evaluation criteria were introduced: the TIFSA as a measure of oxidation risk, the TMVF as an indicator of filling continuity and air entrapment, and the TIVF as a proxy for surface loading. Results show that turbulence modeling accelerates pressurization and limits the persistence of entrapped gas, with velocity governing the balance between smooth filling, turbulent breakup, and exposure duration. Comparison with experimental casting trials, including CT based porosity analysis and photogrammetric surface evaluation, validated that the model captures key defect mechanisms and provides quantitative guidance for process optimization.

==> Amax_vs_We.dat <==
vin ving we Amax_kep Amax_noTurb dummy
0.05 0.666667 18.282051 0 0.00197 0.00204 0
0.10 1.333333 73.128205 0.00804 0.00678 0
0.20 2.666667 292.512821 0.02239 0.01913 0
0.50 6.666667 1828.205128 0.03761 0.03591 0
1.00 13.333333 7312.820513 0.0442 0.03927 0
1.50 20.000000 16453.846154 0.04417 0.03878 0
1.75 23.333333 22395.512821 0.04701 0.04068 0
2.00 26.666667 29251.282051 0.04739 0.04125 0
2.25 30.000000 37021.153846 0.04686 0.04288 0
2.50 33.333333 45705.128205 0.04886 0.04396 0


==> Umags_UmagTop.dat <==
time,umagtop,umagmid
1,0.000112111949224,0.0002139436520547
2,8.70476227701e-05,0.0001344721996052
3,5.089238131839e-05,8.371099557782e-05
4,7.322838912199e-05,0.0001421470844836
5,0.000114731475902,0.0001706938001452
6,0.0001740928113091,0.0002446541288561
7,0.0002146931415941,0.000263497807815
8,0.0002292840936313,0.0002723639524088
9,0.0002278763576525,0.0002736826669046
10,0.0002355151615184,0.0002639776268847
11,0.0001663069342166,0.0002524331538931
12,0.0001452733429054,0.0002086883298148
13,0.0001226667430049,0.0001986582509903
14,0.0001109291589649,0.0001596010785822
15,0.00010781971692,0.000137088583737
16,0.0001005539578265,0.0001261458573895
17,9.020756156004e-05,0.0001105688837762
18,8.369006989292e-05,0.0001011530086677
19,7.867406766817e-05,9.487568652142e-05
20,7.36337916592e-05,9.452879257459e-05
21,7.585321409405e-05,0.0001051265837317
22,8.110298739707e-05,0.00011494140017
23,7.920116042482e-05,0.0001175103497654
24,7.764969279846e-05,0.0001086101124105
25,7.709645026326e-05,0.0001065643474925
26,7.734076936588e-05,0.0001063924596666
27,7.918918798336e-05,0.000108067865587
28,7.941767515136e-05,0.0001088164692461
29,8.262419512462e-05,0.0001091303236923
30,8.453062350919e-05,0.0001073197247134
31,8.59090261677e-05,0.0001074682555895
32,8.429065687435e-05,0.0001066486708644
33,8.419065679507e-05,0.0001065422173066
34,8.333258000086e-05,0.0001059933191145
35,8.320303639166e-05,0.0001055131296844
36,8.22646511233e-05,0.0001054107149513
37,8.165376421327e-05,0.0001056489502546
38,8.174968714639e-05,0.0001062409790529
39,8.244102799865e-05,0.0001067932438266
40,8.306791873034e-05,0.0001070730866713
41,8.310486128242e-05,0.0001062690060154
42,7.925548472014e-05,0.0001024015408088
43,6.922234443682e-05,9.047972419612e-05
44,3.448993429528e-05,4.069927010328e-05
45,5.894281472844e-05,8.22463518121e-05
46,3.723335792479e-05,5.111052641709e-05
47,4.649788994059e-05,7.0214063293e-05
48,3.893755691608e-05,5.714537757608e-05
49,4.507342662718e-05,6.682735330986e-05
50,4.06423747192e-05,5.909290898191e-05
51,4.558891836316e-05,6.665542910447e-05
52,4.073254052206e-05,5.921031178103e-05
53,4.467682946477e-05,6.567733375658e-05
54,4.1602440358e-05,6.125824320018e-05
55,4.215121148096e-05,6.258227979852e-05
56,4.27066051613e-05,6.396850352627e-05
57,4.099193763016e-05,6.179775773374e-05
58,4.152525729959e-05,6.318951828352e-05
59,4.170898822181e-05,6.388171551997e-05
60,4.0975734215e-05,6.296699963821e-05
61,4.102412895091e-05,6.322144870861e-05
62,4.12686386952e-05,6.381875470684e-05
63,4.092586161194e-05,6.354502874102e-05
64,4.051923513896e-05,6.306330658661e-05
65,4.0494980127e-05,6.299815132462e-05
66,4.06021708161e-05,6.309343141043e-05
67,4.060272195837e-05,6.302839472097e-05
68,4.063573543514e-05,6.286569727259e-05
69,4.078140310114e-05,6.275457765665e-05
70,4.099009456733e-05,6.273161382919e-05


==> combined_10.dat <==
Time,p
0.0,100000.0
0.02,112810.0
0.04,115780.0
0.06,118940.0
0.08,122240.0
0.1,125870.0
0.12,129440.0
0.14,133440.0
0.16,137180.0
0.18,141110.0
0.2,145240.0
0.22,149630.0
0.24,154290.0
0.26,159220.0
0.28,164830.0
0.3,170070.0
0.32,175600.0
0.34,181750.0
0.36,187920.0
0.38,194560.0
0.4,201580.0
0.42,209010.0
0.44,216780.0
0.46,225120.0
0.48,233980.0
0.5,243400.0
0.52,253520.0
0.54,264400.0
0.56,276150.0
0.58,288830.0
0.6,301210.0
0.62,314130.0
0.64,327330.0
0.66,340940.0
0.68,355890.0
0.7,373630.0
0.72,393790.0
0.74,417070.0
0.76,443910.0
0.78,474810.0
0.8,510400.0
0.82,551360.0
0.84,598780.0
0.86,653760.0
0.88,719170.0
0.9,797410.0
0.92,889440.0
0.94,1003000.0
0.96,1152100.0
0.98,1354200.0
1.0,1637400.0
1.02,2024600.0
1.04,2614200.0
1.06,3601500.0
1.08,5376600.0
1.1,9112500.0
1.12,19334000.0
1.14,43543000.0
1.16,76840000.0


==> combined_100.dat <==
Time,p
0.0,100000.0
0.002,114830.0
0.004,117190.0
0.006,134290.0
0.008,136620.0
0.01,161560.0
0.012,189360.0
0.014,243730.0
0.016,227730.0
0.018,236260.0
0.02,236700.0
0.022,240160.0
0.024,243900.0
0.026,245020.0
0.028,248710.0
0.03,252020.0
0.032,257170.0
0.034,267050.0
0.036,267610.0
0.038,272950.0
0.04,281040.0
0.042,288920.0
0.044,295810.0
0.046,300160.0
0.048,308540.0
0.05,319850.0
0.052,333980.0
0.054,347310.0
0.056,358380.0
0.058,370960.0
0.06,379970.0
0.062,390850.0
0.064,400530.0
0.066,420420.0
0.068,433160.0
0.07,449230.0
0.072,462570.0
0.074,485170.0
0.076,499280.0
0.078,526420.0
0.08,556170.0
0.082,587590.0
0.084,616860.0
0.086,655550.0
0.088,705730.0
0.09,762470.0
0.092,827610.0
0.094,911040.0
0.096,1014500.0
0.098,1146000.0
0.1,1325700.0
0.102,1573500.0
0.104,1944300.0
0.106,2572400.0
0.108,3775400.0
0.11,7172700.0
0.112,21723000.0
0.114,52149000.0
0.116,86486000.0


==> combined_150.dat <==
Time,p
0.0,100000.0
0.002,123560.0
0.004,150730.0
0.006,204060.0
0.008,325210.0
0.01,378690.0
0.012,364780.0
0.014,363300.0
0.016,357670.0
0.018,357920.0
0.02,362350.0
0.022,372490.0
0.024,387510.0
0.026,388180.0
0.028,407130.0
0.03,432200.0
0.032,447040.0
0.034,468190.0
0.036,498510.0
0.038,533880.0
0.04,558340.0
0.042,575470.0
0.044,611390.0
0.046,633580.0
0.048,650750.0
0.05,681960.0
0.052,712780.0
0.054,768020.0
0.056,816070.0
0.058,879110.0
0.06,960460.0
0.062,1075200.0
0.064,1231000.0
0.066,1477100.0
0.068,1877500.0
0.07,2633800.0
0.072,4685800.0
0.074,17953000.0
0.076,63587000.0
0.078,115810000.0


==> combined_175.dat <==
Time,p
0.0,100000.0
0.002,143700.0
0.004,173680.0
0.006,289500.0
0.008,459790.0
0.01,452090.0
0.012,439760.0
0.014,440120.0
0.016,444030.0
0.018,446780.0
0.02,461990.0
0.022,462330.0
0.024,477070.0
0.026,517040.0
0.028,554810.0
0.03,589350.0
0.032,611150.0
0.034,679880.0
0.036,712920.0
0.038,748490.0
0.04,779860.0
0.042,812340.0
0.044,838270.0
0.046,880490.0
0.048,938300.0
0.05,1031700.0
0.052,1143700.0
0.054,1308400.0
0.056,1560400.0
0.058,2014700.0
0.06,2990000.0
0.062,6386500.0
0.064,39239000.0
0.066,98463000.0


==> combined_20.dat <==
Time,p
0.0,100000.0
0.0025,110540.0
0.005,111400.0
0.0075,112200.0
0.01,112830.0
0.0125,113500.0
0.015,114250.0
0.0175,115030.0
0.02,115900.0
0.0225,116810.0
0.025,117690.0
0.0275,118500.0
0.03,119310.0
0.0325,120150.0
0.035,120990.0
0.0375,121840.0
0.04,122740.0
0.0425,123660.0
0.045,124800.0
0.0475,127610.0
0.05,126290.0
0.0525,127780.0
0.055,128910.0
0.0575,129650.0
0.06,131050.0
0.0625,132180.0
0.065,133940.0
0.0675,134650.0
0.07,135610.0
0.0725,136800.0
0.075,137850.0
0.0775,138780.0
0.08,139680.0
0.0825,140560.0
0.085,141440.0
0.0875,142460.0
0.09,143320.0
0.0925,144190.0
0.095,145060.0
0.0975,145960.0
0.1,146970.0
0.1025,148000.0
0.105,148940.0
0.1075,149990.0
0.11,151000.0
0.1125,152020.0
0.115,153050.0
0.1175,154100.0
0.12,155130.0
0.1225,156200.0
0.125,157300.0
0.1275,158370.0
0.13,159480.0
0.1325,160610.0
0.135,161760.0
0.1375,162910.0
0.14,164070.0
0.1425,165260.0
0.145,166450.0
0.1475,167650.0
0.15,168880.0
0.1525,170110.0
0.155,171360.0
0.1575,172630.0
0.16,173910.0
0.1625,175220.0
0.165,176520.0
0.1675,177890.0
0.17,179260.0
0.1725,180710.0
0.175,182150.0
0.1775,183520.0
0.18,185040.0
0.1825,186500.0
0.185,187880.0
0.1875,189480.0
0.19,190950.0
0.1925,192190.0
0.195,193170.0
0.1975,195540.0
0.2,196830.0
0.2025,197970.0
0.205,199410.0
0.2075,200860.0
0.21,202210.0
0.2125,203640.0
0.215,205040.0
0.2175,206530.0
0.22,207990.0
0.2225,209460.0
0.225,210960.0
0.2275,212530.0
0.23,214090.0
0.2325,215920.0
0.235,217230.0
0.2375,219220.0
0.24,221040.0
0.2425,222320.0
0.245,223900.0
0.2475,226040.0
0.25,228690.0
0.2525,230150.0
0.255,231070.0
0.2575,232450.0
0.26,234520.0
0.2625,235980.0
0.265,237510.0
0.2675,239010.0
0.27,240850.0
0.2725,242390.0
0.275,244060.0
0.2775,245740.0
0.28,246570.0
0.2825,249100.0
0.285,251250.0
0.2875,253200.0
0.29,255120.0
0.2925,257200.0
0.295,259150.0
0.2975,261050.0
0.3,263790.0
0.3025,265260.0
0.305,267830.0
0.3075,270040.0
0.31,272180.0
0.3125,274910.0
0.315,277290.0
0.3175,279970.0
0.32,282600.0
0.3225,285220.0
0.325,288140.0
0.3275,290820.0
0.33,294220.0
0.3325,297390.0
0.335,300750.0
0.3375,304640.0
0.34,307810.0
0.3425,311510.0
0.345,315090.0
0.3475,319350.0
0.35,323240.0
0.3525,327180.0
0.355,331160.0
0.3575,335250.0
0.36,339920.0
0.3625,343950.0
0.365,349090.0
0.3675,353290.0
0.37,359290.0
0.3725,363300.0
0.375,369070.0
0.3775,374130.0
0.38,379830.0
0.3825,385010.0
0.385,390630.0
0.3875,396900.0
0.39,403090.0
0.3925,409110.0
0.395,415800.0
0.3975,421950.0
0.4,428840.0
0.4025,436150.0
0.405,443440.0
0.4075,450940.0
0.41,458720.0
0.4125,467100.0
0.415,475680.0
0.4175,484370.0
0.42,493520.0
0.4225,503020.0
0.425,512550.0
0.4275,523010.0
0.43,533830.0
0.4325,544790.0
0.435,556210.0
0.4375,568070.0
0.44,581050.0
0.4425,594130.0
0.445,608810.0
0.4475,622730.0
0.45,638140.0
0.4525,654360.0
0.455,670410.0
0.4575,687880.0
0.46,706010.0
0.4625,725190.0
0.465,745510.0
0.4675,767120.0
0.47,789730.0
0.4725,813910.0
0.475,839330.0
0.4775,866600.0
0.48,895370.0
0.4825,926630.0
0.485,959430.0
0.4875,994470.0
0.49,1032200.0
0.4925,1073100.0
0.495,1117300.0
0.4975,1164200.0
0.5,1215700.0
0.5025,1272000.0
0.505,1333100.0
0.5075,1400000.0
0.51,1474300.0
0.5125,1557500.0
0.515,1649500.0
0.5175,1752000.0
0.52,1867300.0
0.5225,1995300.0
0.525,2138200.0
0.5275,2301400.0
0.53,2492000.0
0.5325,2712300.0
0.535,2972900.0
0.5375,3283100.0
0.54,3661100.0
0.5425,4116300.0
0.545,4677000.0
0.5475,5378100.0
0.55,6291400.0
0.5525,7527400.0
0.555,9290600.0
0.5575,11888000.0
0.56,15638000.0
0.5625,20748000.0
0.565,27070000.0
0.5675,34277000.0
0.57,42063000.0
0.5725,50214000.0
0.575,58595000.0
0.5775,67122000.0
0.58,75743000.0


==> combined_200.dat <==
Time,p
0.0,100000.0
0.002,160130.0
0.004,211690.0
0.006,513210.0
0.008,577480.0
0.01,565700.0
0.012,561750.0
0.014,559210.0
0.016,560550.0
0.018,567840.0
0.02,570760.0
0.022,588690.0
0.024,643260.0
0.026,704230.0
0.028,746190.0
0.03,832790.0
0.032,901520.0
0.034,937790.0
0.036,974470.0
0.038,997200.0
0.04,1049100.0
0.042,1099100.0
0.044,1202800.0
0.046,1362300.0
0.048,1603300.0
0.05,2052900.0
0.052,3110400.0
0.054,7534500.0
0.056,52117000.0
0.058,121860000.0


==> combined_225.dat <==
Time,p
0.0,100000.0
0.002,172820.0
0.004,308700.0
0.006,711710.0
0.008,704050.0
0.01,702400.0
0.012,700530.0
0.014,696170.0
0.016,706310.0
0.018,696730.0
0.02,711660.0
0.022,791020.0
0.024,856160.0
0.026,971530.0
0.028,1102800.0
0.03,1188000.0
0.032,1219800.0
0.034,1226900.0
0.036,1242900.0
0.038,1336600.0
0.04,1496900.0
0.042,1758400.0
0.044,2310700.0
0.046,3766900.0
0.048,14186000.0
0.05,82209000.0
0.052,161540000.0


==> combined_250.dat <==
Time,p
0.0,100000.0
0.001,145040.0
0.002,190790.0
0.003,221720.0
0.004,488250.0
0.005,895100.0
0.006,864160.0
0.007,875300.0
0.008,861690.0
0.009,850570.0
0.01,856610.0
0.011,864320.0
0.012,853000.0
0.013,850590.0
0.014,854700.0
0.015,852420.0
0.016,850590.0
0.017,851990.0
0.018,854170.0
0.019,882060.0
0.02,961790.0
0.021,1007800.0
0.022,1047000.0
0.023,1142100.0
0.024,1188200.0
0.025,1355000.0
0.026,1399000.0
0.027,1463400.0
0.028,1459700.0
0.029,1490900.0
0.03,1487500.0
0.031,1488500.0
0.032,1475000.0
0.033,1516800.0
0.034,1571100.0
0.035,1659100.0
0.036,1774200.0
0.037,1950200.0
0.038,2188200.0
0.039,2559100.0
0.04,3223600.0
0.041,4555200.0
0.042,8051900.0
0.043,32070000.0
0.044,72271000.0
0.045,115840000.0
0.046,161030000.0
0.047,202570000.0



==> combined_5.dat <==
Time,p
0.0,100000.0
0.076,115480.0
0.08,115780.0
0.084,116080.0
0.088,116380.0
0.092,116690.0
0.096,117000.0
0.1,117310.0
0.12,118890.0
0.16,122130.0
0.2,125670.0
0.24,129250.0
0.28,132910.0
0.32,136820.0
0.36,140940.0
0.4,145230.0
0.44,149700.0
0.48,154390.0
0.52,159300.0
0.56,164440.0
0.6,169840.0
0.64,175530.0
0.68,181520.0
0.72,187860.0
0.76,194590.0
0.8,201780.0
0.84,209460.0
0.88,217670.0
0.92,226470.0
0.96,235890.0
1.0,245940.0
1.04,256650.0
1.08,268080.0
1.12,280360.0
1.16,293810.0
1.2,308270.0
1.24,323910.0
1.28,341340.0
1.32,360730.0
1.36,382230.0
1.4,406390.0
1.44,433360.0
1.48,462690.0
1.52,494770.0
1.56,528940.0
1.6,565020.0
1.64,606620.0
1.68,656480.0
1.72,708970.0
1.76,772830.0
1.8,848710.0
1.84,941550.0
1.88,1060800.0
1.92,1216300.0
1.96,1421700.0
2.0,1701400.0
2.04,2091200.0
2.08,2673600.0
2.12,3649400.0
2.16,5660700.0
2.2,10220000.0
2.24,21149000.0
2.28,44701000.0
2.32,77540000.0


==> combined_50.dat <==
Time,p
0.0,100000.0
0.004,112400.0
0.008,116410.0
0.012,119460.0
0.016,131250.0
0.02,137930.0
0.024,145560.0
0.028,152310.0
0.032,158640.0
0.036,163190.0
0.04,166160.0
0.044,170300.0
0.048,174340.0
0.052,178190.0
0.056,181620.0
0.06,186080.0
0.064,191200.0
0.068,194430.0
0.072,199160.0
0.076,203510.0
0.08,207170.0
0.084,212310.0
0.088,217820.0
0.092,224240.0
0.096,231370.0
0.1,239130.0
0.104,246100.0
0.108,255420.0
0.112,262310.0
0.116,273390.0
0.12,280260.0
0.124,292530.0
0.128,303140.0
0.132,315400.0
0.136,329520.0
0.14,344640.0
0.144,360000.0
0.148,376700.0
0.152,397290.0
0.156,420810.0
0.16,446180.0
0.164,476630.0
0.168,510170.0
0.172,549640.0
0.176,593850.0
0.18,650000.0
0.184,714350.0
0.188,794000.0
0.192,894880.0
0.196,1025300.0
0.2,1198000.0
0.204,1439100.0
0.208,1791400.0
0.212,2370600.0
0.216,3423800.0
0.22,5889800.0
0.224,16286000.0
0.228,43894000.0
0.232,77867000.0


==> mid_average_p_by_time_44.dat <==
Time,Average_p
27.0,1013185.1788970844
28.0,1034499.1674906829
29.0,1046752.4710189321
30.0,1045385.0051644776
31.0,1041436.4950633122
32.0,1048831.29076213
33.0,1081365.6035858972
34.0,1126611.35958137
35.0,1219440.3169250875
36.0,1336645.8136472688
37.0,1501313.573824987
38.0,1743207.9862413509
39.0,2123000.602295211
40.0,2788390.3126126006
41.0,4138263.4232242513
42.0,7759786.265559132
43.0,31240636.37591844


==> poreVolumeTopMid.dat <==
Time;Top;Mid
27;5.95578e-9;3.72684e-9
28;5.91923e-9;2.20511e-9
29;6.60117e-9;3.42626e-9
30;6.55551e-9;3.21387e-10
31;4.12493e-9;4.2149e-10
32;5.64987e-9;5.94638e-10
33;8.96823e-9;3.38435e-11
34;5.22603e-9;7.01044e-11
35;2.81969e-9;4.29638e-11
36;3.3555e-9;2.4235e-12
37;3.51451e-9;
38;2.91419e-10;
39;7.44279e-11;
40;1.0497e-9;
41;3.05762e-11;
42;1.0013e-11;


==> simulation_data_FT.dat <==
time,mean_courant,max_courant,initial_residual_k,initial_residual_epsilon,initial_residual_p_rgh,final_residual_k,final_residual_epsilon,final_residual_p_rgh
0.0599661867,0.013020099,0.72229655,0.40380384,0.0015210388,0.000230674,9.429875e-07,9.3225529e-07,2.184951e-08
0.1340126543,0.0068356222,1.0719614,0.029770447,0.0044212769,1.0217494e-05,3.9628422e-07,2.2649919e-07,6.5285446e-09
0.136285587,0.0065574098,1.0735169,0.028334218,0.0039839788,1.0107562e-05,7.5863265e-07,7.3538515e-07,5.3360645e-09
0.2224291075,0.0057664547,0.80616657,0.0062342587,0.0038214151,0.0018952028,5.0288158e-07,3.9288937e-07,6.5716287e-08
0.2312633074,0.0064409348,1.0186276,0.0059314098,0.0033224501,0.0061142476,6.4147053e-07,4.0081398e-07,7.07288e-09
0.2509215546,0.005033028,1.0107882,0.0033277875,0.0020950586,0.0020998042,1.2538761e-07,1.1890312e-07,4.5715161e-08
0.2673400768,0.0042424268,1.0064088,0.0022009503,0.0014948538,0.0017747131,4.9189744e-07,7.2621341e-08,1.9766087e-08
0.2709738375,0.0041432696,1.0044367,0.0020507967,0.0014786661,0.0020812376,4.1724862e-07,6.2595611e-08,1.9981035e-08
0.2871088125,0.0041528004,0.99952774,0.0016787831,0.0013027671,0.0019132395,2.9804072e-07,3.8452767e-08,1.5301327e-08
0.2933804739,0.0042457973,1.0007004,0.0015957523,0.0012830061,0.001520616,2.8460146e-07,3.9389553e-08,1.306665e-08
0.2989540023,0.004119672,1.0038299,0.0014569882,0.0012075151,0.0013167892,2.2757522e-07,4.4884634e-08,9.0469926e-09
0.3146000762,0.0040395222,1.0000878,0.0012019412,0.00096747081,0.0015380525,1.5226274e-07,8.2263577e-07,7.8487033e-09
0.3338103132,0.0045232485,0.99621097,0.0011129583,0.00065571937,0.0018205114,1.5922308e-07,5.5915728e-07,1.2418743e-08
0.3354365054,0.0045889532,0.99637524,0.0011102453,0.0006052606,0.0018188662,1.6301448e-07,5.0749956e-07,1.3180413e-08
0.3398563349,0.0047842127,0.99615138,0.0011106449,0.00048817923,0.0017915896,1.7469864e-07,4.2877307e-07,1.6206634e-08
0.343259848,0.0049431583,0.99534577,0.0011108401,0.00042621848,0.0017841023,1.8455773e-07,3.7886845e-07,1.9269511e-08
0.4191618083,0.0065896076,1.0013754,0.00068035407,5.5790745e-05,0.0014012194,1.0272342e-07,4.9525366e-08,3.3181419e-08
0.4216681191,0.0065822463,1.001455,0.00066256531,5.3911445e-05,0.0013719854,9.7134116e-08,4.6663835e-08,3.1599401e-08
0.4337585587,0.0055887708,1.0093678,0.00051133004,3.9805755e-05,0.0010269269,7.5365058e-07,7.9669675e-07,9.512718e-09
0.4382098892,0.0052060828,1.0075228,0.00046032708,3.5110228e-05,0.00091985565,5.7040954e-07,6.5000034e-07,6.602733e-09
0.443232419,0.0048507011,1.0062623,0.0004109192,3.060174e-05,0.00082715894,4.2794032e-07,5.1644178e-07,2.9134662e-09
0.4557483549,0.0042622594,1.0029156,0.00032656122,2.3084689e-05,0.00071724178,2.4033825e-07,3.3081399e-07,2.4916645e-10
0.4701093438,0.0040648172,1.0003977,0.00027874712,1.9459295e-05,0.00078020662,1.6743375e-07,2.5631687e-07,1.2763947e-10
0.4715047102,0.0040680871,0.99989864,0.00027628696,1.9232954e-05,0.00078964937,1.644341e-07,2.5352321e-07,1.2612264e-10
0.4749857691,0.004088027,0.99936361,0.00027176977,1.9018198e-05,0.000808732,1.5875899e-07,2.5246853e-07,1.2488538e-10
0.4895315693,0.0044305214,0.99724402,0.0002662496,1.8114522e-05,0.00089272127,1.6370885e-07,2.5614172e-07,2.0255878e-10
0.4902676472,0.0044591037,0.99737857,0.00026660779,1.8142146e-05,0.00089816523,1.6525849e-07,2.5940685e-07,2.147577e-10
0.4947675882,0.0046488357,0.99674951,0.00027201196,1.9179673e-05,0.00092952114,1.7696213e-07,2.8777614e-07,3.5169779e-10
0.5125428202,0.0056957795,0.99482989,0.00030415275,2.1146396e-05,0.0010916408,2.5952327e-07,3.9678934e-07,4.3198479e-09
0.5157741297,0.0059419725,0.99394402,0.0003115895,2.1484087e-05,0.0011404147,2.8020663e-07,3.9523612e-07,5.6871655e-09
0.5226368149,0.0065216922,0.99385365,0.00033264142,2.3235961e-05,0.0012579609,3.408702e-07,4.6269907e-07,8.3358101e-09
0.5443697958,0.0075240424,1.007245,0.00035339571,2.5039977e-05,0.0013627782,4.1472507e-07,5.5073395e-07,1.5790734e-08
0.5735831774,0.0059989249,1.0017439,0.00025661267,2.065325e-05,0.00095851545,1.6715769e-07,3.7749406e-07,2.9084411e-09
0.5844172559,0.0058780779,1.0006521,0.00024396746,1.9023735e-05,0.0009164426,1.4602404e-07,3.5271901e-07,1.9747853e-09
0.6076910436,0.0059554774,0.99977056,0.00022780083,1.7100539e-05,0.00088189432,1.2168574e-07,3.0587337e-07,1.6385988e-09
0.6089579186,0.005966363,0.99945524,0.00022728193,1.6953623e-05,0.00088281489,1.2090803e-07,3.0108003e-07,1.6406103e-09
0.6114921276,0.0059954284,0.99982952,0.00022616983,1.6708469e-05,0.00088334638,1.1953474e-07,2.9182279e-07,1.6573362e-09
0.6212261152,0.0061034132,0.99886115,0.00022051025,1.6072671e-05,0.00089225016,1.1381304e-07,2.7107179e-07,1.679394e-09
0.6326982219,0.0062675399,0.99936168,0.00021696721,1.6307225e-05,0.00090406193,1.094116e-07,2.7350652e-07,1.7605403e-09
0.6369652299,0.0063348472,0.9985129,0.00021522085,1.6212378e-05,0.00090870692,1.0766903e-07,2.7396883e-07,1.8000477e-09
0.6399609827,0.0063956116,0.99919238,0.000214713,1.5585319e-05,0.0009168749,1.0763135e-07,2.5914219e-07,1.8636722e-09
0.6490149117,0.0065950442,0.99821334,0.00021269833,1.4043934e-05,0.00093155636,1.0413459e-07,2.2407761e-07,2.0798886e-09
0.6498842256,0.0066233935,0.99903877,0.0002129249,1.397416e-05,0.00093580403,1.0453508e-07,2.256256e-07,2.1304451e-09
0.6613432986,0.0069880517,0.99861321,0.00021484291,1.3140894e-05,0.00097374493,1.0711468e-07,2.0632871e-07,2.7490352e-09
0.6658529343,0.0071496171,0.9980588,0.00021597291,1.2891935e-05,0.00099217563,1.0897399e-07,2.0225662e-07,3.0662484e-09
0.6741349917,0.0074454063,0.99821161,0.00021789192,1.2426958e-05,0.0010206886,1.1272545e-07,2.0613569e-07,3.6774567e-09
0.6788036413,0.0075683248,0.99879254,0.00021753144,1.2207375e-05,0.0010324352,1.1270604e-07,2.0368077e-07,3.8780492e-09
0.6825583086,0.0076562283,0.99847333,0.0002169827,1.1995576e-05,0.0010421323,1.1230537e-07,1.9977252e-07,4.0116185e-09
0.7021852943,0.0081859997,1.0000135,0.0002169317,1.1035721e-05,0.0011095257,1.146839e-07,1.9672622e-07,5.207002e-09
0.7098937339,0.0081095292,1.0009532,0.00020996327,1.0474867e-05,0.001104533,1.0555155e-07,1.8233101e-07,4.5095242e-09
0.7262541074,0.0079485668,1.0006351,0.00019678143,9.478561e-06,0.0011099618,8.8750913e-08,1.5712904e-07,3.4126333e-09
0.7367171451,0.0078415677,1.0001916,0.00018954327,8.8432503e-06,0.0011117168,8.0637228e-08,1.4610771e-07,2.8933642e-09
0.7385158285,0.0078218847,0.99990935,0.00018818829,8.7900591e-06,0.0011081213,7.9402425e-08,1.4593539e-07,2.8036484e-09
0.7398621411,0.0078134443,1.0010102,0.00018715179,8.6953598e-06,0.0011068418,7.8698504e-08,1.4423833e-07,2.7597238e-09
0.7535459218,0.0076332334,0.99959986,0.00017681512,7.9060271e-06,0.0010959033,6.8652018e-08,1.3012175e-07,2.1488117e-09
0.7539821237,0.0076338984,1.000086,0.00017654125,7.8916589e-06,0.0010965532,6.8561505e-08,1.2941719e-07,2.1471432e-09
0.7548529835,0.0076216549,0.99915016,0.00017593414,7.8467757e-06,0.0010963705,6.8040327e-08,1.2866485e-07,2.1154252e-09
0.7613642342,0.0075873127,0.99869631,0.00017246479,7.6639116e-06,0.0010894648,6.4969869e-08,1.2322519e-07,2.0095395e-09
0.76179733,0.0075875573,0.99869936,0.00017240858,7.6749222e-06,0.0010903202,6.4856941e-08,1.2319286e-07,2.0095681e-09
0.7730755825,0.0076298783,0.99947854,0.00016901491,7.3763919e-06,0.0010810107,6.2330665e-08,1.1846936e-07,2.1236013e-09
0.7844792217,0.0077224093,0.99851565,0.00016715186,7.0611303e-06,0.0010706176,6.1705744e-08,1.1467977e-07,2.4339598e-09
0.7902481973,0.007791861,0.99746851,0.00016688355,7.0953023e-06,0.0010533267,6.2292896e-08,1.179381e-07,2.6763367e-09
0.7924891683,0.0078371634,0.99623668,0.00016726311,7.1437318e-06,0.0010471021,6.3086341e-08,1.2012613e-07,2.8298162e-09
0.8100596989,0.0082033906,0.99899805,0.00017169585,7.3586345e-06,0.0010720638,6.9109367e-08,1.3378938e-07,4.4325326e-09
0.8105321872,0.0082023104,0.99802752,0.00017152628,7.3381504e-06,0.0010740604,6.9006521e-08,1.3318439e-07,4.4424262e-09
0.8262260111,0.0082702486,0.99897031,0.00017180105,7.4861152e-06,0.0011600738,6.878894e-08,1.3535866e-07,5.1756439e-09
0.8267047274,0.0082687697,0.99835439,0.00017163575,7.4865483e-06,0.0011605852,6.8623305e-08,1.3524486e-07,5.1895081e-09
0.8329563371,0.0083175931,0.99727097,0.00017288609,7.6039942e-06,0.0011777054,6.9737507e-08,1.3837576e-07,5.6497309e-09
0.8353773007,0.0083570473,0.9990302,0.00017361036,7.7056632e-06,0.0011843149,7.0641929e-08,1.4179297e-07,5.9486165e-09
0.8451606413,0.0084437973,0.99844871,0.00017656364,8.2716366e-06,0.0011775658,7.3005005e-08,1.5812101e-07,6.7828016e-09
0.8466399982,0.0084369878,0.99610713,0.00017620902,8.3599679e-06,0.0011724723,7.2715011e-08,1.6111728e-07,6.7753214e-09
0.8566003939,0.0085323385,0.99599251,0.00017946221,9.1281356e-06,0.0011751617,7.5660889e-08,1.6905349e-07,7.8162875e-09
0.8571035504,0.0085599552,0.99859309,0.00018012903,9.1700907e-06,0.0011785399,7.6390457e-08,1.6925776e-07,8.0379417e-09
0.8744539503,0.0087117048,0.99569987,0.00018785144,1.0673069e-05,0.0012742643,8.248713e-08,1.9865685e-07,1.0300247e-08
0.8873914593,0.0081998409,0.97863228,0.00018255078,1.2211787e-05,0.0013840286,7.0125099e-08,2.0388821e-07,6.8674936e-09
0.8930561673,0.0085000827,0.99462172,0.00018822511,1.1641408e-05,0.0013407219,7.687415e-08,2.0823201e-07,9.2138698e-09
0.8961387324,0.0084818134,1.0087501,0.00018758167,1.1356648e-05,0.001310462,7.6256434e-08,2.0713696e-07,9.1821063e-09
0.9043974068,0.0081244215,0.98870768,0.00018138191,1.0507507e-05,0.0012714062,6.7391732e-08,1.9098546e-07,6.6216956e-09
0.9048927571,0.0082059331,0.99034755,0.00018308874,1.0573744e-05,0.0012798686,6.930095e-08,1.9424859e-07,7.264498e-09
0.9198451035,0.0084707811,0.99477284,0.00019302408,1.0957108e-05,0.0012277601,7.6131656e-08,1.9738883e-07,1.0132219e-08
0.9208793602,0.0084634959,0.99434058,0.00019331213,1.0972655e-05,0.0012359105,7.6029116e-08,1.9780657e-07,1.0208439e-08
0.9395947773,0.0083104745,0.99385847,0.00019469605,1.1912268e-05,0.0012497282,7.5704396e-08,2.4133989e-07,1.089187e-08
0.9411436292,0.0082983873,0.995949,0.00019459973,1.2070688e-05,0.001245728,7.5865514e-08,2.4750794e-07,1.0889133e-08
0.9467990699,0.0081788484,0.99474112,0.00019341085,1.2358783e-05,0.0012219603,7.3721211e-08,2.5007643e-07,1.0071959e-08
0.9519039966,0.0080576938,0.99192684,0.00019293257,1.2798769e-05,0.001179991,7.1804308e-08,2.5912889e-07,9.1302197e-09
0.9679248469,0.0077618098,0.99355508,0.00019137912,1.3734194e-05,0.0011439471,6.8880165e-08,3.0533106e-07,6.978496e-09
0.9713790942,0.0077463875,0.99902188,0.0001919385,1.4120494e-05,0.0011467613,6.9907032e-08,3.2780141e-07,7.0089679e-09
0.9728508286,0.0076042096,0.98360839,0.00018969693,1.4530253e-05,0.0011319447,6.6773936e-08,3.272486e-07,6.0386868e-09
0.9757596684,0.0075921302,0.98753686,0.000189814,1.4337518e-05,0.0011578471,6.6661822e-08,3.3527188e-07,5.8908515e-09
0.9781837016,0.0075824596,0.99076846,0.00018928498,1.4045055e-05,0.0011740808,6.6800373e-08,3.4198312e-07,5.9918718e-09
0.9891979022,0.0073033164,0.97700485,0.0001854843,1.352064e-05,0.0012164721,6.0634595e-08,3.0222344e-07,4.5612284e-09
0.9910765279,0.007296088,0.98003985,0.0001862997,1.3966664e-05,0.0012394409,6.1276889e-08,3.1898953e-07,4.7293512e-09
0.9920158408,0.0072923987,0.98145193,0.00018577276,1.3816157e-05,0.0012257269,6.0738606e-08,3.1556039e-07,4.7372237e-09
1.000474383,0.0073307921,1.0000032,0.00018673773,1.357923e-05,0.0012151459,6.1807511e-08,2.9898676e-07,4.9876395e-09
1.006625627,0.0072636687,1.000537,0.00018486987,1.31828e-05,0.0011624836,6.0715898e-08,2.9504365e-07,4.8272672e-09
1.007568331,0.0072486267,1.0004261,0.00018476779,1.3162153e-05,0.0011568225,6.0450298e-08,2.9505127e-07,4.7380238e-09
1.015517909,0.0070965208,1.0008425,0.00018156285,1.2938664e-05,0.0011355892,5.735867e-08,2.9333682e-07,4.0510792e-09
1.0283479,0.006895589,0.99987901,0.00017834174,1.2640423e-05,0.0011209222,5.4313519e-08,2.8790566e-07,3.4719393e-09
1.03107428,0.0068784531,1.0000553,0.00017806569,1.2600083e-05,0.0011217258,5.4049511e-08,2.8519779e-07,3.4695026e-09
1.038786812,0.0068388824,1.0000093,0.00017777027,1.3053186e-05,0.0011461139,5.3394764e-08,2.9646367e-07,3.4195519e-09
1.044217171,0.006809997,0.99986245,0.00017758083,1.3213492e-05,0.0011683875,5.2490672e-08,2.9546158e-07,3.3335891e-09
1.048280059,0.0067934728,1.0000373,0.00017735085,1.330065e-05,0.0011941112,5.2093386e-08,2.9682266e-07,3.2642698e-09
1.050984448,0.006786377,1.0000813,0.0001770132,1.3260945e-05,0.0012098152,5.1876878e-08,2.9870361e-07,3.2209394e-09
1.053236288,0.0067804927,0.99963786,0.00017650396,1.3126153e-05,0.0012221967,5.1554452e-08,2.9914249e-07,3.1859875e-09
1.054586878,0.0067811887,0.99981247,0.00017638315,1.3095822e-05,0.0012316346,5.1624751e-08,3.0088577e-07,3.1831677e-09
1.062240223,0.0067877706,0.99981152,0.00017582385,1.2828093e-05,0.0012850912,5.1171788e-08,3.0051121e-07,3.1787317e-09
1.092201618,0.0069651626,0.99921134,0.00017941846,1.2572937e-05,0.0014240299,5.4457847e-08,2.9644727e-07,4.1959657e-09
1.109280166,0.0070309196,0.99924926,0.0001799468,1.2810569e-05,0.0014166268,5.7899849e-08,3.1893993e-07,4.9944947e-09
1.113977847,0.0070649598,0.99905437,0.00018066776,1.2877955e-05,0.001422102,5.9109541e-08,3.235363e-07,5.3449945e-09
1.11728341,0.0070911268,0.99903814,0.00018182802,1.2866804e-05,0.0014328035,5.9561215e-08,3.1905174e-07,5.6405741e-09
1.128703562,0.0071522967,0.99947522,0.00018199218,1.282919e-05,0.0015052994,6.050885e-08,3.2024464e-07,6.2712213e-09
1.13924138,0.0071865502,0.99941218,0.0001826084,1.2985741e-05,0.0016243191,6.221167e-08,3.3199236e-07,6.7757586e-09
1.164637402,0.0071240576,1.0000269,0.00018056831,1.2882783e-05,0.0017569146,6.2624899e-08,3.5863502e-07,6.6039298e-09
1.181260808,0.0070706616,0.99977396,0.00017940782,1.2834794e-05,0.0017439906,6.0450639e-08,3.393264e-07,6.4405128e-09
1.188375072,0.0070702984,0.99941516,0.00017841238,1.2661658e-05,0.0017402315,5.9441799e-08,3.3154121e-07,6.6086556e-09
1.21668057,0.0068718502,1.0004727,0.00017039466,1.1573787e-05,0.0018800653,5.3625947e-08,2.9346409e-07,5.4658347e-09
1.220821052,0.0068228451,1.0002887,0.000168835,1.1388725e-05,0.0019137674,5.2412523e-08,2.8668192e-07,5.2042532e-09
1.222195265,0.0068105088,1.0006346,0.00016824673,1.1327677e-05,0.0019280793,5.1946148e-08,2.8484366e-07,5.1486161e-09
1.22538913,0.006769541,1.0009016,0.00016660837,1.1118194e-05,0.0019554702,5.0716415e-08,2.7803409e-07,4.9566976e-09
1.227205067,0.0067449466,1.0008116,0.00016595411,1.1017361e-05,0.0019701279,5.003431e-08,2.7403419e-07,4.8501036e-09
1.229014891,0.0067202752,1.0006836,0.00016522484,1.0915812e-05,0.0019840969,4.9437492e-08,2.7069748e-07,4.7496163e-09
1.233964428,0.0066692589,1.0004476,0.00016334426,1.0640229e-05,0.0020183631,4.8282317e-08,2.6393601e-07,4.5678272e-09
1.241653536,0.0059385759,0.8968896,0.00014891109,9.4805543e-06,0.0018991057,3.4867939e-08,2.1133615e-07,1.7318192e-09
1.251732198,0.0061707122,0.93400555,0.00015093889,9.5279686e-06,0.0019878087,3.9495028e-08,2.2918869e-07,2.6623572e-09
1.256481613,0.0066032881,0.99919918,0.00015975772,1.0068238e-05,0.0020822512,4.8055809e-08,2.6015624e-07,4.9010514e-09
1.259615318,0.0066066244,0.99909797,0.00015937621,1.0054721e-05,0.0020738074,4.8579827e-08,2.6178132e-07,5.0606137e-09
1.261857823,0.0066118531,0.99922429,0.00015918527,1.0034297e-05,0.0020742613,4.8951616e-08,2.6459946e-07,5.1651552e-09
1.280895559,0.0066818037,0.9989846,0.00016051816,1.0435913e-05,0.0024632649,5.2519855e-08,2.9393647e-07,8.2560822e-09
1.291544579,0.006760475,0.99890854,0.00016318082,1.0942688e-05,0.002815704,5.58003e-08,3.1755305e-07,1.2987009e-08
1.292949937,0.0067710707,0.99853748,0.00016362626,1.1010167e-05,0.0028442512,5.6070705e-08,3.1946575e-07,1.4767978e-08
1.331258109,0.0064659423,0.91109491,0.00016374272,1.1387238e-05,0.00283881,5.1229001e-08,2.8620898e-07,1.8243962e-08
1.335393697,0.0064027359,0.89719981,0.00016283319,1.127823e-05,0.0027916602,5.003962e-08,2.7714104e-07,1.8420348e-08
1.338143483,0.0063994122,0.8930727,0.00016339368,1.1290719e-05,0.0027891521,5.0105722e-08,2.7490612e-07,1.7982724e-08
1.341366923,0.006402909,0.88908067,0.0001638024,1.1346182e-05,0.0028000585,5.0261553e-08,2.7478827e-07,1.790776e-08
1.352748536,0.0062626786,0.86036182,0.00016261759,1.1355943e-05,0.0027110333,4.854752e-08,2.6925685e-07,1.5778763e-08
1.359953615,0.006134394,0.84229079,0.00016171713,1.1527075e-05,0.0025384771,4.6958228e-08,2.6755022e-07,1.4789468e-08
1.365739928,0.0059950744,0.82268386,0.00015984097,1.1621282e-05,0.0024932702,4.4757504e-08,2.6411279e-07,1.1496496e-08
1.370952133,0.0059160103,0.81073352,0.00015952475,1.2127246e-05,0.0024982857,4.4054112e-08,2.7372821e-07,1.1917868e-08
1.372693447,0.0059295563,0.81207364,0.00016010173,1.2277148e-05,0.0025297056,4.4502308e-08,2.7863383e-07,1.22081e-08
1.381960351,0.0060254591,0.82143586,0.00016435838,1.3206581e-05,0.0027611301,4.7967927e-08,3.1058671e-07,3.6239856e-08
1.397323649,0.0061154419,0.8246449,0.00016936866,1.4509765e-05,0.0030357334,5.2700841e-08,3.5690311e-07,3.3182604e-08
1.405089244,0.0061060913,0.81661409,0.00017027157,1.505138e-05,0.0029897945,5.3940532e-08,3.7896684e-07,7.2753071e-08
1.413285743,0.0060442433,0.80589512,0.00017053408,1.5384205e-05,0.0026775409,5.4010345e-08,3.9206128e-07,6.7405679e-08
1.414193267,0.0060368878,0.80491521,0.00017054529,1.5464417e-05,0.002628807,5.410134e-08,3.9473523e-07,6.1391748e-08
1.426334009,0.0059007856,0.78689366,0.0001696297,1.5761039e-05,0.0020972779,5.2902103e-08,3.9115719e-07,6.0726897e-08
1.448230725,0.0056819595,0.7597957,0.00016565728,1.5469172e-05,0.0019515554,5.0771401e-08,3.881832e-07,5.4351206e-08
1.458186037,0.0056903823,0.7611525,0.00016661758,1.5557562e-05,0.0017911134,5.2571772e-08,3.9413401e-07,5.3370676e-08
1.465583696,0.0057055611,0.76235783,0.00016728583,1.562746e-05,0.0016315274,5.3746959e-08,3.9952921e-07,5.1092383e-08
1.510928039,0.0054750174,0.70799565,0.00016426738,1.6293836e-05,0.0010165688,5.6410947e-08,4.3165843e-07,1.1604433e-08
1.519902139,0.0054817399,0.69634802,0.0001652259,1.6606134e-05,0.00090403223,5.893454e-08,4.480685e-07,1.1387385e-08
1.53359587,0.0054457656,0.66954388,0.00016610479,1.710983e-05,0.00072397309,6.0696819e-08,4.720245e-07,9.1685722e-09
1.536154621,0.0054325347,0.66350308,0.00016611785,1.7200551e-05,0.00070757946,6.0707727e-08,4.7432419e-07,8.8970592e-09
1.542954746,0.0054095798,0.64888311,0.00016657501,1.7604844e-05,0.00066918347,6.1536194e-08,4.9117742e-07,9.7449544e-09
1.551064717,0.005436744,0.63735424,0.00016879187,1.8302297e-05,0.00063670219,6.4388534e-08,5.1990801e-07,9.9883848e-09
1.557048517,0.0054364987,0.62690582,0.00016992508,1.8709654e-05,0.00060959284,6.5929882e-08,5.3960687e-07,9.2254887e-09
1.564783784,0.005457863,0.61640048,0.00017158854,1.909227e-05,0.00058119135,6.7446301e-08,5.5377454e-07,7.8953303e-09
1.569502495,0.0054286649,0.61174668,0.00017146675,1.9148188e-05,0.00055057023,6.667311e-08,5.5116353e-07,5.5454205e-09
1.591653529,0.0053849095,0.59359039,0.00017352173,1.9640696e-05,0.00039083265,6.6260092e-08,5.5212042e-07,7.9487384e-09
1.592503366,0.0053847898,0.59446492,0.00017349298,1.9607479e-05,0.00038462712,6.6057214e-08,5.4964131e-07,7.9025301e-09
1.605717123,0.0054452935,0.60281062,0.00017257395,2.0323122e-05,0.00025679329,6.7437529e-08,5.7508455e-07,4.9002591e-09
1.626224655,0.0056484109,0.58810154,0.00018109432,2.1409606e-05,0.00018908188,7.4548139e-08,6.2406074e-07,2.6984414e-09
1.632424279,0.0056806595,0.58506452,0.00018366886,2.1734024e-05,0.00017293376,7.5874536e-08,6.302603e-07,2.336591e-09
1.643543532,0.0057422513,0.60103937,0.00018724211,2.2113653e-05,0.00014313132,7.7053857e-08,6.3675695e-07,2.1450192e-09
1.652052693,0.0057841267,0.61446161,0.00018995587,2.2469679e-05,0.00012330323,7.8051201e-08,6.4329248e-07,1.8919788e-09
1.653400747,0.0057930668,0.61693128,0.00019033915,2.2496343e-05,0.00012079029,7.7865173e-08,6.4172697e-07,1.8813017e-09
1.665645591,0.005905827,0.64311869,0.00019846489,2.3365541e-05,0.00010729872,8.0147436e-08,6.6063242e-07,2.080533e-09
1.672816602,0.0059485698,0.65771171,0.00019912618,2.3535378e-05,0.00010182027,8.1002188e-08,6.628037e-07,2.0783905e-09
1.678837444,0.0059928915,0.67222878,0.00019874107,2.3554623e-05,9.6430392e-05,8.1314712e-08,6.6416763e-07,2.0307892e-09
1.685835634,0.0060285323,0.68851703,0.00019587228,2.3504766e-05,8.66745e-05,8.1826885e-08,6.6762662e-07,1.9355795e-09
1.708378151,0.0061070125,0.73190432,0.00019367344,2.3175959e-05,7.5997881e-05,8.1317076e-08,6.557849e-07,1.7037419e-09
1.711223243,0.0061066257,0.73470202,0.00019356035,2.2997033e-05,7.5264759e-05,8.0932939e-08,6.5026125e-07,1.7403642e-09
1.714547975,0.0061154628,0.73907378,0.00019389823,2.295025e-05,7.494709e-05,8.0611041e-08,6.441714e-07,1.915753e-09
1.729405279,0.006232897,0.77783089,0.00019627689,2.26169e-05,8.1393004e-05,8.3535631e-08,6.3461956e-07,2.4495266e-09
1.734750107,0.0062535688,0.78187487,0.000196084,2.2420897e-05,8.4219598e-05,8.3089642e-08,6.2430042e-07,2.3487391e-09
1.736698691,0.0062644083,0.7902203,0.00019596743,2.2304074e-05,8.5267217e-05,8.3045876e-08,6.2069606e-07,2.2273217e-09
1.742564476,0.0062965201,0.82734747,0.00019589349,2.212701e-05,8.7876604e-05,8.3195899e-08,6.1230348e-07,2.4008523e-09
1.744037411,0.006307342,0.8352674,0.00019597369,2.2137035e-05,8.8520753e-05,8.3865947e-08,6.1452468e-07,2.4572086e-09
1.745512233,0.0063181608,0.84079287,0.00019615727,2.2186121e-05,8.9280091e-05,8.4181601e-08,6.1668276e-07,2.4901244e-09
1.752923911,0.0063602488,0.86848201,0.00019664905,2.2103793e-05,9.4699593e-05,8.4591728e-08,6.1106946e-07,2.7426944e-09
1.764764177,0.0056575237,0.79193061,0.00017478952,1.9409375e-05,9.1580164e-05,5.9549988e-08,4.7363862e-07,1.4624392e-09
1.773651022,0.0057519189,0.82352856,0.0001773475,1.958096e-05,9.9319729e-05,6.1512248e-08,4.7926582e-07,2.0763657e-09
1.787689052,0.0065861756,0.95048906,0.00019814313,2.1747454e-05,0.00014871976,8.685346e-08,5.9833846e-07,5.3515456e-09
1.799041145,0.0055169609,0.78122474,0.00016496386,1.8050885e-05,0.00016335195,5.0598578e-08,4.1683363e-07,2.6585148e-09
1.802541046,0.0056282815,0.79118931,0.00016736395,1.8181266e-05,0.00017860163,5.2885155e-08,4.2455722e-07,3.2046563e-09
1.80512258,0.0051226914,0.71628419,0.00015185906,1.6468351e-05,0.00017020873,3.9963251e-08,3.5073011e-07,9.955907e-08
1.840222632,0.0069196268,0.99783875,0.00019421323,2.0541472e-05,0.0003697453,8.4179838e-08,5.5518753e-07,1.3486383e-08
1.848901431,0.0049346249,0.71873107,0.00013899929,1.4737868e-05,0.00026568206,3.1416914e-08,2.859432e-07,3.297194e-09
1.854478406,0.0051689488,0.75502677,0.00014443395,1.5152564e-05,0.00028491496,3.4939466e-08,3.004351e-07,2.2761712e-09
1.85704703,0.0068168497,0.99829693,0.00018931096,1.9806871e-05,0.00039009097,7.7215857e-08,5.0970025e-07,1.012501e-08
1.863391881,0.006678287,1.0022895,0.00018355276,1.9127452e-05,0.00041441955,7.2108405e-08,4.8096187e-07,1.1619281e-08
1.877095316,0.0063212127,1.0003855,0.00017259429,1.7869143e-05,0.00043433244,6.020158e-08,4.2118382e-07,1.1202763e-08
1.891684465,0.0060554958,0.95464112,0.00016425436,1.6931898e-05,0.00048679569,5.1596405e-08,3.7540234e-07,9.17288e-09
1.900264699,0.0065752075,0.99388023,0.00017791581,1.8283071e-05,0.00059393001,6.4693076e-08,4.345402e-07,1.3591961e-08
1.908251559,0.0067735549,0.99410034,0.0001838058,1.889676e-05,0.00068370945,7.0113989e-08,4.5664603e-07,1.8695378e-08
1.910928205,0.0067269035,0.9783032,0.00018238001,1.8734348e-05,0.00070022592,6.8249862e-08,4.4799092e-07,1.8956066e-08
1.919281336,0.007052244,0.9979102,0.00019133165,1.9700677e-05,0.00080484275,7.8656692e-08,4.9172347e-07,2.4253799e-08
1.92729062,0.0062873027,0.90110784,0.00017087016,1.7478676e-05,0.00072000226,5.5891359e-08,3.8871192e-07,1.607079e-08
1.942702275,0.0067514084,0.98856477,0.00018381271,1.875837e-05,0.00083596659,6.7782018e-08,4.3606237e-07,1.7183228e-08
1.987548779,0.00723116,0.96606673,0.00019853037,2.0177986e-05,0.001091056,7.8619932e-08,4.7450622e-07,4.1610089e-08
2.012048941,0.0076387783,1.0009739,0.00021055387,2.1551806e-05,0.001290613,9.0585497e-08,5.259454e-07,7.9392613e-08
2.020172891,0.0075109135,1.0007326,0.00020724605,2.1214585e-05,0.001314288,8.5754123e-08,5.0705997e-07,7.984824e-08
2.068285871,0.0068631354,0.99996242,0.00018766997,1.8702826e-05,0.0012776464,6.3387435e-08,3.9032555e-07,5.614067e-08
2.086333322,0.006624598,1.0008534,0.00018042545,1.7830173e-05,0.0013028183,5.6286229e-08,3.5498354e-07,5.0771709e-08
2.100560557,0.0064268356,1.0007412,0.00017365254,1.6940811e-05,0.001450897,5.0622608e-08,3.231388e-07,4.7487595e-08
2.101639344,0.006413917,1.0009338,0.0001731913,1.6887251e-05,0.0014614484,5.0228777e-08,3.2126576e-07,4.7186477e-08
2.122776359,0.0061427874,1.0009586,0.00016424778,1.590672e-05,0.0015919801,4.3241382e-08,2.8518867e-07,4.6351339e-08
2.1289573,0.0060640156,1.0006552,0.00016178013,1.5603164e-05,0.0016135242,4.1830956e-08,2.7636476e-07,4.4309352e-08
2.152096885,0.0058373333,1.0002605,0.00015393035,1.4656034e-05,0.0015225472,3.6101508e-08,2.4401608e-07,3.036438e-08
2.153087715,0.0058289006,1.0002106,0.00015362364,1.4609195e-05,0.0015157659,3.5871486e-08,2.4271542e-07,3.0007639e-08
2.160484139,0.0057688992,1.0002084,0.00015152805,1.4378868e-05,0.0014694229,3.4599669e-08,2.3478239e-07,2.815e-08
2.180473338,0.0056669249,0.99982162,0.00014708909,1.3978803e-05,0.0014066075,3.1685956e-08,2.193668e-07,2.8055781e-08
2.223476832,0.0055576933,0.99975341,0.00014188006,1.3403394e-05,0.0017054425,2.9128423e-08,2.0506633e-07,2.7022518e-08
2.239764093,0.0054926098,1.0001822,0.00013942728,1.2997222e-05,0.0015747071,2.7707566e-08,1.9375157e-07,2.3516523e-08
2.24309786,0.0054739109,0.99978172,0.00013883586,1.3018669e-05,0.0015320539,2.7370754e-08,1.9190317e-07,2.266406e-08
2.254483895,0.0054301537,1.0000615,0.00013698011,1.2738254e-05,0.0013912846,2.6633346e-08,1.8498523e-07,2.0254456e-08
2.25874248,0.0054113014,1.0000768,0.00013635884,1.264159e-05,0.001340586,2.6428789e-08,1.8376326e-07,1.9121923e-08
2.281585341,0.0052155228,0.99982961,0.00013068315,1.2050817e-05,0.001095562,2.4292347e-08,1.7657018e-07,1.3544943e-08
2.30121854,0.0050924504,1.0000998,0.00012716456,1.199405e-05,0.00096968737,2.3126483e-08,1.8010757e-07,1.1997856e-08
2.309362252,0.0050419735,0.99977574,0.00012529808,1.1637548e-05,0.00095738427,2.2751007e-08,1.7559089e-07,1.1678626e-08
2.314314362,0.0050097891,1.0004502,0.00012440644,1.1533061e-05,0.00095275402,2.2366594e-08,1.7391765e-07,1.1289301e-08
2.321915482,0.0049458631,1.0003737,0.00012285539,1.1452489e-05,0.00093959924,2.1837168e-08,1.7623263e-07,1.0967882e-08
2.324137834,0.0049278973,1.0002697,0.00012235783,1.1391469e-05,0.00093112576,2.1501534e-08,1.7394886e-07,1.093843e-08
2.342660489,0.0048327154,0.99996538,0.0001189048,1.07946e-05,0.00087233368,2.0336757e-08,1.6484913e-07,1.0626919e-08
2.353161174,0.0047888635,0.99971419,0.00011730862,1.0517361e-05,0.00081920808,2.0001418e-08,1.5742605e-07,1.0282226e-08
2.370143304,0.0047442445,0.99984348,0.0001156597,1.0286988e-05,0.00074953823,1.9550238e-08,1.5445403e-07,9.4410423e-09
2.390962946,0.0047026644,0.9996227,0.00011403668,9.9504333e-06,0.00069261183,1.8963565e-08,1.4525195e-07,8.0514979e-09
2.404817175,0.0046727799,0.99971463,0.00011312558,9.8357258e-06,0.00066162717,1.8501917e-08,1.4137845e-07,7.0959924e-09
2.406114812,0.0046710113,0.99975092,0.00011307999,9.834325e-06,0.00066046529,1.8473958e-08,1.4076181e-07,7.2576058e-09
2.41130536,0.0046642127,0.99972172,0.00011300172,9.7976126e-06,0.00064440063,1.8484477e-08,1.4040651e-07,6.9584192e-09
2.415198271,0.004659388,0.99947276,0.00011287506,9.7583146e-06,0.00063252699,1.8418434e-08,1.392449e-07,6.7225258e-09
2.426453159,0.004653909,0.99973978,0.00011271351,9.7253628e-06,0.00058874199,1.8531844e-08,1.3783795e-07,7.7314975e-09
2.427319544,0.0046530454,0.99966176,0.00011268626,9.7193922e-06,0.00058687955,1.8479134e-08,1.3770081e-07,6.2886589e-09
2.441180032,0.0046365823,0.99976819,0.00011267024,9.7509701e-06,0.00053000315,1.8221736e-08,1.3551663e-07,5.5595439e-09
2.442045749,0.0046358211,1.0000239,0.00011265728,9.7403742e-06,0.00052723822,1.8154916e-08,1.3480483e-07,5.1940384e-09
2.463123186,0.0045611951,0.99976927,0.00011077003,9.5284287e-06,0.00046431765,1.7018999e-08,1.2611391e-07,4.3302996e-09
2.471228009,0.0045337935,0.99977433,0.00010993136,9.4626403e-06,0.00043956742,1.6661535e-08,1.2506151e-07,4.0845799e-09
2.472078467,0.0045296079,0.99976831,0.00010977962,9.4546539e-06,0.00043674476,1.6597206e-08,1.2451417e-07,3.6341236e-09
2.472503524,0.0045293408,1.0001916,0.00010977762,9.4492957e-06,0.00043549778,1.6578343e-08,1.2436002e-07,3.8958128e-09
2.496385212,0.0043942955,1.0000548,0.00010521994,8.9181722e-06,0.00036067631,1.4851114e-08,1.141098e-07,2.3577586e-09
2.498037423,0.0043864842,0.99980888,0.00010489991,8.8785931e-06,0.00035558541,1.4742533e-08,1.1334327e-07,2.2758937e-09
2.501747173,0.004374375,1.0001251,0.00010428144,8.7932016e-06,0.00034398307,1.4590884e-08,1.1121197e-07,2.0488746e-09
2.502570051,0.0043704884,0.99990848,0.0001041231,8.7724518e-06,0.00034120751,1.4534728e-08,1.1071954e-07,1.9865515e-09
2.508725296,0.0043467154,1.0002007,0.0001029872,8.6463607e-06,0.00032323549,1.4221887e-08,1.0742393e-07,9.6651718e-08
2.513215695,0.0043233893,1.0004767,0.0001020703,8.5372124e-06,0.00031363884,1.3973387e-08,1.0533041e-07,2.0548157e-09
2.522523912,0.0042729176,1.0001178,9.9981698e-05,8.2875824e-06,0.00028804767,9.8620547e-07,1.0107148e-07,8.200691e-08
2.52694836,0.0042603968,1.0001297,9.922108e-05,8.2001503e-06,0.00028191078,9.7714128e-07,1.000362e-07,7.867416e-08
2.538548411,0.0042124519,0.99983119,9.6880212e-05,7.9461113e-06,0.00026850283,9.4714469e-07,9.7179252e-08,6.9649329e-08
2.540138251,0.0042045481,1.0000059,9.6510454e-05,7.905693e-06,0.00026487976,9.4175834e-07,9.663433e-08,6.8749808e-08
2.541328574,0.004196805,0.99966759,9.6241045e-05,7.8707236e-06,0.00026494558,9.37789e-07,9.6661486e-08,6.3496258e-08
2.557093855,0.0041506031,0.99931851,9.3484953e-05,7.4743448e-06,0.00024684863,9.0486779e-07,9.3926526e-08,5.2816472e-08
2.564155555,0.0041408766,0.99980859,9.2489801e-05,7.3082171e-06,0.00023609781,8.956958e-07,9.2315575e-08,4.9811029e-08
2.568855734,0.0041360481,0.99914253,9.1716348e-05,7.198731e-06,0.00022881147,8.8783203e-07,9.1171076e-08,4.8462319e-08
2.576303517,0.0041431211,0.99944465,9.0746135e-05,7.0490888e-06,0.00022036783,8.8216652e-07,9.0853653e-08,4.7738174e-08
2.581015272,0.0041515604,0.99967386,9.017681e-05,6.9528382e-06,0.00021483075,8.7661819e-07,9.0109821e-08,4.1185126e-08
2.590854403,0.0041667762,0.99972042,8.8723163e-05,6.7446588e-06,0.00020474085,8.6589028e-07,8.9499863e-08,3.8551131e-08
2.592431072,0.0041674683,0.9991229,8.8419607e-05,6.7089393e-06,0.00020356756,8.6340023e-07,8.9324571e-08,4.2643213e-08
2.594403436,0.004172407,0.99908261,8.8110694e-05,6.6629781e-06,0.00020251327,8.6153583e-07,8.9427773e-08,3.9422321e-08
2.608683454,0.0042245269,0.99932921,8.6298495e-05,6.3264955e-06,0.00019534457,8.5882399e-07,9.0471023e-08,3.8861913e-08
2.616300011,0.0042706451,0.99852223,8.5600187e-05,6.1851324e-06,0.00019537031,8.6605827e-07,9.181137e-08,3.2904165e-08
2.622792106,0.0043267513,0.99857718,8.4988626e-05,5.9840294e-06,0.00019637564,8.7766932e-07,9.3998034e-08,3.9652269e-08
2.627308587,0.0043747596,0.99826968,8.4671107e-05,5.8508417e-06,0.00019796491,8.8708236e-07,9.521444e-08,3.3608049e-08
2.628135413,0.0043845026,0.99839826,8.4675969e-05,5.8370722e-06,0.00019801956,8.9018346e-07,9.5523552e-08,4.1912954e-08
2.632711516,0.0044290852,0.99907734,8.4602803e-05,5.7700523e-06,0.00020222415,8.9997579e-07,9.6932226e-08,3.690429e-08
2.646681055,0.0045700363,0.99824651,8.3472682e-05,5.4832758e-06,0.00020543639,9.2114049e-07,1.0205344e-07,3.6165073e-08
2.654141474,0.0047304368,0.99697616,8.4248162e-05,5.4934969e-06,0.00021294943,9.6898802e-07,1.1067934e-07,4.0377472e-08
2.664736135,0.0049789508,0.99756704,8.5145995e-05,5.5084115e-06,0.00022350226,3.051267e-08,1.2873146e-07,4.9390571e-08
2.673810954,0.0050952868,0.9983296,8.3590723e-05,5.4320143e-06,0.00023072383,3.3550167e-08,1.3845235e-07,4.7418334e-08
2.67477744,0.005101945,0.99795891,8.3273094e-05,5.4052352e-06,0.00023163505,3.3710999e-08,1.389421e-07,4.7523436e-08
2.678662226,0.0051440706,0.99881601,8.2317652e-05,5.2998865e-06,0.00023621595,3.4359879e-08,1.4063823e-07,4.8797804e-08
2.683896095,0.0047922742,0.91842162,7.5034837e-05,4.8005932e-06,0.00022268055,9.008132e-07,1.2061871e-07,3.3617088e-08
2.68961004,0.0051913451,0.98219314,7.9462697e-05,5.1288054e-06,0.00024481519,3.284685e-08,1.360267e-07,4.6434951e-08
2.69010587,0.0052154643,0.9860244,7.9675451e-05,5.1520793e-06,0.00024641162,3.3192813e-08,1.3722316e-07,4.9101409e-08
2.702137263,0.0054276843,0.9982729,7.9299897e-05,5.1725047e-06,0.00026017029,3.4571889e-08,1.3949662e-07,5.4008023e-08
2.703175113,0.0054351553,0.99734106,7.9129658e-05,5.170378e-06,0.00026100233,3.4516574e-08,1.395371e-07,5.3879439e-08
2.704215693,0.0054522048,0.99788385,7.9131892e-05,5.1845759e-06,0.00026235984,3.4664079e-08,1.402826e-07,5.4115515e-08
2.706832364,0.0054857102,0.99679497,7.9041749e-05,5.2468734e-06,0.00026542841,3.4826081e-08,1.4215884e-07,5.4210625e-08
2.71052626,0.0055276276,0.99783325,7.9064574e-05,5.3695658e-06,0.00026990143,3.4594341e-08,1.4257212e-07,5.3377246e-08
2.731670115,0.0058932905,0.99442211,8.2665966e-05,6.1924123e-06,0.00029820281,3.795525e-08,1.6378552e-07,5.5614307e-08
2.741762342,0.0063565507,0.99382036,9.0811523e-05,7.3804406e-06,0.00032518891,4.642088e-08,2.0307631e-07,6.1952455e-08
2.758459999,0.0071695196,1.0016538,0.00010936438,1.0139751e-05,0.00036646625,7.2932797e-08,3.2618567e-07,6.0309133e-08
2.777708678,0.0063912509,1.0007722,0.00010768379,1.1090894e-05,0.00029126468,5.5375122e-08,3.2596373e-07,1.9456059e-08
2.778962787,0.0063533481,1.001494,0.0001077997,1.1207304e-05,0.00028677631,5.4468718e-08,3.2692696e-07,1.8145245e-08
2.782682822,0.0062415024,1.0024421,0.00010835841,1.1663725e-05,0.0002734846,5.240608e-08,3.3412994e-07,1.4793085e-08
2.803444829,0.0058621379,0.99804828,0.00011268771,1.4159697e-05,0.00022210737,4.4255577e-08,3.4506544e-07,6.8410281e-09
2.808656185,0.0058421008,0.99749878,0.00011487056,1.5073749e-05,0.00021797382,4.3606129e-08,3.5623866e-07,6.1777937e-09
2.813287902,0.0058585173,0.997931,0.00011715638,1.5825799e-05,0.00021604726,4.4073049e-08,3.67204e-07,7.0380073e-09
2.828006893,0.006076434,0.99678337,0.00012874985,1.9898802e-05,0.00022496782,4.8837077e-08,4.5074216e-07,8.8044742e-09
2.830423024,0.006120405,0.99485235,0.00013102487,2.0644433e-05,0.0002283227,5.0020229e-08,4.6626778e-07,9.898289e-09
2.834708751,0.0062349958,0.99539681,0.00013567512,2.2155841e-05,0.00023641104,5.2891982e-08,4.9421906e-07,1.088557e-08
2.838446881,0.0063571698,0.99669947,0.00013998745,2.3515884e-05,0.00024508351,5.6299505e-08,5.281104e-07,1.2809426e-08
2.876725975,0.0065169167,0.75933715,0.00015614831,3.3674511e-05,0.00026498652,6.7612303e-08,7.1299969e-07,1.1597252e-08
2.919009606,0.0057554288,0.57216784,0.00016493127,5.0339469e-05,0.00022344881,5.1431287e-08,7.8288158e-07,6.3519962e-09
2.937146441,0.0051947531,0.56834424,0.00016184788,5.6867851e-05,0.00019781746,4.2916587e-08,8.014225e-07,4.8161363e-09
2.941234477,0.0051950975,0.58442708,0.00016411333,5.8797505e-05,0.0001947839,4.3784916e-08,8.354613e-07,5.1319699e-09
2.970751713,0.0051295738,0.69375349,0.00017476064,7.2411889e-05,0.00016890462,5.205772e-08,3.6268381e-08,5.8639411e-09
2.973777398,0.0051291592,0.69400763,0.00017634418,7.4084995e-05,0.00016758612,5.300394e-08,3.6407485e-08,5.924057e-09
2.977240761,0.0050315225,0.68586196,0.00017536641,7.5133472e-05,0.00016284476,5.1359278e-08,3.5257198e-08,5.6487345e-09
3.009709862,0.0048803537,0.74112448,0.00017478969,7.2507438e-05,0.0001315735,5.5365729e-08,4.3532837e-08,4.4736533e-09
3.014975746,0.0048232667,0.74470378,0.00017300023,7.1261482e-05,0.00012664163,5.4203178e-08,4.1080478e-08,4.6053922e-09
3.02395398,0.0047525545,0.75116453,0.00017278647,7.3241262e-05,0.0001214167,5.5026549e-08,4.2636497e-08,4.1369397e-09
3.025830766,0.0047451451,0.75481504,0.00017324663,7.4249676e-05,0.00012086911,5.5073211e-08,4.2940293e-08,4.1605867e-09
3.03331333,0.0047233638,0.76201121,0.00017343913,7.5791543e-05,0.00011955195,5.6313563e-08,4.5788078e-08,3.8762336e-09
3.035180421,0.0047210439,0.76349307,0.00017319233,7.5687786e-05,0.00011940481,5.6231317e-08,4.6134687e-08,4.04657e-09
3.051008768,0.0046868413,0.76647221,0.00016956449,7.3730964e-05,0.00011418449,5.5358301e-08,4.8146149e-08,3.7482654e-09
3.051934388,0.0046824889,0.76492111,0.00016919977,7.3445394e-05,0.00011372743,5.5042593e-08,4.7889983e-08,3.7508736e-09
3.054707859,0.0046740798,0.76623564,0.00016795332,7.2132036e-05,0.00011244887,5.4440204e-08,4.7263534e-08,3.7254632e-09
3.06619913,0.0046346663,0.7589415,0.00016551277,7.193484e-05,0.00010800151,5.4233558e-08,4.8279722e-08,3.1790334e-09
3.073041359,0.0046121701,0.75730462,0.00016471011,7.1623449e-05,0.00010449316,5.5048895e-08,4.9314044e-08,3.1088352e-09
3.075313761,0.0046039305,0.75695486,0.00016430206,7.1712589e-05,0.00010301996,5.5109861e-08,4.9573329e-08,3.1722831e-09
3.075767706,0.0046018357,0.75669797,0.00016422499,7.1755757e-05,0.0001027164,5.5248716e-08,4.9764961e-08,3.1929123e-09
3.077129096,0.0046000818,0.75604991,0.00016416394,7.1898699e-05,0.00010188899,5.570438e-08,5.0004775e-08,3.1647784e-09
3.086177457,0.004578973,0.74673687,0.00016388728,7.1659209e-05,9.7349065e-05,5.6634321e-08,5.1339854e-08,2.6300798e-09
3.088881517,0.0045711378,0.74619302,0.00016352744,7.117869e-05,9.6313376e-05,5.6927242e-08,5.2490952e-08,2.5165561e-09
3.098310136,0.0045502895,0.75321227,0.00016137872,6.8970016e-05,9.1817328e-05,5.949547e-08,5.4605102e-08,2.7738916e-09
3.100549357,0.0045488727,0.75690804,0.00016185178,6.9289629e-05,9.0771042e-05,6.0225966e-08,5.419625e-08,2.9382586e-09
3.101892043,0.0045470932,0.75884957,0.00016135951,6.8784913e-05,9.0118276e-05,6.0143376e-08,5.4071325e-08,3.1867474e-09
3.118380355,0.0045110452,0.7547518,0.00015847642,6.6353155e-05,8.0414896e-05,6.2647495e-08,5.7517746e-08,3.9976068e-09
3.133367792,0.0044656067,0.74844595,0.00015914449,6.6099779e-05,7.2579068e-05,6.5790839e-08,6.2879468e-08,2.4878497e-09
3.135121442,0.0044637568,0.74826628,0.00015908151,6.592649e-05,7.2106551e-05,6.657818e-08,6.3444539e-08,2.4189363e-09
3.146498933,0.0044519162,0.74479019,0.00015916235,6.5936748e-05,7.09691e-05,7.0800075e-08,7.054271e-08,2.720212e-09
3.148684036,0.0044519517,0.74211563,0.00015927572,6.6016034e-05,7.1078294e-05,7.1980246e-08,7.1568293e-08,2.8386229e-09
3.157847091,0.0044373317,0.76283924,0.00015951334,6.5389497e-05,7.2709452e-05,7.3820229e-08,7.2870658e-08,2.7080238e-09
3.16306861,0.0044272602,0.7691292,0.00015909025,6.4698103e-05,7.3600789e-05,7.5107526e-08,7.3877166e-08,2.5414791e-09
3.179515023,0.0043771863,0.77545237,0.00015454937,5.9541245e-05,7.3585517e-05,7.8620126e-08,7.8597356e-08,2.6191687e-09
3.181235568,0.0043744022,0.77816537,0.00015442337,5.9368305e-05,7.3113646e-05,7.868633e-08,7.8723276e-08,2.6586431e-09
3.18854415,0.0043701038,0.78633708,0.00015406166,5.9080975e-05,7.0138739e-05,8.1438632e-08,8.274969e-08,2.1815405e-09
3.205253278,0.0043428601,0.830138,0.00015384164,5.8338425e-05,6.2713243e-05,8.5493098e-08,8.9266676e-08,1.5496988e-09
3.215953151,0.0043514026,0.83828175,0.00015244315,5.5755876e-05,5.8687328e-05,9.1009283e-08,9.7492844e-08,1.594178e-09
3.2215264,0.0043566333,0.84264158,0.00015134288,5.4257258e-05,5.669179e-05,9.1919706e-08,9.8027575e-08,1.668033e-09
3.225816222,0.0043598397,0.84794154,0.00015078296,5.3201916e-05,5.55214e-05,9.2905566e-08,9.8289945e-08,1.8691303e-09
3.242848302,0.00423068,0.82126607,0.00014336477,4.8993927e-05,5.2678882e-05,9.1373839e-08,9.9294911e-08,2.0419231e-09
3.248605276,0.0041470564,0.79491241,0.00013990628,4.7497748e-05,5.1563743e-05,8.7754062e-08,9.3663359e-08,2.0468116e-09
3.255149025,0.0041681886,0.79232455,0.00013990216,4.6826081e-05,5.1401518e-05,9.1799634e-08,9.7014537e-08,2.084893e-09
3.257195543,0.004156844,0.79186594,0.00013941024,4.6636581e-05,5.1128185e-05,9.1391894e-08,9.634235e-08,2.2113161e-09
3.258012261,0.0041545885,0.79230525,0.00013928672,4.6651876e-05,5.1034737e-05,9.1693746e-08,9.6639193e-08,2.271939e-09
3.2662898,0.0042388743,0.81208315,0.00014199743,4.8429113e-05,5.1728721e-05,1.0113276e-07,1.1128265e-07,2.7363907e-09
3.277820929,0.0041151232,0.77117681,0.00013571204,4.5219206e-05,5.024333e-05,9.3634271e-08,9.693417e-08,2.3004365e-09
3.278636752,0.0041735068,0.78065646,0.00013757785,4.5815316e-05,5.0965497e-05,9.7831998e-08,1.0189753e-07,2.2761082e-09
3.308691498,0.0040994644,0.72809755,0.00013234957,4.4109699e-05,5.0089566e-05,9.9190634e-08,1.0367889e-07,2.4675285e-09
3.315141508,0.0041059711,0.71458896,0.00013213534,4.3782066e-05,4.9416772e-05,1.009187e-07,1.0739896e-07,2.3560088e-09
3.317979187,0.0041347959,0.71806642,0.00013259549,4.3520565e-05,4.9340342e-05,1.0308865e-07,1.1028461e-07,2.384166e-09
3.324126694,0.0040550279,0.69760305,0.00012924138,4.1726608e-05,4.7459514e-05,9.7056335e-08,1.020433e-07,2.4516595e-09
3.3395707,0.0042022355,0.71510189,0.00013246802,4.1537229e-05,4.5587191e-05,1.1064269e-07,1.1804942e-07,1.6088009e-09
3.34122903,0.0042099731,0.71350603,0.00013262522,4.147269e-05,4.5255809e-05,1.118877e-07,1.1949972e-07,1.527076e-09
3.341644396,0.0042152533,0.71457195,0.00013278766,4.1506506e-05,4.5198976e-05,1.1228084e-07,1.1988095e-07,1.5262512e-09
3.359910585,0.0041306081,0.70951872,0.00012790967,3.6849915e-05,4.0304513e-05,1.0276771e-07,1.0449038e-07,2.3500616e-09
3.364011812,0.0042050078,0.7172659,0.00012967361,3.7291803e-05,4.1087121e-05,1.0704975e-07,1.0892667e-07,2.8872612e-09
3.369030513,0.0042807414,0.72986,0.00013147534,3.7438788e-05,4.2028957e-05,1.1100399e-07,1.123502e-07,3.3226808e-09
3.370290773,0.0042673425,0.7255066,0.0001309092,3.7125655e-05,4.1906443e-05,1.0989516e-07,1.1000249e-07,3.5344446e-09
3.376121698,0.0042374656,0.73016088,0.0001291822,3.5842659e-05,4.1641626e-05,1.0748844e-07,1.0632189e-07,3.4069811e-09
3.388856518,0.0042299398,0.74884818,0.00012678911,3.3825247e-05,4.1004796e-05,1.0368369e-07,9.7464227e-08,3.3191745e-09
3.413499015,0.0042369805,0.73050704,0.00012222183,3.0547303e-05,3.7846958e-05,9.7085584e-08,8.5381473e-08,3.6693279e-09
3.421390772,0.0043268494,0.74451249,0.0001229375,2.9766624e-05,3.8744721e-05,9.9341417e-08,8.3222385e-08,4.2028122e-09
3.422649836,0.0043354229,0.74542323,0.00012292846,2.9513559e-05,3.8950161e-05,9.9146479e-08,8.2492656e-08,4.3048936e-09
3.42391012,0.0043408902,0.74611252,0.00012280911,2.9370434e-05,3.9135653e-05,9.9091269e-08,8.2364627e-08,4.4693657e-09
3.428962014,0.0043597897,0.75454531,0.00012248763,2.9336346e-05,4.0070438e-05,9.9199186e-08,8.2447215e-08,5.0362908e-09
3.429383133,0.004360577,0.75565188,0.00012242994,2.9327641e-05,4.0135665e-05,9.9232138e-08,8.2290466e-08,5.0908874e-09
3.45084646,0.0043936517,0.72010053,0.00011996748,2.8104204e-05,4.5639395e-05,9.452167e-08,7.3358327e-08,3.8575484e-09
3.45168743,0.0043951015,0.71896453,0.00011993003,2.8091863e-05,4.5808642e-05,9.4789318e-08,7.3799937e-08,3.7551936e-09
3.452949209,0.0044006408,0.71710627,0.00011985562,2.7989662e-05,4.6034362e-05,9.5331404e-08,7.3926941e-08,3.7982223e-09
3.46601001,0.0044357103,0.71523894,0.00011889942,2.6887585e-05,4.7625661e-05,9.3105742e-08,6.8734285e-08,4.9830753e-09
3.48383537,0.0045208032,0.77883704,0.00011866092,2.543971e-05,4.8765762e-05,9.3733402e-08,6.4634816e-08,6.5533272e-09
3.505823839,0.0046146975,0.94010022,0.00011858994,2.5345109e-05,4.6679935e-05,9.6165062e-08,6.3264954e-08,7.5864679e-09
3.508863595,0.0046259174,0.95405597,0.00011847225,2.5339942e-05,4.6266834e-05,9.6260945e-08,6.3296348e-08,7.7306499e-09
3.511909506,0.0046370888,0.96703424,0.0001181932,2.5270165e-05,4.5870952e-05,9.6277842e-08,9.9632244e-07,7.5298253e-09
3.518021599,0.0046593928,0.99435079,0.00011789268,2.5178911e-05,4.5186966e-05,9.6630372e-08,6.3102087e-08,7.0082158e-09
3.522800289,0.0046007495,1.0015488,0.00011579357,2.4748936e-05,4.4149921e-05,9.2596453e-08,9.7890825e-07,6.3692933e-09
3.532127803,0.0044982554,1.0001826,0.00011215828,2.3772746e-05,4.2258574e-05,8.5452238e-08,9.1203242e-07,6.1798702e-09
3.536722948,0.004437801,1.0004819,0.00011016456,2.312832e-05,4.1505371e-05,8.1272054e-08,8.690788e-07,6.446059e-09
3.537964607,0.0044229565,1.0003073,0.00010963018,2.291706e-05,4.1342246e-05,8.0124028e-08,8.5836901e-07,6.3369787e-09
3.541656197,0.0043710841,1.0008641,0.00010790308,2.2356271e-05,4.0856278e-05,7.6833662e-08,8.2579089e-07,6.1271223e-09
3.543282972,0.0043453326,1.0008577,0.00010716843,2.213992e-05,4.0595728e-05,7.543577e-08,8.1296517e-07,6.1310335e-09
3.543688222,0.0043418251,1.0017148,0.00010704624,2.2114342e-05,4.0559072e-05,7.5283006e-08,8.1298783e-07,6.1037349e-09
3.547909388,0.0042414043,1.002291,0.00010420752,2.1428269e-05,3.967543e-05,7.0287373e-08,7.7636127e-07,5.3446161e-09
3.560763854,0.0039087532,1.0015439,9.4869115e-05,1.8861987e-05,3.6179892e-05,5.3259274e-08,6.1591888e-07,5.5166217e-09
3.576516688,0.0034771698,1.0029471,8.2795188e-05,1.5683765e-05,3.1684769e-05,3.6058937e-08,4.5191669e-07,4.1101608e-09
3.583019277,0.0032795746,0.99905561,7.7573994e-05,1.4450662e-05,3.0057789e-05,9.9623379e-07,3.9069759e-07,3.5161641e-09
3.585765179,0.0033410735,0.99887582,7.8902582e-05,1.4670187e-05,3.072168e-05,3.1409814e-08,4.0276922e-07,3.8431836e-09
3.588546012,0.0033744426,0.99644228,7.9598318e-05,1.4880819e-05,3.1122525e-05,3.232841e-08,4.14797e-07,4.1244181e-09
3.600817735,0.004755699,0.98277643,0.00011113427,2.1230678e-05,4.5270906e-05,8.4956799e-08,8.2205221e-07,1.0384741e-08
3.610155742,0.0051711144,0.99249717,0.00012017058,2.296713e-05,5.0745565e-05,1.062469e-07,9.5615357e-07,1.4097002e-08
3.620434368,0.0050340691,1.000867,0.00011591238,2.1775461e-05,5.1152867e-05,9.7132923e-08,8.7374133e-07,1.4287077e-08
3.624534195,0.0049588076,1.0012791,0.00011366915,2.1075487e-05,5.0697161e-05,9.2310238e-08,8.353849e-07,1.3491107e-08
3.641133281,0.0046265652,1.0012172,0.00010433675,1.8978407e-05,4.7078122e-05,7.4432198e-08,7.074962e-07,1.1139123e-08
3.645307574,0.0045398582,1.000905,0.00010205953,1.8496274e-05,4.6032002e-05,6.9917533e-08,6.7606925e-07,1.1067854e-08
3.680121216,0.0038731275,1.0009929,8.5368791e-05,1.7033159e-05,3.6090218e-05,4.2458287e-08,5.2671513e-07,9.2793485e-09
3.686404961,0.0037698758,1.0011679,8.2259601e-05,1.5455246e-05,3.4562213e-05,3.8636823e-08,4.6031119e-07,9.4611804e-09
3.691862361,0.003690568,1.0011897,7.9801256e-05,1.4362419e-05,3.3363153e-05,3.578488e-08,4.2245528e-07,9.7550262e-09
3.699829965,0.0035623164,1.0015886,7.6291562e-05,1.2902405e-05,3.2026298e-05,3.1787436e-08,3.683105e-07,1.0235957e-08
3.700804894,0.003542905,1.0013442,7.5797479e-05,1.2734405e-05,3.1866935e-05,3.1275483e-08,3.6167113e-07,1.0169967e-08
3.701774907,0.0035236478,1.0005436,7.5288269e-05,1.256706e-05,3.1714658e-05,3.0719999e-08,3.5525849e-07,1.014514e-08
3.70561982,0.0034702999,1.0020528,7.3809561e-05,1.2103236e-05,3.1419219e-05,9.7429034e-07,3.3566444e-07,1.0038123e-08
3.713089881,0.0033353514,1.0014538,7.0408572e-05,1.1262969e-05,3.0499423e-05,8.9764949e-07,3.0119289e-07,8.7236459e-09
3.715212569,0.0032933558,1.0011333,6.9337209e-05,1.1013138e-05,3.0179214e-05,8.7466532e-07,2.9234148e-07,8.3430639e-09
3.715513613,0.0032864301,1.0003442,6.9173164e-05,1.0984351e-05,3.0124656e-05,8.7062697e-07,2.9110422e-07,8.2846524e-09
3.720900937,0.0032491221,1.0005806,6.8024585e-05,1.0715571e-05,3.0064588e-05,8.5166998e-07,2.8407113e-07,8.2664538e-09
3.729387794,0.0031489165,1.0001144,6.5451374e-05,1.0175777e-05,2.9433286e-05,7.9606271e-07,2.595029e-07,8.0061595e-09
3.730250838,0.0031424637,1.0009191,6.5265436e-05,1.0138446e-05,2.9398706e-05,7.9187123e-07,2.5733271e-07,7.9703124e-09
3.731398094,0.0031294299,1.0004458,6.4929513e-05,1.0081962e-05,2.9312692e-05,7.8413184e-07,2.5433974e-07,7.9308062e-09
3.731969892,0.0031229342,1.0001514,6.4753669e-05,1.0075303e-05,2.9256066e-05,7.8070986e-07,2.5439928e-07,7.8890481e-09
3.743193171,0.0030114836,1.0006104,6.1769605e-05,9.542471e-06,2.8477535e-05,7.1455843e-07,2.3064993e-07,7.6109487e-09
3.745384576,0.0029864262,1.0011282,6.1127301e-05,9.4127139e-06,2.8329851e-05,7.0120931e-07,2.2619868e-07,7.4368853e-09
3.74620065,0.0029739014,1.0002115,6.081156e-05,9.3427706e-06,2.823567e-05,6.9518239e-07,2.2421566e-07,7.3018609e-09
3.75050765,0.0029214672,1.0007747,5.9525918e-05,9.0638597e-06,2.7852991e-05,6.6921105e-07,2.1482736e-07,6.8692456e-09
3.751040468,0.0029153669,1.0010101,5.9368506e-05,9.0464063e-06,2.781301e-05,6.655194e-07,2.1367762e-07,6.8330124e-09
3.754210482,0.0028759648,1.0001278,5.8351186e-05,8.8308009e-06,2.7534314e-05,6.428991e-07,2.0426758e-07,6.5753875e-09
3.754472798,0.0028729587,0.99994805,5.8268034e-05,8.8120092e-06,2.750904e-05,6.410907e-07,2.0328611e-07,6.5566281e-09
3.76477425,0.0027755371,1.0004267,5.5686431e-05,8.2649279e-06,2.695627e-05,5.8705767e-07,1.8318352e-07,6.0921302e-09
3.772732221,0.0026801634,1.0002576,5.3270182e-05,7.7391692e-06,2.599389e-05,5.4104811e-07,1.6715258e-07,5.75417e-09
3.787220539,0.0025427981,1.000483,4.9971234e-05,7.1978703e-06,2.4092893e-05,4.7759777e-07,1.4693956e-07,4.5731932e-09
3.787683355,0.0025372536,0.99962898,4.9844584e-05,7.173829e-06,2.4018462e-05,4.7515308e-07,1.4615125e-07,4.5540559e-09
3.792737089,0.0025093034,0.9997717,4.9266074e-05,7.1225427e-06,2.3596715e-05,4.6245614e-07,1.4263996e-07,4.6562581e-09
3.793194623,0.0025092545,0.99980062,4.9268244e-05,7.1201192e-06,2.3577909e-05,4.6246097e-07,1.4269453e-07,4.6872324e-09
3.80234419,0.0025105936,0.9998584,4.9469777e-05,7.2781284e-06,2.3137687e-05,4.639712e-07,1.4637044e-07,4.9175036e-09
3.805552272,0.0025157492,0.99834954,4.9707833e-05,7.4086241e-06,2.302406e-05,4.6878549e-07,1.5093991e-07,4.6759067e-09
3.807629929,0.0025423912,0.99836231,5.0369004e-05,7.5744399e-06,2.3151999e-05,4.8115946e-07,1.5607813e-07,4.7527712e-09
3.819083983,0.0029414686,0.99070632,5.9144311e-05,9.6748242e-06,2.6036916e-05,6.6115561e-07,2.2916791e-07,5.700978e-09
3.851118247,0.0060348031,0.8353294,0.00012438627,2.2329947e-05,5.1494872e-05,1.3264409e-07,9.9344199e-07,1.7219828e-08
3.859973667,0.0060289625,0.84258302,0.00012477262,2.232614e-05,5.0259152e-05,1.3401802e-07,7.0352638e-08,1.5798937e-08
3.874416858,0.0060447538,0.86206102,0.00012540006,2.205606e-05,4.7205132e-05,1.3446672e-07,7.351151e-08,1.4335012e-08
3.876639568,0.0060437966,0.86475591,0.0001253342,2.1986505e-05,4.6586284e-05,1.3390971e-07,7.3697692e-08,1.426943e-08
3.897761325,0.0060735862,0.89263213,0.00012599434,2.1883379e-05,4.1594283e-05,1.3545733e-07,7.2807761e-08,1.3645439e-08
3.925136708,0.0060943971,0.9079108,0.00012566149,2.2049578e-05,4.0353441e-05,1.4681445e-07,9.0607968e-08,1.172521e-08
3.934466378,0.0058236171,0.86631329,0.00011946067,2.0630545e-05,3.9453849e-05,1.3023378e-07,9.9908897e-07,1.0644448e-08
3.960674097,0.004048527,0.64809441,8.1655277e-05,1.474447e-05,2.9498391e-05,5.0776539e-08,5.6605277e-07,3.6444349e-09
3.9639934,0.0051564948,0.78436444,0.00010364692,1.8796911e-05,3.8163851e-05,9.974102e-08,8.7841511e-07,5.8569231e-09
3.96972603,0.0053082689,0.79122376,0.00010645924,1.9708601e-05,3.9490227e-05,1.0980113e-07,9.7187079e-07,6.8274565e-09
3.981730167,0.0056248848,0.79922969,0.00011147111,1.9079581e-05,4.2803423e-05,1.2858963e-07,9.8599922e-07,7.4071964e-09
3.982237663,0.0056256554,0.79871311,0.00011149813,1.9079722e-05,4.2857801e-05,1.284696e-07,9.8515746e-07,7.3761239e-09
3.983252653,0.0056271925,0.79765516,0.00011145609,1.8901566e-05,4.2930664e-05,1.2802926e-07,9.7180095e-07,7.3527146e-09
3.988835102,0.005635181,0.7952542,0.00011124619,1.8185834e-05,4.3064214e-05,1.2668768e-07,9.2865701e-07,7.0936236e-09
3.998477514,0.005647953,0.77825779,0.00011111098,1.7845747e-05,4.3007767e-05,1.2736135e-07,9.5012327e-07,7.5365567e-09
4.000528262,0.0058816879,0.80710745,0.00011550903,1.8458539e-05,4.4683856e-05,1.4205899e-07,9.9114627e-08,8.1209573e-09
4.022843475,0.0059814335,0.78561738,0.00011770734,1.9383408e-05,4.2306054e-05,1.4479086e-07,9.4894714e-08,7.9031677e-09
4.028745297,0.0060226906,0.78293834,0.00011852099,1.9747874e-05,4.1453376e-05,1.4732619e-07,1.0023518e-07,8.2143868e-09
4.048930274,0.0061936734,0.78387935,0.00012061294,1.9985566e-05,3.8505289e-05,1.7078309e-07,1.4828621e-07,8.3172915e-09
4.050589761,0.0062092569,0.78465579,0.00012081197,2.0067545e-05,3.8287973e-05,1.720363e-07,1.4870361e-07,8.3284611e-09
4.052253449,0.0062249584,0.78554701,0.00012122643,2.0104942e-05,3.8084985e-05,1.7287531e-07,1.457739e-07,8.3686241e-09
4.052808986,0.0062326512,0.7861774,0.00012126886,2.0056953e-05,3.8017046e-05,1.7574228e-07,1.5362488e-07,8.3905892e-09
4.074251265,0.0064386652,0.81064203,0.00012384964,2.0228888e-05,3.6713351e-05,1.687326e-07,1.132892e-07,8.9847633e-09
4.082873849,0.0064823883,0.84579526,0.00012410321,2.1484735e-05,3.7028838e-05,1.7597475e-07,1.5240689e-07,9.2569892e-09
4.102495951,0.0065445643,0.85701212,0.00012275259,2.1548126e-05,3.6997023e-05,1.7440432e-07,1.33852e-07,9.9385145e-09
4.107133851,0.0065641016,0.86733198,0.00012234676,2.0844912e-05,3.704825e-05,1.616718e-07,9.8132065e-08,9.9744861e-09
4.133424064,0.0066748302,0.93360003,0.00011915974,2.0465273e-05,3.9025277e-05,1.5031668e-07,8.2016748e-08,1.0149067e-08
4.134596697,0.0066767372,0.93621465,0.00011895933,2.0388877e-05,3.9166213e-05,1.5024046e-07,8.3022916e-08,1.0204766e-08
4.138700913,0.0066833486,0.94519645,0.00011816805,2.0187146e-05,3.9550883e-05,1.4854673e-07,8.155273e-08,1.0468652e-08
4.146318239,0.0066907534,0.96010896,0.00011706919,1.9992922e-05,4.0010813e-05,1.4659365e-07,7.4490935e-08,1.0493177e-08
4.150419662,0.0066970765,0.96771597,0.00011646176,1.9936945e-05,4.010685e-05,1.4647672e-07,9.9538142e-07,1.0567983e-08
4.15978868,0.0067060862,0.98208822,0.00011510489,2.0239301e-05,4.011237e-05,1.4160312e-07,9.8958826e-07,1.0557544e-08
4.164472785,0.0067127052,0.98835593,0.00011410507,2.0050902e-05,3.9998626e-05,1.392357e-07,9.6899929e-07,1.0669926e-08
4.165643811,0.0067143487,0.98977517,0.00011386335,2.0016875e-05,3.994599e-05,1.3857299e-07,9.6597643e-07,1.0713331e-08
4.191349225,0.0067034234,1.0001581,0.00010946022,1.9375919e-05,3.7712501e-05,1.2540665e-07,8.8764406e-07,1.1117162e-08
4.204673731,0.0066765757,0.99990875,0.00010747543,1.9112308e-05,3.6727844e-05,1.1788088e-07,8.6251005e-07,1.0982668e-08
4.216733449,0.0066303511,1.0003601,0.00010529049,1.8608174e-05,3.5588708e-05,1.1100556e-07,8.2141021e-07,1.0725213e-08
4.223561326,0.006594392,1.0005284,0.00010384595,1.8275111e-05,3.5046673e-05,1.0725453e-07,7.9528235e-07,1.0753029e-08
4.240953142,0.0064863889,1.0001478,0.00010039764,1.764074e-05,3.4872457e-05,9.913608e-08,7.4827341e-07,1.0995387e-08
4.247587964,0.0064458837,1.0006318,9.9273132e-05,1.747732e-05,3.4819475e-05,9.7414834e-08,7.3501407e-07,1.1090489e-08
4.270319452,0.0062581524,1.000471,9.4620252e-05,1.6939332e-05,3.3009192e-05,8.7991211e-08,6.7911779e-07,1.0479507e-08
4.274553693,0.00622037,1.0008787,9.3577738e-05,1.685181e-05,3.247847e-05,8.6090133e-08,6.7246106e-07,1.0200401e-08
4.285511989,0.0061109144,1.0005231,9.0470065e-05,1.6432549e-05,3.1208819e-05,7.9737176e-08,6.4704363e-07,9.2567221e-09
4.286543741,0.0060995846,1.0003425,9.0241336e-05,1.643719e-05,3.1119302e-05,7.9220264e-08,6.4569869e-07,9.2141431e-09
4.293201206,0.0060375728,1.0009585,8.8661302e-05,1.6132208e-05,3.0850233e-05,7.5586112e-08,6.2773848e-07,9.017183e-09
4.295232236,0.0060153288,1.000547,8.806715e-05,1.6042043e-05,3.081777e-05,7.4580311e-08,6.2379807e-07,8.9681849e-09
4.303279461,0.0059401264,1.0006093,8.5908811e-05,1.5597414e-05,3.0870765e-05,7.0295275e-08,6.0232563e-07,8.974092e-09
4.319527682,0.0058183571,1.0003889,8.2422771e-05,1.4934603e-05,3.1433732e-05,6.4328067e-08,5.5809129e-07,9.0189658e-09
4.342674226,0.00577818,0.99969476,7.9767778e-05,1.4889156e-05,3.2692532e-05,6.2439897e-08,5.6895488e-07,8.5437242e-09
4.367722463,0.0058711396,0.99933909,7.9024868e-05,1.460464e-05,3.3230717e-05,6.2203114e-08,5.5174074e-07,8.0335129e-09
4.373074429,0.0059082518,0.99942794,7.9029833e-05,1.4816518e-05,3.3272376e-05,6.3040317e-08,5.768849e-07,7.972905e-09
4.376495689,0.0059297987,0.99888829,7.8886782e-05,1.4756709e-05,3.3276872e-05,6.3089942e-08,5.7765767e-07,7.9140874e-09
4.386344141,0.006008729,0.99927533,7.9536691e-05,1.4745488e-05,3.3168782e-05,6.3751882e-08,5.7181057e-07,7.7797234e-09
4.396309767,0.0060842224,0.9986479,8.0156345e-05,1.4768083e-05,3.2832547e-05,6.5342088e-08,5.7953688e-07,8.0605122e-09
4.476949127,0.0060989393,1.0010542,7.6575691e-05,1.3909619e-05,3.1346329e-05,5.5777598e-08,4.7881623e-07,9.9449886e-09
4.489637241,0.0059166548,1.0010164,7.3235941e-05,1.3212232e-05,3.1073901e-05,4.9509874e-08,4.3367954e-07,9.4944032e-09
4.509803901,0.0056828125,0.99998271,6.765381e-05,1.173488e-05,3.0174715e-05,4.0171836e-08,3.566362e-07,9.4356402e-09
4.510722301,0.005678717,1.0004721,6.7520431e-05,1.1689432e-05,3.01563e-05,3.9898561e-08,3.5397342e-07,9.4937909e-09
4.52665621,0.0056414391,0.99961907,6.5534791e-05,1.1079981e-05,2.9385077e-05,3.7283153e-08,3.261833e-07,9.8482841e-09
4.529383111,0.0056504488,0.99918842,6.5259208e-05,1.095994e-05,2.9221813e-05,3.7190742e-08,3.22278e-07,9.8947929e-09
4.529837814,0.0056510442,0.99888535,6.5208038e-05,1.0944132e-05,2.9186335e-05,3.7135224e-08,3.2179575e-07,9.8980818e-09
4.530292956,0.0056571115,0.9995287,6.5217829e-05,1.0934508e-05,2.9174459e-05,3.7179751e-08,3.2166985e-07,9.9172079e-09
4.561490212,0.0056539014,0.99980098,6.2194153e-05,1.0329037e-05,2.6626005e-05,3.4487336e-08,3.0593846e-07,9.1020378e-09
4.563296638,0.0056561195,0.99930593,6.2050685e-05,1.0226826e-05,2.6474802e-05,3.4214659e-08,3.0201801e-07,9.109094e-09
4.56419985,0.0056572104,0.99900047,6.1939951e-05,1.0164553e-05,2.6408942e-05,3.415355e-08,3.006379e-07,9.1088368e-09
4.574617098,0.0057057673,0.9996151,6.1712204e-05,9.9315719e-06,2.5668538e-05,3.4491592e-08,2.9419448e-07,9.2678017e-09
4.576890904,0.0057147203,0.998924,6.1662006e-05,9.9509966e-06,2.5531647e-05,3.4540618e-08,2.9576756e-07,9.2629306e-09
4.585374521,0.0045534016,1.0038556,4.9111568e-05,8.3001459e-06,1.9964684e-05,6.7747431e-07,2.0328423e-07,6.1611473e-09
4.588612932,0.0045771675,0.99154343,4.9417695e-05,9.0649282e-06,2.0062401e-05,6.8680228e-07,2.1671167e-07,6.2665667e-09
4.589349217,0.0046603595,0.99061895,5.0278496e-05,9.2676868e-06,2.0444158e-05,7.1265137e-07,2.2903948e-07,6.4873122e-09
4.589722535,0.0047031507,0.99164234,5.0741035e-05,9.3474688e-06,2.0649117e-05,7.2627129e-07,2.3578935e-07,6.606047e-09
4.59114811,0.004650287,0.93104367,5.0166331e-05,9.2861496e-06,2.0444239e-05,7.1218216e-07,2.3269213e-07,6.2974218e-09
4.595972252,0.0058324202,0.99930244,6.2900849e-05,1.0982987e-05,2.5582539e-05,3.8091899e-08,3.3234752e-07,9.8478084e-09
4.651673252,0.0059778273,0.99919311,6.1720605e-05,1.1006919e-05,2.4402685e-05,3.652295e-08,3.2776675e-07,1.0376588e-08
4.653077795,0.0059794821,0.99989422,6.1658499e-05,1.1007616e-05,2.4363451e-05,3.647323e-08,3.2777559e-07,1.0385569e-08
4.686410265,0.0058688544,0.99979674,5.8704243e-05,1.0771734e-05,2.3455973e-05,3.3194514e-08,3.1249923e-07,1.0424089e-08
4.688689254,0.0058546174,0.99939767,5.8343054e-05,1.0688351e-05,2.3402651e-05,9.973522e-07,3.1106942e-07,1.0357687e-08
4.714241742,0.0057245008,0.99952599,5.6240395e-05,1.0130977e-05,2.3130824e-05,9.4948605e-07,2.8861092e-07,1.0012855e-08
4.719978554,0.005706099,0.99925092,5.5981685e-05,1.0088945e-05,2.326287e-05,9.4406804e-07,2.8457417e-07,9.8345232e-09
4.724814738,0.0056952002,0.99903594,5.5696376e-05,1.0003884e-05,2.3347915e-05,9.3963021e-07,2.8179338e-07,9.591943e-09
4.744930364,0.0056867886,0.99896291,5.5033705e-05,9.9095351e-06,2.3282086e-05,9.3306641e-07,2.8162077e-07,7.9960407e-09
4.747110447,0.0056896657,0.9992612,5.5029783e-05,9.895881e-06,2.3224443e-05,9.3576486e-07,2.8201247e-07,7.8750005e-09
4.756702809,0.0057016649,0.99850646,5.4850142e-05,9.8313124e-06,2.2779633e-05,9.3751358e-07,2.8074016e-07,7.8077167e-09
4.770704072,0.0057608146,0.99955216,5.494979e-05,9.9091346e-06,2.1903234e-05,9.5832375e-07,2.9064201e-07,7.9109432e-09
4.811782683,0.0057188795,0.99826383,5.3360133e-05,9.8116942e-06,2.0065384e-05,9.5070525e-07,2.9535108e-07,1.021645e-08
4.866470087,0.0057112169,0.99914843,5.2491719e-05,9.9056217e-06,2.0062364e-05,9.6040487e-07,3.0503495e-07,9.0795797e-09
4.877571006,0.0057039809,1.0001167,5.2353034e-05,9.8636889e-06,2.0142847e-05,9.6131048e-07,3.0475911e-07,9.2752447e-09
4.880971811,0.0056876803,0.99766397,5.217008e-05,9.8309517e-06,2.0213905e-05,9.5411666e-07,3.0302881e-07,9.3096935e-09
4.882247113,0.0056889964,0.99796089,5.2232701e-05,9.8443028e-06,2.0274957e-05,9.5570882e-07,3.0380158e-07,9.3120955e-09
4.896700536,0.0057037934,0.99820971,5.2440141e-05,9.8828928e-06,2.0943774e-05,9.5707209e-07,3.0401807e-07,9.4351664e-09
4.900101342,0.0057071766,0.99741536,5.2494015e-05,9.8906064e-06,2.103532e-05,9.5935404e-07,3.051581e-07,9.6002206e-09
4.903077046,0.0057101103,0.99669791,5.25337e-05,9.8965132e-06,2.1074496e-05,9.6126818e-07,3.0559962e-07,9.6451709e-09
4.91665586,0.0056958871,0.99669572,5.2365838e-05,9.8671066e-06,2.1193872e-05,9.5755063e-07,3.0459365e-07,9.5412577e-09
4.934424662,0.0057132372,0.99892892,5.2904833e-05,9.9501532e-06,2.0769299e-05,9.7079015e-07,3.0489789e-07,9.2753349e-09
4.949177211,0.0056883724,0.99651573,5.2989322e-05,1.0023909e-05,2.0298972e-05,9.8055082e-07,3.0869545e-07,9.1410399e-09
4.951277326,0.0056907977,0.99748214,5.3050101e-05,1.0046713e-05,2.0273258e-05,9.8504448e-07,3.1025676e-07,9.1878727e-09
4.965889282,0.0056536362,0.99584453,5.3171473e-05,1.0118078e-05,1.9840563e-05,9.9446298e-07,3.1443247e-07,9.179332e-09
5.002055244,0.0056326496,0.99980493,5.3549799e-05,1.036793e-05,1.9980197e-05,3.5739207e-08,3.2125221e-07,9.3875005e-09
5.008620655,0.0056287396,0.99999943,5.3447321e-05,1.0369849e-05,2.0035738e-05,9.9986312e-07,3.2333428e-07,9.4130387e-09
5.024574538,0.0056438101,0.99995926,5.3840095e-05,1.0567724e-05,2.0320804e-05,3.5383647e-08,3.30317e-07,9.1285906e-09
5.041331856,0.005670665,0.99981467,5.3954345e-05,1.0744793e-05,2.10922e-05,3.5819204e-08,3.4089529e-07,1.9526251e-08
5.054400286,0.005693549,0.99991913,5.383762e-05,1.0801938e-05,2.1812035e-05,3.5647924e-08,3.4519223e-07,1.9813916e-08
5.056442618,0.0056974483,0.99958876,5.3866961e-05,1.0818732e-05,2.1910355e-05,3.5389179e-08,3.4586455e-07,2.0064384e-08
5.06543811,0.0057244267,0.9995102,5.3959476e-05,1.0851985e-05,2.2308366e-05,9.9636586e-07,3.4376767e-07,1.2570735e-08
5.089573082,0.0057496789,0.99998364,5.3816484e-05,1.0728224e-05,2.2398061e-05,9.9149232e-07,3.3528421e-07,1.206181e-08
5.108239174,0.005732259,1.00017,5.3161375e-05,1.0496124e-05,2.2115711e-05,9.7603188e-07,3.2640755e-07,1.0699572e-08
5.112677979,0.0057270196,1.0000228,5.2868412e-05,1.0403302e-05,2.2074396e-05,9.6906362e-07,3.2287675e-07,1.0893339e-08
5.120322164,0.0057191441,1.0002406,5.2524771e-05,1.0309202e-05,2.1974625e-05,9.6102659e-07,3.2089979e-07,1.1958791e-08
5.124332543,0.005709914,0.99994124,5.2219401e-05,1.0246411e-05,2.1877999e-05,9.5265076e-07,3.1846262e-07,1.2389516e-08
5.139102659,0.0056977005,0.99994185,5.1444894e-05,1.0008908e-05,2.14499e-05,9.2788178e-07,3.0870126e-07,1.3365236e-08
5.146264082,0.0056994059,0.99995541,5.1292419e-05,9.9516747e-06,2.1205588e-05,9.2443704e-07,3.0727149e-07,1.2651976e-08
5.155003099,0.0056968957,0.99967048,5.0743978e-05,9.7913565e-06,2.085916e-05,9.1593692e-07,3.0315283e-07,1.279539e-08
5.160948186,0.0056928778,1.0001332,5.0489533e-05,9.7248762e-06,2.0615826e-05,9.1116638e-07,3.0243101e-07,1.2560099e-08
5.164112551,0.0056856124,0.9997529,5.0333428e-05,9.6702672e-06,2.0453893e-05,9.0534177e-07,2.9989284e-07,1.1713667e-08
5.164507769,0.0056860489,0.99995611,5.0312116e-05,9.6656966e-06,2.0436362e-05,9.0438412e-07,2.9950106e-07,1.1701522e-08
5.171608055,0.0056724722,0.99981009,5.0144215e-05,9.6842857e-06,2.0114045e-05,8.9484937e-07,2.986082e-07,1.1636894e-08
5.172001777,0.0056729263,0.99999605,5.0123961e-05,9.6778621e-06,2.0102004e-05,8.9417373e-07,2.9852371e-07,1.1637763e-08
5.184958441,0.0056585354,0.99966444,4.9590626e-05,9.5935475e-06,1.9768185e-05,8.7992653e-07,3.0127074e-07,1.1082534e-08
5.198248777,0.0056509324,0.99970064,4.89751e-05,9.4172476e-06,1.9689883e-05,8.6907335e-07,3.0021968e-07,1.0376279e-08
5.199418458,0.0056497555,0.99970159,4.8892223e-05,9.3893939e-06,1.9696683e-05,8.6652658e-07,2.99181e-07,1.0335319e-08
5.216897855,0.0056393315,0.99991913,4.8118649e-05,9.110141e-06,1.9766139e-05,8.5258758e-07,2.9136338e-07,1.0242535e-08
5.226183627,0.005646105,0.99994697,4.7868118e-05,9.0551534e-06,1.995759e-05,8.4919918e-07,2.9182499e-07,1.0918311e-08
5.248975657,0.0056757615,0.99983289,4.7091764e-05,8.7523775e-06,2.0497182e-05,8.4322079e-07,2.8144174e-07,1.2311343e-08
5.249747522,0.0056772475,0.99987569,4.7031129e-05,8.7469031e-06,2.0519458e-05,8.4244706e-07,2.8111021e-07,1.231932e-08
5.250905319,0.0056794883,0.99990964,4.6994367e-05,8.7422881e-06,2.0563043e-05,8.4293837e-07,2.8114276e-07,1.2288603e-08
5.258624969,0.0056976293,0.99963532,4.6876292e-05,8.6500235e-06,2.0782625e-05,8.4219617e-07,2.7664457e-07,1.2165024e-08
5.259397033,0.0056961694,0.9989447,4.6846249e-05,8.6475163e-06,2.0796705e-05,8.4198168e-07,2.7655648e-07,1.2134941e-08
5.270475769,0.0057462551,0.99977723,4.6953053e-05,8.550326e-06,2.1072738e-05,8.5173787e-07,2.7185692e-07,1.2123683e-08
5.276159658,0.005407975,0.93649859,4.3929392e-05,7.9664084e-06,1.9801473e-05,7.5280943e-07,2.3834663e-07,1.118334e-08
5.284863776,0.0056194487,0.96653337,4.5052709e-05,8.1052198e-06,2.0422974e-05,8.0097221e-07,2.5052653e-07,1.1997621e-08
5.28951942,0.0058289301,0.99938087,4.6479483e-05,8.3229327e-06,2.1047522e-05,8.5543855e-07,2.657112e-07,1.2310535e-08
5.29303945,0.0058426583,0.9996799,4.6480707e-05,8.3337474e-06,2.0934225e-05,8.5581692e-07,2.6600451e-07,1.2057761e-08
5.308704097,0.0058861294,0.99940055,4.6332882e-05,8.3243632e-06,2.0593634e-05,8.5768986e-07,2.6536547e-07,1.1463092e-08
5.311841451,0.0058998901,0.99968247,4.6322068e-05,8.3204849e-06,2.0583802e-05,8.5802466e-07,2.6422794e-07,1.1436295e-08
5.32758019,0.0059704154,0.99964397,4.6323351e-05,8.3883201e-06,2.0666857e-05,8.7261439e-07,2.6387379e-07,1.2046067e-08
5.340225982,0.0060138106,0.99973732,4.6182374e-05,8.455694e-06,2.0696851e-05,8.7795175e-07,2.6583961e-07,1.2212867e-08
5.346950297,0.0060297411,0.99995967,4.6227428e-05,8.5322484e-06,2.0765225e-05,8.7854088e-07,2.6822268e-07,1.2315962e-08
5.361967405,0.0060549839,0.99951517,4.6036305e-05,8.8202032e-06,2.106556e-05,8.8768608e-07,2.8508747e-07,1.2615442e-08
5.368676435,0.0060635963,0.99971966,4.5953859e-05,8.9598331e-06,2.1250148e-05,8.9308244e-07,2.9693991e-07,1.2943959e-08
5.38989117,0.0060664959,1.0001511,4.5395335e-05,9.5956093e-06,2.2065813e-05,8.9315429e-07,3.13072e-07,1.5433041e-08
5.395360979,0.0060630981,1.0001801,4.5128059e-05,9.7921578e-06,2.234696e-05,8.8402072e-07,3.284534e-07,1.4860744e-08
5.408196311,0.0060514892,0.99971845,4.4440319e-05,1.0074725e-05,2.2872587e-05,8.7680734e-07,3.395963e-07,1.3618661e-08
5.414394965,0.0060522931,0.9995267,4.4188578e-05,1.0249949e-05,2.3082523e-05,8.734734e-07,3.4663025e-07,1.3566226e-08
5.427552548,0.006074876,1.0000901,4.3591073e-05,1.0016811e-05,2.3688052e-05,8.5607409e-07,3.3526597e-07,1.3699534e-08
5.434119848,0.0060754949,0.99961616,4.345625e-05,1.005023e-05,2.4006694e-05,8.5321591e-07,3.2935947e-07,1.3839547e-08
5.446842316,0.0060860486,0.99975232,4.3134808e-05,1.0087705e-05,2.4362473e-05,8.4881958e-07,3.2388303e-07,1.4123852e-08
5.449538768,0.0060908033,0.99975918,4.3042549e-05,1.0010136e-05,2.4441654e-05,8.4626553e-07,3.1997871e-07,1.4269152e-08
5.457239932,0.0061003631,0.99997051,4.2739037e-05,9.6674301e-06,2.4674549e-05,8.3234557e-07,3.0345216e-07,1.476284e-08
5.461086837,0.006102809,0.99997276,4.2446956e-05,9.4469893e-06,2.4772493e-05,8.2283148e-07,2.9526268e-07,1.4904681e-08
5.46531456,0.006101408,0.99963481,4.2321619e-05,9.3302389e-06,2.4795365e-05,8.168114e-07,2.893936e-07,1.4942526e-08
5.468386359,0.0061024155,0.99980642,4.2162601e-05,9.2025239e-06,2.4798886e-05,8.1126013e-07,2.8494784e-07,1.4975565e-08
5.473371792,0.0061025253,0.99991128,4.1846624e-05,9.0363757e-06,2.4794502e-05,8.0283827e-07,2.7954073e-07,1.4999402e-08
5.47490408,0.0061008379,0.99963422,4.1714316e-05,8.9922628e-06,2.4800311e-05,7.9920689e-07,2.7763623e-07,1.4913958e-08
5.484848939,0.0061000321,0.99969654,4.1368082e-05,8.811167e-06,2.4887243e-05,7.8132677e-07,2.6968113e-07,1.4915817e-08
5.51025091,0.0060684223,0.99989913,3.9228711e-05,7.777807e-06,2.477643e-05,7.1158298e-07,2.3013697e-07,1.5314746e-08
5.511005531,0.0060696517,0.99995785,3.9176182e-05,7.7520793e-06,2.4760232e-05,7.0993632e-07,2.2862264e-07,1.5361506e-08
5.522325498,0.0060923376,0.99941542,3.8577142e-05,7.420639e-06,2.4759982e-05,6.8637851e-07,2.1472594e-07,1.5915385e-08
5.522703106,0.0060929117,0.99935334,3.857189e-05,7.4095901e-06,2.4760872e-05,6.8568761e-07,2.1407139e-07,1.5930391e-08
5.529503643,0.0061029608,0.99941256,3.8198294e-05,7.2246089e-06,2.4648384e-05,6.7475997e-07,2.071446e-07,1.604358e-08
5.532146881,0.0061068114,1.0000331,3.8104009e-05,7.1809076e-06,2.4584484e-05,6.7203209e-07,2.0574912e-07,1.6006066e-08
5.556491167,0.0060173845,1.0004856,3.6073021e-05,6.5853619e-06,2.4023249e-05,6.1596706e-07,1.8465094e-07,1.576826e-08
5.559809788,0.0059871259,0.99980773,3.5717756e-05,6.5000581e-06,2.3874333e-05,6.0552905e-07,1.8128202e-07,1.5654136e-08
5.5656661,0.0059405307,1.0000944,3.5218301e-05,6.3826474e-06,2.3632085e-05,5.9129151e-07,1.7622837e-07,1.5401252e-08
5.583650018,0.0058249923,1.0002785,3.3689744e-05,6.053004e-06,2.3368084e-05,5.4956623e-07,1.6237781e-07,1.4803466e-08
5.590031381,0.0057931004,1.0001271,3.3334855e-05,5.959769e-06,2.3282073e-05,5.3928658e-07,1.5825024e-07,1.5305886e-08
5.592148559,0.0057808068,0.99977205,3.3198355e-05,5.9301155e-06,2.3210959e-05,5.3413457e-07,1.5645939e-07,1.5197765e-08
5.612438077,0.0057258982,0.99972685,3.1844202e-05,5.5934212e-06,2.3186577e-05,4.988528e-07,1.4291002e-07,1.5417821e-08
5.628030216,0.0057153012,0.99996316,3.1102497e-05,5.4016268e-06,2.3185003e-05,4.7893968e-07,1.354316e-07,1.5407397e-08
5.631829668,0.0057152913,0.99967573,3.0944227e-05,5.3669356e-06,2.310836e-05,4.7571615e-07,1.3394996e-07,1.5167095e-08
5.651104798,0.0056947878,0.9993974,3.0112825e-05,5.1779254e-06,2.2651206e-05,4.5658281e-07,1.267647e-07,1.5050465e-08
5.651789578,0.0056958279,0.99981785,3.0086801e-05,5.172811e-06,2.2631114e-05,4.5622814e-07,1.2674142e-07,1.5023006e-08
5.652131968,0.0056963473,1.0000262,3.0064988e-05,5.1679358e-06,2.2625339e-05,4.55997e-07,1.2672419e-07,1.4992095e-08
5.656233564,0.0056856246,0.99938912,2.9840569e-05,5.0993109e-06,2.24464e-05,4.4977342e-07,1.2408353e-07,1.5001361e-08
5.661348769,0.0056817928,0.99979731,2.9633038e-05,5.0426046e-06,2.2361182e-05,4.4544809e-07,1.2248304e-07,1.5232531e-08
5.66203016,0.0056827805,1.0000665,2.9607061e-05,5.0350592e-06,2.2358148e-05,4.4515292e-07,1.2246677e-07,1.5263917e-08
5.670531349,0.0056778349,0.99960262,2.915302e-05,4.9165514e-06,2.2163736e-05,4.3757518e-07,1.1985956e-07,1.5069121e-08
5.672908606,0.0056754271,0.99910245,2.9033657e-05,4.8924528e-06,2.2152853e-05,4.3512605e-07,1.1908915e-07,1.5278818e-08
5.679691533,0.0056794325,0.99995649,2.877387e-05,4.8499783e-06,2.1929301e-05,4.3231271e-07,1.188401e-07,1.5668328e-08
5.695575194,0.0056717861,0.99910712,2.8172955e-05,4.7096746e-06,2.159013e-05,4.2106058e-07,1.1579885e-07,1.5577853e-08
5.702646553,0.0056623362,0.99914689,2.7859116e-05,4.6351838e-06,2.1418551e-05,4.1704722e-07,1.142391e-07,1.5812222e-08
5.715714091,0.0056469715,0.99972321,2.7411555e-05,4.549876e-06,2.1059099e-05,4.1092322e-07,1.1221831e-07,1.541404e-08
5.716382213,0.0056478382,0.99992253,2.7408046e-05,4.5473267e-06,2.1047183e-05,4.1066411e-07,1.1221899e-07,1.5398127e-08
5.719719672,0.0056455511,0.99945664,2.7266173e-05,4.5089527e-06,2.1000637e-05,4.0729317e-07,1.1097965e-07,1.5367969e-08
5.721721674,0.0056482459,0.99988654,2.7213911e-05,4.4936596e-06,2.0958024e-05,4.0647352e-07,1.1064061e-07,1.5348128e-08
5.724388607,0.0056450689,0.99943771,2.711924e-05,4.4618907e-06,2.0915894e-05,4.0463636e-07,1.0965897e-07,1.5440526e-08
5.729382739,0.0056380468,0.99926204,2.6931253e-05,4.4140961e-06,2.0868142e-05,4.0117841e-07,1.0820847e-07,1.53375e-08
5.733037267,0.005635969,0.99994382,2.6817324e-05,4.390838e-06,2.0798763e-05,3.9814851e-07,1.0711414e-07,1.5705313e-08
5.739003279,0.0056297503,1.0000501,2.6537077e-05,4.3365728e-06,2.0726128e-05,3.9203927e-07,1.058724e-07,1.5821104e-08
5.745284554,0.0056233616,1.0001419,2.6328149e-05,4.3008167e-06,2.0662305e-05,3.8857602e-07,1.0552885e-07,1.5728369e-08
5.761721879,0.0055916202,0.99930072,2.5689029e-05,4.1480682e-06,2.0370547e-05,3.7852956e-07,1.0076256e-07,1.4985813e-08
5.77087142,0.0055870798,0.99951913,2.5422627e-05,4.0931508e-06,2.0301375e-05,3.7302355e-07,9.8536341e-08,1.4472256e-08
5.773482572,0.0055901345,0.99984388,2.5373162e-05,4.0885885e-06,2.0260754e-05,3.7152936e-07,9.8416078e-08,1.4368741e-08
5.775440936,0.0055923787,1.0000459,2.5310266e-05,4.0771041e-06,2.0201636e-05,3.7029731e-07,9.8028665e-08,1.4227188e-08
5.776744617,0.005585734,0.99874926,2.5250469e-05,4.0665722e-06,2.0156603e-05,3.6921331e-07,9.7720499e-08,1.4151035e-08
5.781633421,0.0055912516,0.99921376,2.5155321e-05,4.0507745e-06,2.0092064e-05,3.6847037e-07,9.7305534e-08,1.404796e-08
5.785870385,0.0055959799,0.9990048,2.5080545e-05,4.0290913e-06,2.0059389e-05,3.6644526e-07,9.6640382e-08,1.3908523e-08
5.791415059,0.0056107971,0.99921851,2.5021953e-05,4.0178121e-06,2.0026303e-05,3.6625815e-07,9.6499868e-08,1.3840945e-08
5.793047179,0.0056126018,0.99875767,2.4968186e-05,3.9976002e-06,2.0006966e-05,3.6566553e-07,9.6290406e-08,1.3849062e-08
5.796641476,0.0056255155,0.99943322,2.4964098e-05,3.9849898e-06,2.0008548e-05,3.6588313e-07,9.5914313e-08,1.3846125e-08
5.798603134,0.0056277141,0.99898443,2.4944985e-05,3.9835242e-06,2.0003657e-05,3.6574516e-07,9.5778795e-08,1.3820879e-08
5.799910905,0.0056291827,0.99872541,2.4935135e-05,3.9779039e-06,1.9999659e-05,3.6638398e-07,9.5841032e-08,1.3812779e-08
5.803835309,0.0056429288,0.99999345,2.4889333e-05,3.9691348e-06,2.0034982e-05,3.6622286e-07,9.5588978e-08,1.382176e-08
5.805472194,0.005635286,0.9983683,2.4818904e-05,3.9525467e-06,2.0002533e-05,3.645635e-07,9.5330128e-08,1.3744192e-08
5.806779944,0.0056367639,0.99853074,2.4805003e-05,3.9465479e-06,1.9987691e-05,3.6524853e-07,9.5325828e-08,1.3754805e-08
5.810703194,0.0056412389,0.99979306,2.4711266e-05,3.9308694e-06,1.9907781e-05,3.649912e-07,9.5219656e-08,1.3752256e-08
5.818207406,0.0056300309,0.99885518,2.45282e-05,3.9025913e-06,1.9740746e-05,3.6154602e-07,9.4172124e-08,1.3528884e-08
5.822766727,0.0056248719,0.99856209,2.4410355e-05,3.8879154e-06,1.9660076e-05,3.5910184e-07,9.4077842e-08,1.3490627e-08
5.824067522,0.0056263251,0.99908422,2.4392712e-05,3.8870479e-06,1.9648184e-05,3.5967031e-07,9.4453487e-08,1.3494709e-08
5.83510161,0.0056168614,0.99910471,2.4067809e-05,3.8248831e-06,1.9503645e-05,3.5469e-07,9.3525964e-08,1.3320175e-08
5.846747519,0.0056171265,1.0000133,2.3836113e-05,3.7892905e-06,1.9396988e-05,3.5221879e-07,9.3346452e-08,1.3360855e-08
5.848361378,0.0056067908,0.99799373,2.3768437e-05,3.7770064e-06,1.9346756e-05,3.5055858e-07,9.2970957e-08,1.3359845e-08
5.849974554,0.0056083054,0.99810644,2.3736302e-05,3.771343e-06,1.9337509e-05,3.5049491e-07,9.2981586e-08,1.3429046e-08
5.85094246,0.0056092041,0.9982089,2.3717258e-05,3.7695491e-06,1.9319512e-05,3.5066372e-07,9.3261292e-08,1.3453536e-08
5.854814085,0.00561275,0.99892219,2.3697299e-05,3.7592146e-06,1.923842e-05,3.5091843e-07,9.3262338e-08,1.3584645e-08
5.863838975,0.0056080107,0.99870503,2.3550133e-05,3.7259952e-06,1.903902e-05,3.4864597e-07,9.2858738e-08,1.3822319e-08
5.865448443,0.0056094892,0.99915952,2.3528629e-05,3.7186542e-06,1.9015741e-05,3.4850933e-07,9.3219983e-08,1.3828436e-08
5.866092231,0.0056100796,0.99934669,2.3511665e-05,3.7146048e-06,1.9001905e-05,3.4836643e-07,9.3323123e-08,1.3831889e-08
5.900900817,0.005565107,1.0000378,2.2662276e-05,3.6297213e-06,1.8332456e-05,3.3573166e-07,9.2199477e-08,1.3630163e-08
5.90976592,0.0055537429,0.99757839,2.2411365e-05,3.5988223e-06,1.8310396e-05,3.3143915e-07,9.1933865e-08,1.3542074e-08
5.917364579,0.0055587202,0.99724766,2.2289897e-05,3.554062e-06,1.8313471e-05,3.3001246e-07,8.993196e-08,1.3503512e-08
5.919580855,0.0055600891,0.99687746,2.2233665e-05,3.5385399e-06,1.8310114e-05,3.2841547e-07,8.9216033e-08,1.3554381e-08
5.920847298,0.0055608577,0.99663732,2.2218594e-05,3.5339696e-06,1.8297669e-05,3.2819132e-07,8.894801e-08,1.3570986e-08
5.924013406,0.0055627453,0.99608049,2.2177533e-05,3.5241571e-06,1.8305625e-05,3.2734992e-07,8.7981172e-08,1.3628767e-08
5.926229682,0.0055640586,0.9957239,2.2144217e-05,3.5187569e-06,1.8327119e-05,3.2598938e-07,8.7404905e-08,1.3589195e-08
5.944321839,0.0055703658,0.9957115,2.1908848e-05,3.5044944e-06,1.8507815e-05,3.2443737e-07,8.590416e-08,1.3956425e-08
5.960139499,0.0055805141,0.99262023,2.1767088e-05,3.5138159e-06,1.8871316e-05,3.2243411e-07,8.5394812e-08,1.4284516e-08
5.968048328,0.0055858156,0.99024697,2.1705447e-05,3.4908548e-06,1.9017562e-05,3.1931893e-07,8.4017001e-08,1.4626048e-08
5.986396813,0.0055988926,0.99143764,2.1456725e-05,3.4103169e-06,1.9279885e-05,3.1549732e-07,8.1365764e-08,1.4839119e-08
6.005080978,0.0056364399,0.99976902,2.1384967e-05,3.384801e-06,1.9810141e-05,3.1697807e-07,8.1173622e-08,1.5759249e-08
6.0057161,0.0056370649,0.99973085,2.1378181e-05,3.3813853e-06,1.9825744e-05,3.1678925e-07,8.1044992e-08,1.5771248e-08
6.014931282,0.005655454,0.99989534,2.1357574e-05,3.3738713e-06,2.0012148e-05,3.1623657e-07,8.0578154e-08,1.5662726e-08
6.020023213,0.0056664346,0.9996691,2.1333337e-05,3.3817326e-06,2.0084363e-05,3.1603784e-07,8.0773677e-08,1.5814448e-08
6.020660182,0.0056689668,0.99987701,2.1315274e-05,3.3756631e-06,2.0095209e-05,3.1543501e-07,8.0498683e-08,1.582627e-08
6.022571296,0.0056729047,0.99989253,2.1324909e-05,3.3807433e-06,2.0118126e-05,3.1501791e-07,8.0562725e-08,1.5956158e-08
6.02512021,0.0056776055,0.99992546,2.132686e-05,3.3905554e-06,2.0144077e-05,3.1595184e-07,8.1151213e-08,1.6106e-08
6.032131127,0.0056836621,0.99986504,2.1249716e-05,3.3795521e-06,2.0153748e-05,3.1434731e-07,8.0897529e-08,1.6557714e-08
6.035315952,0.0056836111,0.99996779,2.1176411e-05,3.3630592e-06,2.0133808e-05,3.1287115e-07,8.0374971e-08,1.6528678e-08
6.049279139,0.005660865,0.99996028,2.0836193e-05,3.3163917e-06,2.0012697e-05,3.0472516e-07,7.8880007e-08,1.628914e-08
6.050543395,0.005658678,1.0000047,2.0799994e-05,3.310142e-06,1.9996629e-05,3.0378523e-07,7.8656752e-08,1.6283865e-08
6.050859249,0.0056571917,0.99984884,2.0790053e-05,3.308338e-06,1.9989008e-05,3.0365871e-07,7.8584401e-08,1.6286073e-08
6.06282354,0.0056365896,0.9998794,2.0614704e-05,3.2888881e-06,1.9842726e-05,2.9855055e-07,7.749875e-08,1.5959413e-08
6.069719136,0.0056324435,1.000025,2.0463763e-05,3.2602446e-06,1.9756986e-05,2.9502371e-07,7.6825813e-08,1.6046324e-08
6.075349821,0.0056303822,1.0000513,2.0360239e-05,3.2375287e-06,1.9712024e-05,2.9016207e-07,7.5362005e-08,1.5864647e-08
6.076912047,0.0056286053,0.99991005,2.0292176e-05,3.2186934e-06,1.969858e-05,2.8836401e-07,7.4780931e-08,1.5796894e-08
6.096215165,0.0056146419,1.0000532,1.9890397e-05,3.1400978e-06,1.9600158e-05,2.7844521e-07,7.2347279e-08,1.5867979e-08
6.102411612,0.0056086139,1.0000026,1.976444e-05,3.115304e-06,1.9559058e-05,2.7696334e-07,7.2032473e-08,1.5762769e-08
6.123072252,0.0055888323,0.99980877,1.9372059e-05,3.0609582e-06,1.9450361e-05,2.6821898e-07,7.060145e-08,1.6398642e-08
6.128595122,0.0055824288,1.0001406,1.9272186e-05,3.0459222e-06,1.9461271e-05,2.656495e-07,7.0012654e-08,1.6406264e-08
6.129207924,0.0055810481,1.0000812,1.9257213e-05,3.0421725e-06,1.9466088e-05,2.6572408e-07,7.0109668e-08,1.6419494e-08
6.163546288,0.0055310263,0.99988771,1.8601668e-05,2.972578e-06,1.9477814e-05,2.5312873e-07,6.9112594e-08,1.6221331e-08
6.166567393,0.0055308364,1.000029,1.8576766e-05,2.9698846e-06,1.9484778e-05,2.5167835e-07,6.8287449e-08,1.6238783e-08
6.16717133,0.0055291928,0.99976449,1.8569496e-05,2.9751518e-06,1.9483266e-05,2.5249913e-07,6.9073482e-08,1.6257187e-08
6.168681171,0.0055300895,1.000007,1.8529713e-05,2.9649837e-06,1.9500323e-05,2.5185911e-07,6.8716696e-08,1.6287207e-08
6.173208283,0.0055286543,0.99996051,1.8465296e-05,2.9481073e-06,1.9510481e-05,2.49916e-07,6.8018008e-08,1.630337e-08
6.175018225,0.0055276192,0.99986782,1.8474278e-05,2.9578252e-06,1.9516871e-05,2.4986623e-07,6.8115699e-08,1.6297063e-08
6.180444628,0.0055244253,1.0000148,1.8403684e-05,2.9421709e-06,1.9473921e-05,2.4870553e-07,6.8217092e-08,1.6308477e-08
6.184057655,0.0055201533,1.0000574,1.8343284e-05,2.9396938e-06,1.9414098e-05,2.4885107e-07,6.863688e-08,1.5998788e-08
6.193070447,0.0055060985,1.0000759,1.8184991e-05,2.9238069e-06,1.9270151e-05,2.4693011e-07,6.886484e-08,1.5318325e-08
6.194869286,0.0055028216,0.99999443,1.8169233e-05,2.9293227e-06,1.9250589e-05,2.4646862e-07,6.9143126e-08,1.5245041e-08
6.201454981,0.0054912394,0.99983793,1.8064402e-05,2.9218841e-06,1.9179583e-05,2.4647361e-07,7.027324e-08,1.5271351e-08
6.205040587,0.0054865245,0.99981739,1.8029544e-05,2.9295893e-06,1.9163291e-05,2.4578967e-07,7.0029507e-08,1.5253259e-08
6.213397687,0.0054855667,0.99962189,1.7953136e-05,2.917882e-06,1.9069147e-05,2.4634608e-07,7.1124149e-08,1.5210684e-08
6.223552073,0.0054977719,0.99962256,1.7884139e-05,2.9154439e-06,1.8988218e-05,2.4580886e-07,7.1500143e-08,1.5219515e-08
6.226243114,0.0055030017,0.99969065,1.7872106e-05,2.9125767e-06,1.8983494e-05,2.4512354e-07,7.0804749e-08,1.517108e-08
6.239730574,0.005531744,0.99966802,1.7874715e-05,2.9469286e-06,1.8866899e-05,2.4853575e-07,7.3874856e-08,1.5478319e-08
6.242135065,0.0055392491,0.99981824,1.7872254e-05,2.9539095e-06,1.8845992e-05,2.4882378e-07,7.4658913e-08,1.5554802e-08
6.243338264,0.0055419141,0.99971601,1.787038e-05,2.9458472e-06,1.8827723e-05,2.4779286e-07,7.3542722e-08,1.5614705e-08
6.245445239,0.005547132,0.99973819,1.7880272e-05,2.9510601e-06,1.8803936e-05,2.4793948e-07,7.3705699e-08,1.5657436e-08
6.257197132,0.0055522798,0.99978641,1.7767416e-05,2.9349881e-06,1.8597214e-05,2.4580286e-07,7.2734215e-08,1.5555802e-08
6.264718531,0.0055488901,0.99987763,1.7696701e-05,2.9277618e-06,1.8419987e-05,2.4401632e-07,7.1923785e-08,1.5078731e-08
6.26712399,0.0055477051,0.99971917,1.7673658e-05,2.9320387e-06,1.834256e-05,2.4341021e-07,7.1735665e-08,1.4933238e-08
6.267725201,0.0055479808,0.99978753,1.766521e-05,2.9314919e-06,1.8334389e-05,2.4391287e-07,7.2226958e-08,1.4910224e-08
6.273738179,0.0055554461,0.9998089,1.7667736e-05,2.940625e-06,1.821157e-05,2.4266438e-07,7.1848206e-08,1.4665148e-08
6.274339887,0.0055557424,0.99955508,1.7661098e-05,2.9372618e-06,1.8203205e-05,2.4207762e-07,7.1437647e-08,1.4646253e-08
6.277954265,0.0055691135,0.99945122,1.7659953e-05,2.9355342e-06,1.8179039e-05,2.4276188e-07,7.137572e-08,1.4594739e-08
6.283994234,0.0055863814,0.99986057,1.768196e-05,2.9425775e-06,1.8180928e-05,2.4392824e-07,7.1632283e-08,1.456237e-08
6.284900953,0.0055868825,0.99961933,1.7681409e-05,2.9460568e-06,1.8177389e-05,2.4404696e-07,7.1969536e-08,1.4574069e-08
6.28550556,0.0055895819,0.99983227,1.7694556e-05,2.9523525e-06,1.8185506e-05,2.4416052e-07,7.1851798e-08,1.4580643e-08
6.287622774,0.0055954845,0.99983559,1.7713934e-05,2.9599974e-06,1.8193489e-05,2.4475861e-07,7.1937808e-08,1.4635753e-08
6.293072843,0.0056009215,0.99996699,1.7696953e-05,2.9528765e-06,1.8206518e-05,2.456411e-07,7.2273882e-08,1.4678409e-08
6.298213281,0.0055944272,0.99983593,1.7642687e-05,2.9366503e-06,1.8166079e-05,2.439332e-07,7.1057302e-08,1.463221e-08
6.300631412,0.0055983204,0.99986995,1.7635216e-05,2.9342843e-06,1.8184242e-05,2.4395987e-07,7.117328e-08,1.4635196e-08
6.302747962,0.0055996336,0.99982617,1.7636741e-05,2.9309129e-06,1.8159791e-05,2.4394515e-07,7.1095682e-08,1.4623756e-08
6.303957419,0.0056003938,1.0000361,1.7622464e-05,2.9221607e-06,1.8172568e-05,2.4361006e-07,7.0701477e-08,1.4621356e-08
6.311809816,0.0055956319,0.9996559,1.7537539e-05,2.9037859e-06,1.8148033e-05,2.4146203e-07,7.0010729e-08,1.4550649e-08
6.313923078,0.0055995092,0.9998715,1.7538458e-05,2.8969111e-06,1.8135305e-05,2.4061834e-07,6.9414434e-08,1.4544367e-08
6.318453702,0.0056051386,0.99958614,1.754873e-05,2.904578e-06,1.8146589e-05,2.3982684e-07,6.9374525e-08,1.4580693e-08
6.325406523,0.0056152409,0.99981374,1.7553327e-05,2.9048099e-06,1.821545e-05,2.3949923e-07,6.9664557e-08,1.4771429e-08
6.327523132,0.0056168546,0.99983509,1.7523705e-05,2.8995399e-06,1.8198299e-05,2.386502e-07,6.9385611e-08,1.4825783e-08
6.329941977,0.0056161692,0.99961958,1.753545e-05,2.9013079e-06,1.8170511e-05,2.3871521e-07,6.93161e-08,1.4882214e-08
6.345052509,0.0055741194,0.99081127,1.7253027e-05,2.849415e-06,1.7976186e-05,2.3228945e-07,6.7542264e-08,1.4939813e-08
6.346245433,0.0056240465,0.99979527,1.7401218e-05,2.8787632e-06,1.8146914e-05,2.3632774e-07,6.8795569e-08,1.5171339e-08
6.349264247,0.0056239197,0.99977178,1.7374951e-05,2.8708539e-06,1.8088255e-05,2.3485136e-07,6.7986983e-08,1.5213888e-08
6.349867898,0.0056244093,0.99984108,1.736347e-05,2.8680415e-06,1.8069387e-05,2.3457957e-07,6.7968418e-08,1.5221544e-08
6.350169723,0.0056246548,0.99987889,1.7367941e-05,2.8699098e-06,1.8065978e-05,2.3450561e-07,6.7891389e-08,1.5227711e-08
6.359216471,0.0056218184,0.99973158,1.7325069e-05,2.8540521e-06,1.7977446e-05,2.3322621e-07,6.7082627e-08,1.5346028e-08
6.362228378,0.0056217702,0.99995358,1.7319723e-05,2.8556571e-06,1.7938722e-05,2.3246839e-07,6.6743184e-08,1.5286106e-08
6.368545627,0.0056166764,0.99972056,1.7261463e-05,2.8612437e-06,1.7810053e-05,2.3231748e-07,6.7587997e-08,1.5180274e-08
6.373952506,0.0056160793,0.99988061,1.7250086e-05,2.8550962e-06,1.769885e-05,2.3262055e-07,6.7360112e-08,1.4982364e-08
6.376834046,0.00504794,0.89857302,1.5563746e-05,2.5953918e-06,1.5840004e-05,1.9102866e-07,5.5993424e-08,1.195502e-08
6.377601288,0.0046665146,0.83061813,1.4467162e-05,2.4264193e-06,1.4653409e-05,1.663219e-07,4.8941558e-08,9.9480676e-09
6.387499984,0.0042345808,0.89657748,1.3220953e-05,2.2353845e-06,1.3575287e-05,1.416956e-07,4.2351929e-08,6.8251749e-09
6.399243536,0.0056217299,0.99971755,1.7487332e-05,2.9679642e-06,1.7936344e-05,2.4428819e-07,7.1984461e-08,1.5552332e-08
6.405916977,0.004633154,0.8223366,1.4136787e-05,2.3294368e-06,1.4549999e-05,1.6009843e-07,4.6450034e-08,9.5731365e-09
6.414343418,0.0052601224,0.93051523,1.603297e-05,2.6368686e-06,1.6430153e-05,2.0430844e-07,5.9628175e-08,1.2790256e-08
6.416009322,0.0052171114,0.92204424,1.5889817e-05,2.610288e-06,1.6198023e-05,2.0020784e-07,5.8581107e-08,1.25008e-08
6.417399258,0.0052459756,0.92632914,1.5985441e-05,2.633151e-06,1.6274148e-05,2.0250099e-07,5.981434e-08,1.2584217e-08
6.420941787,0.0045576554,1.0165278,1.3953648e-05,2.3223536e-06,1.4123525e-05,1.5601007e-07,4.6576986e-08,9.0877455e-09
6.427250593,0.0030358943,0.6935416,9.3791156e-06,1.5930273e-06,9.4797632e-06,7.2266781e-08,2.2504578e-08,2.5990746e-09
6.428571533,0.002277993,0.49928858,7.2140804e-06,1.2573565e-06,7.1509476e-06,4.4294424e-08,1.4119171e-08,6.2455787e-10
6.435863888,0.0036202114,1.0036611,1.1051407e-05,1.8360167e-06,1.1236502e-05,9.9414148e-08,3.0140767e-08,4.2104141e-09
6.436806547,0.0035332951,1.0023245,1.0788052e-05,1.7887719e-06,1.0927418e-05,9.4651773e-08,2.8515815e-08,3.9549878e-09
6.444022437,0.0041627502,0.98822453,1.2688885e-05,2.1064241e-06,1.3009635e-05,1.297708e-07,3.8660622e-08,7.0733714e-09
6.451471362,0.00558967,1.0000882,1.7176938e-05,2.8794393e-06,1.7455674e-05,2.3515749e-07,6.9390647e-08,1.5618327e-08
6.459108094,0.0053991226,0.96776448,1.6449417e-05,2.7331891e-06,1.6636213e-05,2.1747643e-07,6.4088683e-08,1.3612298e-08
6.4637211,0.0055779793,0.99743541,1.6922892e-05,2.7915321e-06,1.7088736e-05,2.2917622e-07,6.6258169e-08,1.4199926e-08
6.465190841,0.0055950659,0.99934009,1.6948572e-05,2.7906502e-06,1.7202504e-05,2.2976969e-07,6.6472115e-08,1.4198411e-08
6.477297247,0.005653183,0.99931548,1.7021954e-05,2.7913787e-06,1.722924e-05,2.3063871e-07,6.6527572e-08,1.4185869e-08
6.485892903,0.0056535452,1.0000992,1.6933299e-05,2.7507724e-06,1.7304249e-05,2.2582773e-07,6.4086207e-08,1.394145e-08
6.496177421,0.0055879922,0.99987585,1.6611764e-05,2.6753095e-06,1.7185533e-05,2.1831418e-07,6.1787869e-08,1.3513337e-08
6.502243968,0.0054927594,0.98879967,1.6261317e-05,2.5993768e-06,1.6947209e-05,2.0935987e-07,5.8574229e-08,1.3035151e-08
6.503019937,0.0041107646,0.74036807,1.2212076e-05,1.9548756e-06,1.304438e-05,1.1918266e-07,3.3492274e-08,6.7501885e-09
6.510153377,0.0053404569,1.0056063,1.5860912e-05,2.5412972e-06,1.6702389e-05,2.0073017e-07,5.619764e-08,1.2262622e-08
6.517541045,0.0055348283,1.0000142,1.6329431e-05,2.5937626e-06,1.7335864e-05,2.1157887e-07,5.8663888e-08,1.3728746e-08
6.519841207,0.0055341271,0.9995495,1.6288538e-05,2.5795689e-06,1.7296897e-05,2.1109116e-07,5.8526911e-08,1.3749689e-08
6.520128727,0.0055344405,0.99956064,1.6286316e-05,2.5787846e-06,1.7303236e-05,2.1108759e-07,5.853329e-08,1.3729558e-08
6.52386649,0.0055385738,0.99968878,1.6247413e-05,2.5602901e-06,1.7303888e-05,2.1086872e-07,5.8187622e-08,1.3633678e-08
6.529904064,0.0055422821,0.9994397,1.6191842e-05,2.5397244e-06,1.7322327e-05,2.1093646e-07,5.8120141e-08,1.3487931e-08
6.532490166,0.0055453157,0.99950708,1.615848e-05,2.5305068e-06,1.7406645e-05,2.1048516e-07,5.7923489e-08,1.3487675e-08
6.533916976,0.0053555565,0.96497371,1.5588174e-05,2.4435017e-06,1.6817192e-05,1.9572656e-07,5.3837726e-08,1.2596561e-08
6.538370017,0.0041274883,0.74246531,1.2129519e-05,1.9375659e-06,1.3284531e-05,1.2142833e-07,3.4442436e-08,6.7876382e-09
6.538792469,0.0040675422,0.73154107,1.2052384e-05,1.9487563e-06,1.303009e-05,1.2074317e-07,3.4456732e-08,6.3099694e-09
6.540461541,0.0040467669,0.72713157,1.1985557e-05,1.9324218e-06,1.2823345e-05,1.1911515e-07,3.3760852e-08,5.782042e-09
6.55425403,0.0055929256,0.99981416,1.6242146e-05,2.575942e-06,1.7821772e-05,2.1436212e-07,6.0087324e-08,1.4331878e-08
6.581506761,0.0054747156,0.99967766,1.5562328e-05,2.4261977e-06,1.7324212e-05,1.9666276e-07,5.4127775e-08,1.3507055e-08
6.591610424,0.0054780892,0.99948424,1.5476751e-05,2.4153468e-06,1.7294234e-05,1.9542687e-07,5.3624086e-08,1.3601982e-08
6.596098027,0.0054790352,0.99938452,1.5399788e-05,2.3982881e-06,1.7284856e-05,1.9398896e-07,5.3261873e-08,1.3614358e-08
6.60002193,0.0054792844,0.99940958,1.5344263e-05,2.3878112e-06,1.7335027e-05,1.9352487e-07,5.313417e-08,1.363197e-08
6.601982607,0.005481363,0.99977075,1.529975e-05,2.3785197e-06,1.7304301e-05,1.9312553e-07,5.2958842e-08,1.3663712e-08
6.605062485,0.005480765,0.99969554,1.5257829e-05,2.3717209e-06,1.7364474e-05,1.922537e-07,5.2781627e-08,1.3715221e-08
6.60730108,0.0054792066,0.99954433,1.5242452e-05,2.368294e-06,1.7306352e-05,1.9180874e-07,5.26799e-08,1.3736417e-08
6.608699581,0.0054806932,0.99994544,1.5241386e-05,2.3657343e-06,1.7347541e-05,1.9137277e-07,5.2354465e-08,1.3767973e-08
6.613403397,0.0049363227,0.90122627,1.3725896e-05,2.1290933e-06,1.5676503e-05,1.5666777e-07,4.3025967e-08,1.1009646e-08
6.614376874,0.0039173538,0.71528989,1.0936643e-05,1.7020019e-06,1.2749145e-05,1.0044791e-07,2.7741498e-08,6.0709824e-09
6.619380279,0.0054670895,0.99986364,1.5304321e-05,2.4100465e-06,1.7770117e-05,1.9657702e-07,5.466504e-08,1.2553433e-08
6.626537329,0.0054553045,0.99987005,1.5148062e-05,2.3880212e-06,1.734683e-05,1.9253446e-07,5.3818403e-08,1.3583392e-08
6.627924016,0.005452668,0.99956755,1.5129636e-05,2.3840276e-06,1.729219e-05,1.9222531e-07,5.3891322e-08,1.3670774e-08
6.631803925,0.0054524715,0.99981998,1.5065669e-05,2.3707891e-06,1.7260618e-05,1.9070924e-07,5.3409794e-08,1.3789864e-08
6.641623214,0.0045232217,0.82965723,1.250655e-05,1.9951598e-06,1.4241583e-05,1.3322768e-07,3.8385893e-08,8.5464928e-09
6.647717484,0.0054445887,0.99943909,1.4961283e-05,2.375776e-06,1.7428555e-05,1.9162534e-07,5.4420625e-08,1.3171067e-08
6.649365199,0.0053619266,0.98450412,1.4725228e-05,2.3423168e-06,1.7047462e-05,1.8525086e-07,5.2693488e-08,1.3066414e-08
6.653369531,0.005443644,1.0000195,1.4851803e-05,2.3601356e-06,1.7296829e-05,1.8769161e-07,5.3879609e-08,1.3603367e-08
6.666567058,0.0054393786,0.99960141,1.4680613e-05,2.3248502e-06,1.717282e-05,1.8332713e-07,5.2026853e-08,1.3556241e-08
6.669862936,0.0054427037,0.99958522,1.4631152e-05,2.3120639e-06,1.7147254e-05,1.8226449e-07,5.1738125e-08,1.3601902e-08
6.670412249,0.0054432449,0.99955737,1.4621366e-05,2.3119744e-06,1.7150557e-05,1.8256992e-07,5.1919604e-08,1.3612765e-08
6.680304296,0.0054578243,0.99910857,1.4560118e-05,2.3035291e-06,1.7190827e-05,1.8060733e-07,5.1333686e-08,1.3896787e-08
6.681679923,0.0054638979,0.99961241,1.4561429e-05,2.3018576e-06,1.7220093e-05,1.8082014e-07,5.1344584e-08,1.3946394e-08
6.682505299,0.0054647216,0.99937143,1.4544505e-05,2.2966327e-06,1.7231353e-05,1.8031837e-07,5.1158483e-08,1.3955415e-08
6.683330676,0.0054655523,0.99911373,1.452838e-05,2.2973176e-06,1.7234038e-05,1.7987133e-07,5.1020793e-08,1.3969666e-08
6.684432134,0.005471427,0.99962263,1.4526639e-05,2.2935621e-06,1.7240992e-05,1.8003676e-07,5.1088435e-08,1.4007966e-08
6.686359928,0.005478247,0.99987777,1.4532909e-05,2.2906691e-06,1.7250748e-05,1.8035555e-07,5.1037391e-08,1.4055797e-08
6.687186748,0.0054791261,0.99963706,1.4519713e-05,2.2879318e-06,1.7261049e-05,1.8079029e-07,5.1341401e-08,1.406712e-08
6.689391599,0.0054814443,0.99914805,1.4484815e-05,2.2821363e-06,1.7262411e-05,1.7986517e-07,5.1162795e-08,1.4072857e-08
6.689667205,0.0054817278,0.99910622,1.4486346e-05,2.2818074e-06,1.7258656e-05,1.7980404e-07,5.1111779e-08,1.4076502e-08
6.697112458,0.0054893831,0.99992877,1.442434e-05,2.2793784e-06,1.723356e-05,1.7705549e-07,5.0774287e-08,1.4182716e-08
6.706866939,0.0054667157,0.99994979,1.4340437e-05,2.2910248e-06,1.7265891e-05,1.7767383e-07,5.1505019e-08,1.4040727e-08
6.707688295,0.0054624722,0.9995619,1.4300212e-05,2.2822815e-06,1.7227585e-05,1.7680533e-07,5.1296575e-08,1.4108749e-08
6.712335281,0.0054519376,0.99918544,1.422245e-05,2.2661426e-06,1.7146777e-05,1.7469526e-07,5.0601964e-08,1.4346966e-08
6.713426988,0.0054531017,0.99958182,1.4206468e-05,2.2653534e-06,1.715396e-05,1.7471697e-07,5.0780244e-08,1.4384948e-08
6.718336534,0.0054531297,0.9996167,1.4121001e-05,2.242173e-06,1.7174621e-05,1.7272639e-07,4.9933676e-08,1.4404045e-08
6.720245193,0.0054551897,0.99973282,1.4105049e-05,2.2383407e-06,1.7174608e-05,1.7247707e-07,4.9894653e-08,1.4408319e-08
6.725383181,0.005461548,0.99970337,1.4080866e-05,2.2411853e-06,1.7169323e-05,1.7194151e-07,4.9984309e-08,1.4379492e-08
6.727837552,0.0054641706,0.99944778,1.4052936e-05,2.2312782e-06,1.7135759e-05,1.715111e-07,5.0041313e-08,1.4386702e-08
6.728928383,0.0054653128,0.99931946,1.4036656e-05,2.2289775e-06,1.7141268e-05,1.7084806e-07,4.9685238e-08,1.4389971e-08
6.730837338,0.0054672827,0.99907232,1.4008863e-05,2.2232835e-06,1.7132914e-05,1.7048831e-07,4.9443449e-08,1.4388472e-08
6.731110046,0.0054675631,0.99903356,1.4009175e-05,2.2236912e-06,1.7125872e-05,1.7041677e-07,4.9421298e-08,1.4391666e-08
6.736023499,0.0054781918,0.99906408,1.3983026e-05,2.216815e-06,1.7060887e-05,1.6992294e-07,4.9387425e-08,1.4470367e-08
6.738209078,0.0054861674,0.99947135,1.3968333e-05,2.2141925e-06,1.7036262e-05,1.6971363e-07,4.9320721e-08,1.4479473e-08
6.745869537,0.0055057936,0.99940077,1.397775e-05,2.2195732e-06,1.6981053e-05,1.7102294e-07,4.9827762e-08,1.4408859e-08
6.749155706,0.0055093042,0.99915934,1.3936265e-05,2.2131788e-06,1.6946175e-05,1.705085e-07,4.9754375e-08,1.4327245e-08
6.752715724,0.005513173,0.99976364,1.3921922e-05,2.2236651e-06,1.6898023e-05,1.7173907e-07,5.0713975e-08,1.4262955e-08
6.778120605,0.0055288451,0.99914703,1.3808823e-05,2.2308208e-06,1.652718e-05,1.6917137e-07,5.0064239e-08,1.3821998e-08
6.778393856,0.0055291492,0.99910281,1.3804904e-05,2.2293507e-06,1.6524501e-05,1.6916401e-07,4.9944749e-08,1.3815598e-08
6.780033358,0.0055309784,0.99883,1.3778611e-05,2.2245017e-06,1.6507663e-05,1.6836903e-07,4.9748854e-08,1.37799e-08
6.783315771,0.005541592,0.99949426,1.3750175e-05,2.2230428e-06,1.6481893e-05,1.6811687e-07,4.9736471e-08,1.3689054e-08
6.789062952,0.0055551369,0.99976007,1.3729878e-05,2.2177629e-06,1.6432059e-05,1.6828211e-07,5.0001403e-08,1.3526714e-08
6.796628323,0.0047039635,0.84457289,1.1663133e-05,1.9061834e-06,1.375484e-05,1.2339216e-07,3.7161412e-08,8.6029237e-09
6.798555325,0.0052875002,0.94898901,1.302873e-05,2.116915e-06,1.565099e-05,1.5306581e-07,4.5806242e-08,1.1149744e-08
6.801021994,0.005570809,0.99945169,1.3726498e-05,2.2289752e-06,1.6443734e-05,1.699069e-07,5.0612763e-08,1.3067146e-08
6.80513311,0.005575293,0.99958975,1.366602e-05,2.2167757e-06,1.6328015e-05,1.6763545e-07,4.981408e-08,1.3219565e-08
6.81198497,0.005582769,0.99948063,1.3591623e-05,2.181928e-06,1.6241367e-05,1.6558688e-07,4.8568451e-08,1.3203398e-08
6.812259044,0.0055830589,0.99946299,1.3592529e-05,2.1813325e-06,1.6239563e-05,1.6560275e-07,4.8542511e-08,1.3200823e-08
6.82075535,0.0055922355,0.99893843,1.3570107e-05,2.1624031e-06,1.6176283e-05,1.6413585e-07,4.7508192e-08,1.2916183e-08
6.823496094,0.0055950928,0.99980653,1.3543023e-05,2.1540142e-06,1.6169725e-05,1.6355774e-07,4.7262017e-08,1.2817889e-08
6.824044243,0.0055956683,0.99997349,1.3536089e-05,2.1518657e-06,1.616608e-05,1.6357869e-07,4.730056e-08,1.280026e-08
6.824865612,0.005587811,0.99865438,1.3503503e-05,2.1433884e-06,1.6130898e-05,1.6278089e-07,4.7127591e-08,1.2733169e-08
6.839085428,0.0055936054,0.99914096,1.3391432e-05,2.109619e-06,1.5989097e-05,1.6159436e-07,4.6307166e-08,1.2282671e-08
6.841817424,0.0055964651,0.99962264,1.3374236e-05,2.1008426e-06,1.596073e-05,1.6134365e-07,4.5874756e-08,1.2218369e-08
6.847002963,0.0055920855,0.99890536,1.3294404e-05,2.0772954e-06,1.5883201e-05,1.5976882e-07,4.5153607e-08,1.2160317e-08
6.849457461,0.0055946446,0.99942832,1.3277084e-05,2.068176e-06,1.5878915e-05,1.5983646e-07,4.5122206e-08,1.2163991e-08
6.851639237,0.0055968964,0.99984881,1.3255746e-05,2.0596019e-06,1.5869706e-05,1.5950186e-07,4.5011902e-08,1.2193298e-08
6.853002343,0.0055879239,0.99822664,1.3220458e-05,2.0516061e-06,1.5837756e-05,1.5893607e-07,4.4961894e-08,1.2137009e-08
6.854363432,0.0055892779,0.99844275,1.3222164e-05,2.052788e-06,1.5841802e-05,1.5843072e-07,4.4705835e-08,1.2109081e-08
6.856268957,0.0055911836,0.99878338,1.3198703e-05,2.0458085e-06,1.5826614e-05,1.5724864e-07,4.4025122e-08,1.2083323e-08
6.881471722,0.0055706324,0.9990978,1.2846551e-05,1.9623927e-06,1.5568945e-05,1.5204461e-07,4.3187095e-08,1.1390585e-08
6.891461577,0.005580564,0.99815967,1.2785222e-05,1.9484234e-06,1.5580192e-05,1.5083725e-07,4.2757851e-08,1.1455095e-08
6.903571641,0.0052293912,1.0045652,1.1897452e-05,1.818886e-06,1.4554259e-05,1.3223938e-07,3.8474334e-08,1.0055761e-08
6.904563866,0.0050703623,1.0126886,1.155587e-05,1.7773402e-06,1.4106344e-05,1.251284e-07,3.662959e-08,9.2749822e-09
6.914198877,0.0042105321,0.99894304,9.5543086e-06,1.4800065e-06,1.1658082e-05,8.6770297e-08,2.6001315e-08,5.4242459e-09
6.916038626,0.0042837514,0.99644706,9.6927807e-06,1.5045274e-06,1.1854928e-05,8.9326031e-08,2.7024812e-08,5.7535713e-09
6.945202816,0.0056095006,0.99828888,1.2446419e-05,1.897802e-06,1.5196951e-05,1.4562078e-07,4.1028051e-08,1.2009398e-08
6.946008657,0.0056103441,0.99862633,1.2439853e-05,1.8946215e-06,1.5187512e-05,1.4565257e-07,4.1111163e-08,1.1998934e-08
6.96102009,0.0055918853,0.99505882,1.2268087e-05,1.8505082e-06,1.4885441e-05,1.4184876e-07,3.9550714e-08,1.1581178e-08
6.962088033,0.0055929976,0.99525146,1.2258112e-05,1.8464225e-06,1.4869235e-05,1.4168361e-07,3.9378931e-08,1.1605906e-08
6.96288899,0.0055938357,0.99536683,1.2254822e-05,1.8472491e-06,1.4849523e-05,1.4157745e-07,3.9236189e-08,1.1622256e-08
6.963155975,0.0055941191,0.99540012,1.225382e-05,1.8471494e-06,1.4844244e-05,1.4150156e-07,3.9199432e-08,1.1629559e-08
6.964223918,0.005595261,0.99551341,1.2262082e-05,1.8469632e-06,1.4827857e-05,1.4151132e-07,3.9229511e-08,1.1654855e-08
6.966359804,0.0055975772,0.99572214,1.2257985e-05,1.8449823e-06,1.4822295e-05,1.4164154e-07,3.9282694e-08,1.1712134e-08
6.970097603,0.0056016172,0.99659339,1.2221563e-05,1.8339572e-06,1.4775016e-05,1.4096611e-07,3.8988831e-08,1.1876147e-08
6.972529359,0.0049283307,0.8773797,1.0797711e-05,1.6348852e-06,1.2955563e-05,1.1136471e-07,3.1256329e-08,8.6673393e-09
6.973221864,0.0048047072,0.8555857,1.0533959e-05,1.5991918e-06,1.2619461e-05,1.0632335e-07,3.0076128e-08,8.0826195e-09
6.980891478,0.005579961,0.99646151,1.2180684e-05,1.8445267e-06,1.4706674e-05,1.4188066e-07,3.9897444e-08,1.2091685e-08
6.987750555,0.0052629594,0.94279914,1.1359288e-05,1.6996279e-06,1.3749388e-05,1.2306696e-07,3.4218868e-08,1.0795943e-08
6.991626953,0.0043025264,0.77203843,9.3080514e-06,1.3962529e-06,1.1476204e-05,8.3810729e-08,2.3419506e-08,5.9792006e-09
6.993416769,0.0055499199,0.99657358,1.1957619e-05,1.7864357e-06,1.4637998e-05,1.3680182e-07,3.7678361e-08,1.1492281e-08
6.993943427,0.0055505125,0.99686243,1.1956382e-05,1.7869611e-06,1.4606888e-05,1.3688432e-07,3.7796381e-08,1.1620972e-08
6.99631339,0.0055531073,0.99809289,1.1924648e-05,1.7790597e-06,1.4475958e-05,1.3606899e-07,3.7733295e-08,1.1834507e-08
7.018567243,0.0055556872,0.99992356,1.1626385e-05,1.7098433e-06,1.416741e-05,1.2906147e-07,3.5091751e-08,1.2111161e-08
7.021191536,0.0055628241,0.99984215,1.1617602e-05,1.7027166e-06,1.419319e-05,1.2858481e-07,3.4524404e-08,1.2111404e-08
7.023030062,0.0055691862,0.99989175,1.1604275e-05,1.6946008e-06,1.4194333e-05,1.2854357e-07,3.441124e-08,1.2092127e-08
7.023555597,0.0055697266,0.99967642,1.1593982e-05,1.6905677e-06,1.4190904e-05,1.2821433e-07,3.4216576e-08,1.2089642e-08
7.025658871,0.0055764105,0.9997169,1.1595213e-05,1.6902775e-06,1.4191055e-05,1.2819875e-07,3.4232561e-08,1.2103289e-08
7.025921922,0.0055781921,0.99990807,1.159786e-05,1.6902717e-06,1.4195532e-05,1.2822949e-07,3.4202141e-08,1.2108391e-08
7.03092103,0.0055849101,1.0000539,1.1578393e-05,1.6874121e-06,1.4196006e-05,1.2794737e-07,3.4170694e-08,1.2143846e-08
7.036438166,0.0055725782,0.99998154,1.1476898e-05,1.6740605e-06,1.4156755e-05,1.2679495e-07,3.3935673e-08,1.2028543e-08
7.040889965,0.0055620735,1.0001501,1.1396715e-05,1.6566528e-06,1.4120131e-05,1.2605998e-07,3.4055466e-08,1.1946489e-08
7.049502348,0.0055511891,0.99979059,1.1285128e-05,1.633586e-06,1.4123149e-05,1.2361738e-07,3.3289649e-08,1.1526835e-08
7.052629556,0.0055528996,0.99982194,1.1249069e-05,1.6275204e-06,1.4126699e-05,1.2297646e-07,3.3064419e-08,1.1446183e-08
7.064616434,0.0055672333,0.99998825,1.1178084e-05,1.6066243e-06,1.4226023e-05,1.2114631e-07,3.2308876e-08,1.1488653e-08
7.065137612,0.0055662505,0.99973957,1.117182e-05,1.6041888e-06,1.4222323e-05,1.2097795e-07,3.2162031e-08,1.1490037e-08
7.071651425,0.0055735083,0.99997612,1.1109634e-05,1.5864057e-06,1.4249014e-05,1.1992072e-07,3.1892424e-08,1.1646054e-08
7.092236203,0.005599553,0.99990854,1.0949503e-05,1.5714025e-06,1.4350371e-05,1.1892517e-07,3.2130407e-08,1.1905232e-08
7.098491251,0.0056073196,0.99976745,1.0893485e-05,1.5654477e-06,1.4375897e-05,1.1843481e-07,3.1961094e-08,1.2148748e-08
7.099794386,0.0056089408,0.99982072,1.0887573e-05,1.5692029e-06,1.437956e-05,1.1849996e-07,3.2269885e-08,1.217847e-08
7.10109752,0.0056105589,0.9999229,1.0875939e-05,1.5651647e-06,1.4370149e-05,1.1847819e-07,3.2265966e-08,1.2204065e-08
7.10734848,0.0056102528,0.99996745,1.0831486e-05,1.5573882e-06,1.4327615e-05,1.1714739e-07,3.1736969e-08,1.2260049e-08
7.107868901,0.0056092775,0.99983399,1.0824262e-05,1.5552824e-06,1.4323477e-05,1.1690704e-07,3.1645032e-08,1.2270784e-08
7.109949824,0.0056086567,0.99983634,1.0796892e-05,1.5544806e-06,1.4324248e-05,1.1656104e-07,3.1637541e-08,1.2297564e-08
7.112549345,0.0056087099,0.99989036,1.0778801e-05,1.5557116e-06,1.4289687e-05,1.1612346e-07,3.1634104e-08,1.2332419e-08
7.112809214,0.005609046,0.99995097,1.0778326e-05,1.5563765e-06,1.4289326e-05,1.1608884e-07,3.1629646e-08,1.2350806e-08
7.113588667,0.0056084133,0.99983764,1.0772012e-05,1.5584513e-06,1.4282445e-05,1.1598996e-07,3.1690105e-08,1.2375823e-08
7.113848459,0.0056087508,0.99989675,1.0765995e-05,1.5574057e-06,1.4282091e-05,1.1588995e-07,3.1649518e-08,1.23848e-08
7.117743667,0.0056088581,0.99982208,1.07164e-05,1.5473703e-06,1.4237014e-05,1.1511165e-07,3.1516173e-08,1.245392e-08
7.11800323,0.0056091935,0.99987004,1.0714037e-05,1.54687e-06,1.4234699e-05,1.1500785e-07,3.1400844e-08,1.2465776e-08
7.125785544,0.0056143189,0.99985854,1.06623e-05,1.5509502e-06,1.4192755e-05,1.1390578e-07,3.1230152e-08,1.2435195e-08
7.126822879,0.0056156462,0.99982702,1.0653142e-05,1.5501481e-06,1.417539e-05,1.1362933e-07,3.1268575e-08,1.240361e-08
7.136163541,0.0056326101,0.9997567,1.0593422e-05,1.5465422e-06,1.4186087e-05,1.1274763e-07,3.1146481e-08,1.2202119e-08
7.139019239,0.0056379708,0.99994708,1.0585447e-05,1.5461922e-06,1.417912e-05,1.1260205e-07,3.1223183e-08,1.219152e-08
7.150959492,0.0056494586,0.99992679,1.0489943e-05,1.542381e-06,1.4178729e-05,1.1172208e-07,3.0943264e-08,1.1906624e-08
7.15900358,0.005659298,0.99994807,1.0478161e-05,1.5563201e-06,1.4135231e-05,1.1159755e-07,3.1060338e-08,1.1596306e-08
7.161597886,0.0056606606,0.99993697,1.0475021e-05,1.5581263e-06,1.4132365e-05,1.1194383e-07,3.1251757e-08,1.1465366e-08
7.164450556,0.005660575,0.99975878,1.0452822e-05,1.5597925e-06,1.4110807e-05,1.1142345e-07,3.1298435e-08,1.1346899e-08
7.167560942,0.0056607986,0.99976845,1.0424926e-05,1.5613203e-06,1.4113437e-05,1.1130245e-07,3.1382265e-08,1.1238995e-08
7.17971221,0.0056483116,0.99993107,1.0385828e-05,1.5789741e-06,1.4086649e-05,1.1161839e-07,3.1927038e-08,1.1056099e-08
7.183062425,0.0056451042,0.99976583,1.0351247e-05,1.5748788e-06,1.4071045e-05,1.1115246e-07,3.1817621e-08,1.0994067e-08
7.185894705,0.0056448677,0.99983452,1.0340995e-05,1.5811472e-06,1.4084517e-05,1.1130293e-07,3.217908e-08,1.0916748e-08
7.191040019,0.0056454564,0.99986434,1.0313177e-05,1.5767222e-06,1.4067307e-05,1.1080517e-07,3.1913765e-08,1.0900026e-08
7.196180102,0.0056459357,0.99993435,1.0291261e-05,1.5814008e-06,1.4092356e-05,1.1096262e-07,3.2489806e-08,1.0941651e-08
7.197721135,0.0056458702,0.99981007,1.0282752e-05,1.584985e-06,1.4087512e-05,1.1118653e-07,3.2534537e-08,1.0945343e-08
7.200546061,0.0056490443,0.99986606,1.0254323e-05,1.5800521e-06,1.4081124e-05,1.1110734e-07,3.2450551e-08,1.0960383e-08
7.203628129,0.005654299,0.99984647,1.0252098e-05,1.5837339e-06,1.4093204e-05,1.1147539e-07,3.2565731e-08,1.0996327e-08
7.211338445,0.0056666785,0.99970454,1.0269933e-05,1.5843836e-06,1.4169256e-05,1.1310706e-07,3.289966e-08,1.0888374e-08
7.220849683,0.0056771227,0.99988675,1.0298853e-05,1.6016276e-06,1.4246042e-05,1.1501585e-07,3.3634749e-08,1.088672e-08
7.224448529,0.005680996,0.99983102,1.031307e-05,1.6089255e-06,1.4304344e-05,1.1609327e-07,3.4061576e-08,1.0894622e-08
7.232160344,0.0056891479,0.99971159,1.0327021e-05,1.6136345e-06,1.4449806e-05,1.1705296e-07,3.4324727e-08,1.0917687e-08
7.23524507,0.0056922936,0.99987521,1.0331492e-05,1.6117332e-06,1.4525392e-05,1.1741715e-07,3.4279188e-08,1.1013088e-08
7.237558268,0.0056927051,0.99987302,1.0316476e-05,1.6055369e-06,1.45672e-05,1.1746671e-07,3.4177361e-08,1.1045015e-08
7.242181457,0.0056913776,0.99984796,1.0310406e-05,1.6081862e-06,1.4589587e-05,1.1776964e-07,3.422318e-08,1.1146833e-08
7.249877374,0.0056909148,0.9998687,1.0310848e-05,1.6098749e-06,1.4651171e-05,1.1785958e-07,3.4150874e-08,1.1091803e-08
7.26140482,0.005694946,0.99989719,1.0287063e-05,1.6167123e-06,1.4694962e-05,1.1828616e-07,3.4415176e-08,1.0932093e-08
7.268063445,0.0057003531,0.99973854,1.0303733e-05,1.6268606e-06,1.4776683e-05,1.1877404e-07,3.4821345e-08,1.0842087e-08
7.278058237,0.0057164509,0.99966642,1.0346994e-05,1.6409733e-06,1.4870636e-05,1.1912339e-07,3.4944141e-08,1.0843418e-08
7.279084361,0.0057192855,0.99990124,1.0344172e-05,1.6389443e-06,1.4880055e-05,1.1911326e-07,3.4882664e-08,1.0835392e-08
7.280880236,0.0057206603,0.99975847,1.0347555e-05,1.6393776e-06,1.4876838e-05,1.1939569e-07,3.494118e-08,1.0794585e-08
7.286780969,0.0057251543,0.99974563,1.0354489e-05,1.6440792e-06,1.4888243e-05,1.2032344e-07,3.5252234e-08,1.0739195e-08
7.289603059,0.0057273674,0.99986832,1.0368343e-05,1.6498319e-06,1.4902326e-05,1.2095525e-07,3.5587292e-08,1.0682568e-08
7.29345062,0.0057281804,0.99988539,1.0402369e-05,1.6519399e-06,1.4882528e-05,1.2122307e-07,3.5428816e-08,1.0598707e-08
7.295245566,0.0057274348,0.99980841,1.0405967e-05,1.6503215e-06,1.4881562e-05,1.2133595e-07,3.5080857e-08,1.0511856e-08
7.296014668,0.0057280186,0.9999526,1.0409523e-05,1.6518116e-06,1.4875748e-05,1.2157064e-07,3.5159533e-08,1.0473943e-08
7.300626948,0.0057274129,1.0000225,1.0408154e-05,1.6544931e-06,1.4887555e-05,1.2220981e-07,3.5383997e-08,1.020333e-08
7.30523651,0.0057289078,0.99964828,1.0433335e-05,1.6603021e-06,1.4902395e-05,1.2262765e-07,3.5505116e-08,1.0119672e-08
7.306517322,0.0057320622,0.99995458,1.044035e-05,1.6604776e-06,1.4912662e-05,1.2300475e-07,3.5689323e-08,1.0124706e-08
7.31497016,0.005736826,0.99976895,1.0486435e-05,1.6718504e-06,1.4950694e-05,1.2376009e-07,3.5927296e-08,1.0136446e-08
7.315994504,0.0057376884,0.99978796,1.0470622e-05,1.664567e-06,1.4934365e-05,1.234725e-07,3.5746869e-08,1.0125599e-08
7.320091878,0.0057410503,0.99969679,1.0480706e-05,1.6690269e-06,1.4952646e-05,1.2398259e-07,3.6063141e-08,1.0178067e-08
7.323421672,0.0057457841,0.99987872,1.0470949e-05,1.6663016e-06,1.4986816e-05,1.2444686e-07,3.5940427e-08,1.0164663e-08
7.324958768,0.0057469592,0.99975448,1.0476728e-05,1.6683721e-06,1.5009504e-05,1.2466214e-07,3.5946179e-08,1.0161769e-08
7.326495864,0.0057481483,0.99960786,1.0483123e-05,1.6669366e-06,1.5023391e-05,1.2478437e-07,3.5980726e-08,1.0114166e-08
7.328033545,0.0057515269,0.99984556,1.0475587e-05,1.66252e-06,1.5065371e-05,1.2455647e-07,3.5937288e-08,1.0103037e-08
7.344167915,0.0057511449,0.99998018,1.0454476e-05,1.6632227e-06,1.5255033e-05,1.2248262e-07,3.5649909e-08,1.0366416e-08
7.34493507,0.0057493633,0.99976089,1.0441154e-05,1.6586228e-06,1.5249616e-05,1.2236252e-07,3.5641632e-08,1.0387787e-08
7.351578276,0.0057441724,0.99967608,1.0374775e-05,1.6473866e-06,1.5220164e-05,1.2089873e-07,3.4901078e-08,1.0410545e-08
7.353109981,0.0057449784,0.99989739,1.0376863e-05,1.6422596e-06,1.5241159e-05,1.2044533e-07,3.4719276e-08,1.0389667e-08
7.353875833,0.0057453762,0.99997239,1.0383807e-05,1.6428101e-06,1.525145e-05,1.2049833e-07,3.4821629e-08,1.0374751e-08
7.3648546,0.0057553496,0.99993988,1.0371309e-05,1.6348712e-06,1.5327003e-05,1.2021788e-07,3.4587282e-08,1.0365443e-08
7.368942423,0.005757358,0.99996652,1.0379289e-05,1.6379852e-06,1.5343923e-05,1.2087097e-07,3.4847049e-08,1.0423527e-08
7.370219867,0.005757985,0.9999967,1.0396422e-05,1.6453074e-06,1.5332145e-05,1.2172257e-07,3.524271e-08,1.0454017e-08
7.374818667,0.0057602912,0.9997758,1.0393813e-05,1.6475767e-06,1.531986e-05,1.2219098e-07,3.5614458e-08,1.0551739e-08
7.375074156,0.0057604231,0.99974372,1.0393852e-05,1.6479948e-06,1.5315694e-05,1.222435e-07,3.5649598e-08,1.0556903e-08
7.377118382,0.0057638672,0.99984762,1.0403084e-05,1.6522201e-06,1.5301163e-05,1.2261524e-07,3.5806732e-08,1.0562743e-08
7.385300008,0.0057707423,0.99961387,1.0409928e-05,1.6590755e-06,1.5358574e-05,1.2232087e-07,3.5804851e-08,1.041468e-08
7.385811405,0.0057710543,0.99962813,1.0411527e-05,1.6596514e-06,1.5361614e-05,1.2303672e-07,3.5967414e-08,1.0401988e-08
7.391692478,0.0057748,0.99980318,1.0464804e-05,1.6730484e-06,1.5404891e-05,1.2329184e-07,3.6244669e-08,1.0274018e-08
7.394505166,0.0057765373,0.99991369,1.0460154e-05,1.6800277e-06,1.5430348e-05,1.2417183e-07,3.6925094e-08,1.0196754e-08
7.403706963,0.0057773144,0.99962775,1.0391861e-05,1.6681997e-06,1.5489973e-05,1.2237917e-07,3.6530714e-08,1.0049768e-08
7.407028218,0.005779316,0.99979005,1.0387218e-05,1.6766195e-06,1.5501252e-05,1.2212621e-07,3.6865767e-08,9.9938405e-09
7.408305624,0.005780076,0.99985287,1.0385159e-05,1.6792568e-06,1.5497323e-05,1.2211117e-07,3.7162885e-08,9.9768237e-09
7.412137398,0.0057798768,0.99963723,1.0377195e-05,1.6739814e-06,1.5537062e-05,1.2156908e-07,3.7181245e-08,9.9675797e-09
7.420051981,0.0057793902,0.99963938,1.0282721e-05,1.6475672e-06,1.5538001e-05,1.188961e-07,3.6081107e-08,9.9223565e-09
7.423113626,0.0057786636,0.99962662,1.0261837e-05,1.6397063e-06,1.554814e-05,1.181076e-07,3.5724361e-08,9.9205646e-09
7.4356062,0.0057840767,0.99996166,1.02128e-05,1.6402887e-06,1.540566e-05,1.1656038e-07,3.5633747e-08,9.7535033e-09
7.438410324,0.0057858656,0.99986199,1.021031e-05,1.6426568e-06,1.5378963e-05,1.1676552e-07,3.5709098e-08,9.7331519e-09
7.440194767,0.0057869579,0.99976051,1.0196275e-05,1.6371443e-06,1.5357101e-05,1.1682913e-07,3.5727557e-08,9.7339271e-09
7.454481938,0.005805693,0.99971026,1.0181749e-05,1.6406746e-06,1.517984e-05,1.1935823e-07,3.6853396e-08,9.8787617e-09
7.458569535,0.0058105319,0.99955727,1.0206614e-05,1.6550363e-06,1.5148883e-05,1.1997474e-07,3.7168243e-08,9.8263646e-09
7.462659541,0.0058152821,0.99981336,1.0224611e-05,1.6619849e-06,1.513606e-05,1.2041866e-07,3.7779847e-08,9.7713574e-09
7.465727137,0.0058168458,0.99994843,1.0193586e-05,1.6625881e-06,1.5088251e-05,1.1976541e-07,3.7880252e-08,9.7650102e-09
7.466749546,0.0058145733,0.99954881,1.0172819e-05,1.6568034e-06,1.5075305e-05,1.191342e-07,3.7688702e-08,9.7459677e-09
7.467005057,0.0058147,0.99957013,1.01724e-05,1.6579139e-06,1.5069749e-05,1.1916777e-07,3.7697677e-08,9.7418724e-09
7.470326693,0.0058161957,0.99986851,1.0160848e-05,1.6609667e-06,1.5040841e-05,1.1806167e-07,3.7738674e-08,9.7004755e-09
7.472626041,0.0058143475,0.99958408,1.0139702e-05,1.6546288e-06,1.5015977e-05,1.1673057e-07,3.7111639e-08,9.6600809e-09
7.476712231,0.0058161457,0.99981005,1.0105755e-05,1.6344598e-06,1.4914938e-05,1.1556057e-07,3.6322773e-08,9.5588583e-09
7.493817693,0.0058187521,0.99976102,9.9697713e-06,1.5766023e-06,1.4596802e-05,1.137302e-07,3.4757235e-08,9.440383e-09
7.494072826,0.0058188916,0.99978332,9.969357e-06,1.5766241e-06,1.4587768e-05,1.1374193e-07,3.4828779e-08,9.4406231e-09
7.503766687,0.0058242056,0.99997275,9.8727651e-06,1.5446665e-06,1.4435157e-05,1.1179032e-07,3.3850202e-08,9.2465077e-09
7.509124476,0.0058270351,0.99993957,9.8474768e-06,1.5349459e-06,1.4415516e-05,1.1149722e-07,3.3758932e-08,9.1906087e-09
7.511675804,0.0058283812,1.0000041,9.8594945e-06,1.5366504e-06,1.4429687e-05,1.1164871e-07,3.398106e-08,9.1666431e-09
7.514225933,0.0058267368,0.99964991,9.8388105e-06,1.5309363e-06,1.4387314e-05,1.1184955e-07,3.4122769e-08,9.1185084e-09
7.521618761,0.005824769,0.99952377,9.7887693e-06,1.5206306e-06,1.4371102e-05,1.1201943e-07,3.4103161e-08,8.9347619e-09
7.529254901,0.0058171936,0.99957525,9.7545473e-06,1.520874e-06,1.4432392e-05,1.1177153e-07,3.404831e-08,8.6839434e-09
7.554185982,0.0057841706,1.0001083,9.6681112e-06,1.539381e-06,1.4450347e-05,1.1604171e-07,3.5781037e-08,8.906982e-09
7.554437712,0.0057811129,0.9996741,9.651655e-06,1.535565e-06,1.4438493e-05,1.1584433e-07,3.5753971e-08,8.8933846e-09
7.560902536,0.0054409361,0.94300917,9.0813751e-06,1.4614888e-06,1.3598401e-05,1.0266361e-07,3.2480058e-08,7.556773e-09
7.561838417,0.0053492592,0.92715001,8.9315863e-06,1.4384468e-06,1.3357698e-05,9.9115152e-08,3.1412233e-08,7.2077629e-09
7.562301835,0.005321319,0.9223113,8.8826342e-06,1.4321366e-06,1.3284374e-05,9.7937138e-08,3.1122141e-08,7.0933945e-09
7.564848655,0.0053890306,0.9341947,8.9961221e-06,1.4539341e-06,1.3483138e-05,1.0004498e-07,3.1931673e-08,7.2333398e-09
7.566019058,0.0053551572,0.92857867,8.9340425e-06,1.4414212e-06,1.3401804e-05,9.8501396e-08,3.1446354e-08,7.1212276e-09
7.570039666,0.0056506307,0.98123049,9.4217053e-06,1.5240923e-06,1.4158711e-05,1.0935233e-07,3.4780193e-08,8.1251259e-09
7.575282714,0.0057491459,1.0000198,9.5652237e-06,1.5481121e-06,1.4319282e-05,1.1227422e-07,3.5759162e-08,8.5025012e-09
7.581273009,0.0057524444,0.99947458,9.5359117e-06,1.538618e-06,1.4272031e-05,1.1105898e-07,3.5240184e-08,8.3641901e-09
7.583020826,0.005753318,0.99963779,9.5094961e-06,1.534071e-06,1.4260906e-05,1.1078999e-07,3.5127317e-08,8.3328501e-09
7.589506707,0.0057463595,1.0000616,9.4488932e-06,1.5306826e-06,1.4220005e-05,1.0985178e-07,3.5269327e-08,8.1648426e-09
7.595486295,0.0057529405,0.99962744,9.41987e-06,1.5253065e-06,1.4223517e-05,1.0827173e-07,3.4951279e-08,8.168917e-09
7.602222331,0.0057556759,0.99998745,9.3687823e-06,1.5121563e-06,1.4142341e-05,1.0656945e-07,3.434079e-08,8.1724146e-09
7.603468657,0.0057525499,0.99968454,9.3618805e-06,1.5078056e-06,1.4124092e-05,1.0620905e-07,3.4143088e-08,8.1498526e-09
7.606210232,0.0057536072,0.99951574,9.3542592e-06,1.4996576e-06,1.4076268e-05,1.0563587e-07,3.3820828e-08,8.1550624e-09
7.622168887,0.0057719148,0.99963418,9.2985302e-06,1.5240849e-06,1.4061194e-05,1.063224e-07,3.5501271e-08,8.3203211e-09
7.629665049,0.0057798556,0.99973361,9.2823941e-06,1.5253633e-06,1.41515e-05,1.0661753e-07,3.6195547e-08,8.3450111e-09
7.629914938,0.0057799901,0.99976108,9.2809941e-06,1.5257785e-06,1.4155068e-05,1.0655682e-07,3.6214232e-08,8.343598e-09
7.63491271,0.0057827253,0.99936515,9.2885022e-06,1.5498686e-06,1.4217851e-05,1.0674571e-07,3.7127145e-08,8.2832384e-09
7.635912265,0.005783261,0.99962635,9.2912288e-06,1.5549254e-06,1.4222208e-05,1.0674328e-07,3.7227662e-08,8.2760703e-09
7.650135076,0.0057862606,0.99986417,9.2562451e-06,1.5688605e-06,1.4326484e-05,1.0671754e-07,3.760116e-08,8.3280619e-09
7.651133976,0.0057867694,1.0000473,9.2416066e-06,1.5637723e-06,1.433611e-05,1.0623654e-07,3.7501415e-08,8.3220191e-09
7.657611957,0.0057694153,0.99986105,9.1933357e-06,1.5313011e-06,1.4294679e-05,1.0574979e-07,3.6542231e-08,8.0886561e-09
7.659353756,0.0057703363,0.99954315,9.1937108e-06,1.5289633e-06,1.428075e-05,1.059312e-07,3.6469963e-08,8.0321968e-09
7.665823853,0.0057781395,0.99944024,9.1862402e-06,1.521439e-06,1.4202127e-05,1.0603211e-07,3.6143242e-08,7.8575676e-09
7.66632188,0.0057784062,0.9992174,9.1829894e-06,1.522342e-06,1.4189442e-05,1.0602079e-07,3.6106829e-08,7.847187e-09
7.668315476,0.0057837583,0.99953114,9.1719435e-06,1.5146193e-06,1.4179676e-05,1.0557618e-07,3.5529891e-08,7.8099761e-09
7.673546208,0.0057731813,0.99973984,9.1266373e-06,1.4946324e-06,1.4083828e-05,1.0444856e-07,3.4589765e-08,7.6582727e-09
7.674788799,0.0057693937,1.0001723,9.1250577e-06,1.4895042e-06,1.4059502e-05,1.0443429e-07,3.4307283e-08,7.6288977e-09
7.675781621,0.0057610656,0.99951065,9.1119156e-06,1.482476e-06,1.4027161e-05,1.0408071e-07,3.4028767e-08,7.6046794e-09
7.676773683,0.0057571346,0.99949024,9.107544e-06,1.4809255e-06,1.3993494e-05,1.0391708e-07,3.3969258e-08,7.6035564e-09
7.678012857,0.0057533038,0.99938549,9.1009796e-06,1.4787908e-06,1.3976271e-05,1.036318e-07,3.3981552e-08,7.5868637e-09
7.690173447,0.0057861022,0.99988095,9.1192823e-06,1.4711275e-06,1.3879282e-05,1.0385586e-07,3.3752897e-08,7.7517327e-09
7.695396208,0.0057742837,0.99971129,9.0404754e-06,1.4580716e-06,1.3798212e-05,1.0209414e-07,3.3304737e-08,7.7027599e-09
7.702581492,0.0057633167,0.99945533,8.9823705e-06,1.4461751e-06,1.3765911e-05,1.01179e-07,3.2638869e-08,7.6594418e-09
7.702829134,0.0057634378,0.99946298,8.9842939e-06,1.4452883e-06,1.3766583e-05,1.0112004e-07,3.2596338e-08,7.6612812e-09
7.704067346,0.0057640536,0.99970811,8.9929867e-06,1.4400207e-06,1.3766417e-05,1.0073849e-07,3.2283057e-08,7.6821237e-09
7.708517632,0.0057469173,0.99968355,8.9592359e-06,1.4324607e-06,1.3730924e-05,9.9939697e-08,3.2238055e-08,7.7099317e-09
7.715915922,0.0057607745,0.9994885,8.9561204e-06,1.421836e-06,1.37202e-05,9.9921631e-08,3.179891e-08,7.8486046e-09
7.724329934,0.0057598076,0.99970394,8.9125296e-06,1.3991022e-06,1.3687278e-05,1.0048634e-07,3.1595817e-08,7.9835085e-09
7.724823967,0.0057600702,1.0001775,8.9073535e-06,1.3982335e-06,1.3686999e-05,1.0044881e-07,3.1573325e-08,7.9834255e-09
7.73640427,0.0057403938,0.99979084,8.8066317e-06,1.3837897e-06,1.3725802e-05,9.8606851e-08,3.1027369e-08,7.9423242e-09
7.736650162,0.005740532,0.99990101,8.805582e-06,1.3833247e-06,1.3730987e-05,9.8578878e-08,3.1047675e-08,7.9435629e-09
7.737633268,0.0057357261,0.99937169,8.793583e-06,1.380346e-06,1.3741009e-05,9.8302185e-08,3.0873046e-08,7.9227464e-09
7.749424704,0.005748058,0.99953838,8.7556488e-06,1.3719916e-06,1.38963e-05,9.7609797e-08,3.0629422e-08,8.0360021e-09
7.756545906,0.0057347652,0.99964739,8.6596271e-06,1.3396274e-06,1.3924688e-05,9.5961838e-08,2.9435501e-08,7.9384951e-09
7.760220982,0.0057308594,0.9998967,8.6314783e-06,1.3258488e-06,1.3958842e-05,9.5295951e-08,2.8935482e-08,7.945114e-09
7.761445092,0.005725622,0.9990407,8.6284101e-06,1.3240933e-06,1.3960433e-05,9.5100032e-08,2.879529e-08,7.9472e-09
7.762179107,0.0057259985,0.99906304,8.6298933e-06,1.3224592e-06,1.3975313e-05,9.5094139e-08,2.8689989e-08,7.9732495e-09
7.76682787,0.0057283225,0.99966458,8.6213482e-06,1.3123042e-06,1.3965389e-05,9.446157e-08,2.8029885e-08,8.122072e-09
7.76878447,0.0057232478,0.99927202,8.6134268e-06,1.3087289e-06,1.3926482e-05,9.3775959e-08,2.7810171e-08,8.1428624e-09
7.769273298,0.005723487,0.9994793,8.6261343e-06,1.3096921e-06,1.3923793e-05,9.3731331e-08,2.7782018e-08,8.1643034e-09
7.773669105,0.0057134273,0.99905437,8.6079579e-06,1.2932156e-06,1.3891699e-05,9.2060427e-08,2.6839002e-08,8.1979766e-09
7.787357124,0.0057397707,0.99897411,8.5433833e-06,1.2667808e-06,1.394777e-05,9.2027674e-08,2.6596885e-08,8.1638123e-09
7.790780916,0.0057352728,1.0001063,8.525408e-06,1.2606491e-06,1.3943993e-05,9.130489e-08,2.6375051e-08,8.0851844e-09
7.792489823,0.0057296625,0.99921711,8.4977773e-06,1.2564901e-06,1.3942937e-05,9.0766014e-08,2.6257957e-08,8.039206e-09
7.797375038,0.0057397348,0.99992136,8.4674581e-06,1.246492e-06,1.3942359e-05,8.9796237e-08,2.6038332e-08,7.9695242e-09
7.801285773,0.0057423559,0.99975861,8.4540369e-06,1.2413649e-06,1.3921327e-05,8.8884956e-08,2.5851809e-08,7.9589877e-09
7.804463245,0.0057444391,0.9998741,8.4424029e-06,1.2393151e-06,1.3901034e-05,8.8323756e-08,2.5702409e-08,7.9386413e-09
7.81546474,0.0057510647,0.99891435,8.4334982e-06,1.241032e-06,1.3838067e-05,8.8140878e-08,2.5629282e-08,7.9401983e-09
7.823274641,0.0057480778,0.99964638,8.4225964e-06,1.2378052e-06,1.3820303e-05,8.8487571e-08,2.5407351e-08,7.8549359e-09
7.824739216,0.0057488966,0.99885135,8.4165845e-06,1.238786e-06,1.380804e-05,8.8692316e-08,2.5563105e-08,7.883044e-09
7.827916217,0.0057587048,0.99894172,8.4124479e-06,1.2431505e-06,1.384505e-05,8.9104282e-08,2.5880096e-08,7.9530805e-09
7.828405091,0.0057589845,0.99883589,8.409687e-06,1.2431343e-06,1.3849012e-05,8.902014e-08,2.5866147e-08,7.9555613e-09
7.830116152,0.0057599642,0.99880697,8.4080152e-06,1.2464061e-06,1.3846311e-05,8.9035225e-08,2.6003629e-08,7.947848e-09
7.832316086,0.0057611946,0.99947394,8.4299317e-06,1.2558149e-06,1.3827878e-05,8.9498791e-08,2.6445242e-08,7.9394626e-09
7.83402643,0.0057536535,0.9988814,8.4085001e-06,1.2530718e-06,1.380065e-05,8.9127685e-08,2.6476628e-08,7.9059354e-09
7.834758666,0.0057540282,0.99925371,8.414297e-06,1.2548781e-06,1.3792088e-05,8.9343286e-08,2.6568351e-08,7.9039523e-09
7.852830889,0.0057617499,0.99892133,8.3902597e-06,1.2731601e-06,1.3809523e-05,8.84327e-08,2.7356707e-08,8.0074391e-09
7.854051197,0.0057622714,0.99867127,8.3793386e-06,1.27036e-06,1.3802625e-05,8.7926476e-08,2.7089028e-08,8.0289938e-09
7.862603745,0.0057756332,0.99825477,8.3807682e-06,1.2736203e-06,1.3809031e-05,8.8446788e-08,2.704598e-08,8.2459234e-09
7.863337177,0.0057759198,0.99831237,8.390872e-06,1.2777477e-06,1.3816945e-05,8.872184e-08,2.7192579e-08,8.2773165e-09
7.864315086,0.005776293,0.99864998,8.388771e-06,1.2758734e-06,1.380712e-05,8.8590337e-08,2.7100777e-08,8.3050768e-09
7.868471201,0.0057777938,0.99966105,8.3946124e-06,1.272864e-06,1.3773353e-05,8.8657094e-08,2.70401e-08,8.4395622e-09
7.877761339,0.0057808567,0.99956281,8.3783942e-06,1.2705459e-06,1.3746791e-05,8.8400813e-08,2.6661724e-08,8.5350521e-09
7.893426093,0.0057973838,0.99969703,8.401485e-06,1.2675127e-06,1.3819824e-05,8.8124641e-08,2.6782581e-08,8.6136183e-09
7.901006236,0.0057861613,0.99757651,8.3692816e-06,1.261678e-06,1.3833872e-05,8.6407565e-08,2.6501311e-08,8.5631738e-09
7.909809628,0.005788957,0.99880145,8.3466044e-06,1.2461983e-06,1.3890867e-05,8.5429435e-08,2.5850088e-08,8.5492305e-09
7.91103172,0.0057894181,0.99886172,8.3357754e-06,1.2401874e-06,1.3891354e-05,8.5428112e-08,2.5807929e-08,8.5652609e-09
7.912987067,0.0057901976,0.9990081,8.3100984e-06,1.2320276e-06,1.3911746e-05,8.517469e-08,2.5546601e-08,8.5830845e-09
7.91689776,0.0057917319,0.99966385,8.3027183e-06,1.2298709e-06,1.3965892e-05,8.5232717e-08,2.5365926e-08,8.66039e-09
7.919585624,0.0057751952,0.99704355,8.2933096e-06,1.2274557e-06,1.3979667e-05,8.4964939e-08,2.5212133e-08,8.6784614e-09
7.920316663,0.0057754481,0.99711679,8.2915486e-06,1.2266451e-06,1.3983979e-05,8.5026776e-08,2.5140987e-08,8.6934849e-09
7.921047703,0.0057757009,0.99716709,8.2866697e-06,1.2234835e-06,1.3984885e-05,8.4950916e-08,2.5080074e-08,8.7046304e-09
7.924702902,0.0057769407,0.9970201,8.3134576e-06,1.2205149e-06,1.4042226e-05,8.4862472e-08,2.4785597e-08,8.7996349e-09
7.93152594,0.0057790591,0.99762539,8.2962985e-06,1.203383e-06,1.4041705e-05,8.4107119e-08,2.4112258e-08,8.8354433e-09
7.934693779,0.005780041,0.99833304,8.2821715e-06,1.194394e-06,1.4063243e-05,8.3850521e-08,2.3969488e-08,8.8007026e-09
7.934937459,0.0057801111,0.99838064,8.2813443e-06,1.194212e-06,1.4063021e-05,8.3757833e-08,2.394781e-08,8.7922284e-09
7.948073459,0.0057596052,0.99704643,8.1906626e-06,1.1665127e-06,1.4001407e-05,8.2674691e-08,2.3436836e-08,8.6363799e-09
7.959221683,0.0057315654,0.99517622,8.1477499e-06,1.1586129e-06,1.3941582e-05,8.1670069e-08,2.3495196e-08,8.515845e-09
7.963564936,0.0057331807,0.99630551,8.1140418e-06,1.1484447e-06,1.3949091e-05,8.1264122e-08,2.3518515e-08,8.8817552e-09
7.964530103,0.0057335213,0.99657634,8.097854e-06,1.1434286e-06,1.3948549e-05,8.102299e-08,2.3421462e-08,8.9334863e-09
7.967908189,0.0057346944,0.99736261,8.0827957e-06,1.1378807e-06,1.3943931e-05,8.0557064e-08,2.3219634e-08,9.2086016e-09
7.974181776,0.0057370379,0.9982013,8.0315486e-06,1.1248926e-06,1.3945658e-05,8.0690365e-08,2.3147099e-08,9.1992038e-09
7.978525029,0.0057387153,0.99871343,8.0574317e-06,1.1253619e-06,1.394655e-05,8.1091062e-08,2.3357782e-08,9.2084317e-09
7.982144406,0.005740135,0.99910278,8.0642163e-06,1.122302e-06,1.3989552e-05,8.1158666e-08,2.3278883e-08,9.3343065e-09
7.995174164,0.0057456062,0.9992788,8.0148709e-06,1.1224796e-06,1.4105333e-05,8.1567077e-08,2.3870829e-08,9.3647611e-09
8.006517423,0.005752757,0.99980354,8.0147761e-06,1.1397336e-06,1.4137132e-05,8.3729081e-08,2.5148077e-08,9.4575988e-09
8.011586211,0.005755038,0.99990227,8.040654e-06,1.1486209e-06,1.4184399e-05,8.4066908e-08,2.5642734e-08,9.4267137e-09
8.018583368,0.0057534054,0.99988494,8.0293449e-06,1.1616793e-06,1.4117146e-05,8.4187162e-08,2.5854744e-08,9.204894e-09
8.027265033,0.005755886,0.99988527,8.0036851e-06,1.1808016e-06,1.4119516e-05,8.4683152e-08,2.7062707e-08,9.1435917e-09
8.027506227,0.0057559465,0.99986919,8.002021e-06,1.1787248e-06,1.411853e-05,8.4632565e-08,2.7053371e-08,9.1447363e-09
8.02895339,0.0057562939,0.9998009,7.9811319e-06,1.1755733e-06,1.4125621e-05,8.4327257e-08,2.6934379e-08,9.1546044e-09
8.033054287,0.0057587566,0.99986512,7.9919997e-06,1.181166e-06,1.4122361e-05,8.4462131e-08,2.6954013e-08,9.1203693e-09
8.044635509,0.0057660976,0.99972881,7.9622404e-06,1.1861903e-06,1.4172504e-05,8.4891947e-08,2.74799e-08,9.1861372e-09
8.047051708,0.0057741327,0.99967455,7.9839764e-06,1.1892745e-06,1.4194782e-05,8.5447187e-08,2.7740673e-08,9.1362476e-09
8.050196878,0.0057826044,0.99986057,7.9783212e-06,1.1838248e-06,1.4195344e-05,8.5061908e-08,2.721634e-08,9.1667266e-09
8.054312464,0.0057856349,0.99983662,7.9742387e-06,1.1764411e-06,1.4168087e-05,8.4660535e-08,2.6917149e-08,9.1246926e-09
8.060850346,0.0057908727,0.99995592,7.954525e-06,1.1727498e-06,1.4129029e-05,8.3817635e-08,2.6646504e-08,9.1427794e-09
8.067396623,0.0058063263,0.99988436,7.9903461e-06,1.1716125e-06,1.4095567e-05,8.4001933e-08,2.6449701e-08,9.1583228e-09
8.074205244,0.0058234784,0.99970054,7.9814876e-06,1.1639165e-06,1.4000419e-05,8.3744469e-08,2.6156876e-08,9.1553649e-09
8.075666384,0.0058269134,0.99986156,7.9838022e-06,1.1655524e-06,1.3987577e-05,8.3772106e-08,2.6305816e-08,9.1478379e-09
8.079565051,0.0058325889,0.99980744,7.9913777e-06,1.1702274e-06,1.3958591e-05,8.4177226e-08,2.6537682e-08,9.1401234e-09
8.083223057,0.0058382701,0.99966265,7.9756899e-06,1.1682619e-06,1.3900423e-05,8.3702742e-08,2.6447432e-08,9.0932556e-09
8.083955112,0.0058400097,0.99967299,7.9714712e-06,1.1678137e-06,1.3881006e-05,8.3624703e-08,2.6333346e-08,9.0940413e-09
8.093490321,0.0058611196,0.99993359,7.9664754e-06,1.1632418e-06,1.3789086e-05,8.2575217e-08,2.570368e-08,9.0725235e-09
8.108684019,0.0058740489,0.99982022,7.9464502e-06,1.1467017e-06,1.3753342e-05,8.2084744e-08,2.5428781e-08,9.1648193e-09
8.11211667,0.005873304,0.99979762,7.9334733e-06,1.1399733e-06,1.3748316e-05,8.1591416e-08,2.5234353e-08,9.1091666e-09
8.113097215,0.0058735513,0.9998643,7.9317253e-06,1.1409113e-06,1.3739141e-05,8.1526597e-08,2.5271041e-08,9.0928615e-09
8.118734804,0.0058733099,0.99972863,7.9109586e-06,1.1418763e-06,1.3832335e-05,8.0828838e-08,2.4946312e-08,9.2387866e-09
8.121185963,0.005875545,0.99997043,7.9304273e-06,1.1452331e-06,1.3856404e-05,8.084452e-08,2.4968592e-08,9.3392683e-09
8.124372942,0.0058778419,0.9998348,7.9465945e-06,1.1466974e-06,1.3871599e-05,8.0334184e-08,2.4619129e-08,9.4909768e-09
8.124618147,0.0058778827,0.99978403,7.9501276e-06,1.1495409e-06,1.3868238e-05,8.0391552e-08,2.4739513e-08,9.4972347e-09
8.125844378,0.0058797382,0.99981519,7.946825e-06,1.1511712e-06,1.3909325e-05,8.0613101e-08,2.5074706e-08,9.5295682e-09
8.126334926,0.0058798229,0.99972555,7.9403981e-06,1.1501636e-06,1.3926874e-05,8.0425385e-08,2.5141414e-08,9.5480297e-09
8.129524311,0.0058820296,0.99979719,7.9247608e-06,1.1474059e-06,1.3893325e-05,8.038798e-08,2.5123275e-08,9.6486034e-09
8.130751024,0.0058822304,0.99980118,7.9163773e-06,1.1460132e-06,1.3926113e-05,8.0160107e-08,2.4975928e-08,9.6879378e-09
8.145475843,0.0058869671,0.99998885,7.9041068e-06,1.1435736e-06,1.4043215e-05,7.9147088e-08,2.4798055e-08,9.8981008e-09
8.146457631,0.0058853643,0.99974241,7.8903766e-06,1.1358558e-06,1.4075431e-05,7.8665814e-08,2.4407431e-08,9.924158e-09
8.147930102,0.0058855031,0.99977865,7.8972336e-06,1.1370088e-06,1.4085146e-05,7.8834655e-08,2.4540338e-08,9.9807143e-09
8.149402573,0.0058856677,0.99977889,7.8889882e-06,1.1313551e-06,1.4073763e-05,7.8408389e-08,2.4285762e-08,1.0020962e-08
8.155784064,0.0058882028,0.99986971,7.8735576e-06,1.1243341e-06,1.4096211e-05,7.8244079e-08,2.414484e-08,1.0151039e-08
8.161185477,0.00589088,0.99988844,7.8506482e-06,1.1122872e-06,1.4125877e-05,7.7355806e-08,2.3616022e-08,1.0064196e-08
8.162658805,0.0058911908,0.99987846,7.861528e-06,1.1128749e-06,1.4115576e-05,7.7336628e-08,2.3653854e-08,1.0016883e-08
8.166587678,0.0058920108,0.99997484,7.8478764e-06,1.1079543e-06,1.4152489e-05,7.7538508e-08,2.3861198e-08,9.9155142e-09
8.167324342,0.0058921695,1.0000059,7.8492789e-06,1.103627e-06,1.4145151e-05,7.7632359e-08,2.3686416e-08,9.9121371e-09
8.171988504,0.0058915511,0.99973356,7.8505766e-06,1.0976608e-06,1.4171561e-05,7.7556544e-08,2.3528912e-08,9.878331e-09
8.173216061,0.0058935957,0.9999676,7.8587454e-06,1.0956467e-06,1.4162732e-05,7.7857653e-08,2.3687704e-08,9.8986326e-09
8.200255609,0.0059100957,0.99999913,7.846618e-06,1.0798972e-06,1.4207228e-05,7.7285192e-08,2.3541306e-08,9.9632382e-09
8.200501533,0.0059101827,1.0000143,7.8451659e-06,1.0797389e-06,1.4208099e-05,7.7529324e-08,2.3728279e-08,9.9682682e-09
8.208365565,0.005905496,0.99988548,7.8424436e-06,1.0836409e-06,1.4187975e-05,7.7383893e-08,2.3807729e-08,1.0006985e-08
8.216719366,0.0059229504,0.99959413,7.8636276e-06,1.1027623e-06,1.4265346e-05,7.8014125e-08,2.4405337e-08,1.0093178e-08
8.239365658,0.0059283754,0.999732,7.8747822e-06,1.1380494e-06,1.4316066e-05,8.0652988e-08,2.7400375e-08,9.9115612e-09
8.243058057,0.0059295807,0.99980179,7.8623415e-06,1.135732e-06,1.4360988e-05,8.0016504e-08,2.7343279e-08,9.9254133e-09
8.258066295,0.0059296144,1.0000456,7.8621492e-06,1.1446432e-06,1.444253e-05,8.0484116e-08,2.8111494e-08,9.7103002e-09
8.261016083,0.0059222656,0.99991761,7.8437135e-06,1.1382738e-06,1.4420742e-05,7.9629444e-08,2.731474e-08,9.6838728e-09
8.263226567,0.0059206715,0.9999434,7.8540914e-06,1.1375344e-06,1.4398931e-05,7.9552828e-08,2.7052325e-08,9.6920371e-09
8.264454522,0.0059208656,0.9998875,7.8295702e-06,1.1295958e-06,1.4402708e-05,7.8922091e-08,2.6655224e-08,9.7141026e-09
8.266419251,0.0059211516,0.99964987,7.8229496e-06,1.1299266e-06,1.4379641e-05,7.8921887e-08,2.6681449e-08,9.7409335e-09
8.268138965,0.0059233797,0.99972001,7.8041921e-06,1.1214493e-06,1.4400391e-05,7.8891996e-08,2.6383252e-08,9.8087143e-09
8.2747757,0.0059263677,0.99971087,7.795807e-06,1.1177668e-06,1.442868e-05,7.884372e-08,2.6486305e-08,9.8981444e-09
8.286062834,0.0059139602,0.99996728,7.7594972e-06,1.0993721e-06,1.4357863e-05,7.7622681e-08,2.527852e-08,9.9249206e-09
8.294640603,0.0059113793,0.99976739,7.7717435e-06,1.1025039e-06,1.4389579e-05,7.7180682e-08,2.5065353e-08,1.0023142e-08
8.302233428,0.0059085565,0.99976628,7.7396938e-06,1.0891952e-06,1.4407695e-05,7.7325129e-08,2.4806532e-08,1.0149999e-08
8.303947241,0.0059088208,0.99984724,7.7461437e-06,1.0880821e-06,1.4413116e-05,7.7442667e-08,2.4981416e-08,1.0160517e-08
8.313977668,0.0058995271,0.99991,7.7319083e-06,1.0872979e-06,1.444432e-05,7.8012004e-08,2.5216369e-08,1.0365428e-08
8.318130499,0.0058957778,1.000058,7.7430439e-06,1.0830021e-06,1.4395924e-05,7.7917588e-08,2.5042033e-08,1.042443e-08
8.331781601,0.0058782486,0.9998789,7.6957087e-06,1.0674449e-06,1.4392658e-05,7.7352184e-08,2.4590028e-08,1.0447261e-08
8.336648802,0.0058766553,0.99991604,7.6898494e-06,1.0586315e-06,1.4398574e-05,7.7871707e-08,2.455804e-08,1.041001e-08
8.342002334,0.0058771011,0.99969971,7.6757618e-06,1.0529072e-06,1.447429e-05,7.6654078e-08,2.3659753e-08,1.0398911e-08
8.352476661,0.0058910496,0.99990461,7.701163e-06,1.0512817e-06,1.4507935e-05,7.7129479e-08,2.3700203e-08,1.0559625e-08
8.355159616,0.0058934342,0.99991729,7.7012127e-06,1.0447769e-06,1.447557e-05,7.6952795e-08,2.3439036e-08,1.0575321e-08
8.35735544,0.005893522,0.99961949,7.697907e-06,1.042597e-06,1.4467649e-05,7.7305995e-08,2.3774928e-08,1.0565835e-08
8.359552098,0.0058958391,0.99963214,7.6821491e-06,1.0417822e-06,1.4459892e-05,7.7332031e-08,2.3955885e-08,1.0586389e-08
8.364192379,0.0059028475,0.99982267,7.6947595e-06,1.0390019e-06,1.4497099e-05,7.7089619e-08,2.3279676e-08,1.0610131e-08
8.364681086,0.0059028751,0.99971714,7.6861e-06,1.0356244e-06,1.4489703e-05,7.7066813e-08,2.3203723e-08,1.0604188e-08
8.393093138,0.0059284874,0.99980709,7.6883941e-06,1.0287128e-06,1.4676332e-05,7.8638725e-08,2.3688304e-08,1.0375333e-08
8.400209434,0.0059338029,0.9999812,7.7303717e-06,1.0385154e-06,1.462748e-05,7.8839349e-08,2.3568136e-08,1.0417742e-08
8.405855648,0.0059316558,0.99972622,7.7030671e-06,1.0436752e-06,1.4623381e-05,7.9266163e-08,2.41462e-08,1.0438049e-08
8.413218134,0.0059344135,0.99996946,7.6720584e-06,1.0457145e-06,1.4648648e-05,7.8895578e-08,2.4273831e-08,1.0495732e-08
8.413709165,0.0059344304,0.99992347,7.6811237e-06,1.0494334e-06,1.4649862e-05,7.8941675e-08,2.4289454e-08,1.0489888e-08
8.431627753,0.0059352917,0.99969338,7.7134149e-06,1.058057e-06,1.4665439e-05,7.8531403e-08,2.4491405e-08,1.0645814e-08
8.444161325,0.0059485778,0.99970907,7.7115385e-06,1.0517309e-06,1.4724257e-05,7.7983493e-08,2.3933129e-08,1.0967616e-08
8.45624622,0.0059778034,0.9997037,7.7473264e-06,1.0480068e-06,1.4768136e-05,7.8262908e-08,2.3982074e-08,1.1371567e-08
8.456988152,0.0059805033,0.99985938,7.7445868e-06,1.0480831e-06,1.4770352e-05,7.8224517e-08,2.3954008e-08,1.1383183e-08
8.458720192,0.0059831687,0.9997044,7.7650656e-06,1.0436279e-06,1.4774198e-05,7.7774643e-08,2.3297591e-08,1.1381237e-08
8.4597103,0.0059858655,0.99990877,7.7618267e-06,1.0456107e-06,1.4780858e-05,7.7968915e-08,2.3632993e-08,1.1384512e-08
8.460205524,0.0059858458,0.99980154,7.7634037e-06,1.0461234e-06,1.4782641e-05,7.8170266e-08,2.3721677e-08,1.1379713e-08
8.468875366,0.0059881365,0.99955423,7.746421e-06,1.0371764e-06,1.4810816e-05,7.8206593e-08,2.3519594e-08,1.1328513e-08
8.477303155,0.005993333,0.99984056,7.7591124e-06,1.0346523e-06,1.4797227e-05,7.9153919e-08,2.3737755e-08,1.1364912e-08
8.48746946,0.0059928634,0.99986387,7.7897009e-06,1.0369682e-06,1.4846381e-05,7.9326246e-08,2.3605973e-08,1.1326548e-08
8.490197005,0.0059927413,0.99992808,7.791719e-06,1.0468257e-06,1.4848877e-05,8.0686536e-08,2.4491326e-08,1.1293774e-08
8.503338814,0.0059917644,0.99955291,7.7886458e-06,1.0699292e-06,1.4931285e-05,8.1433506e-08,2.5797076e-08,1.136884e-08
8.503834731,0.0059917256,0.99953747,7.8024686e-06,1.0782184e-06,1.4936784e-05,8.1648375e-08,2.6201384e-08,1.1374017e-08
8.50408269,0.0059917055,0.99953022,7.8009429e-06,1.077885e-06,1.4938212e-05,8.1333171e-08,2.6069809e-08,1.1380775e-08
8.522441692,0.005999581,0.99991324,7.8993528e-06,1.135111e-06,1.5109336e-05,8.6113915e-08,3.0453204e-08,1.1816396e-08
8.524925095,0.0059994484,0.9997231,7.8983336e-06,1.137937e-06,1.5141579e-05,8.5773296e-08,2.9928707e-08,1.1782921e-08
8.525173435,0.0059994341,0.99970542,7.8985709e-06,1.1380707e-06,1.514344e-05,8.5822965e-08,2.9912644e-08,1.1780618e-08
8.52964356,0.0059990923,0.99955722,7.9337926e-06,1.1492816e-06,1.516284e-05,8.6727023e-08,3.0880738e-08,1.1776276e-08
8.532871983,0.0059987403,0.99963832,7.9407627e-06,1.1613122e-06,1.5162601e-05,8.7874303e-08,3.1290502e-08,1.1815555e-08
8.539823781,0.0059945543,0.99973615,7.9642276e-06,1.1562263e-06,1.5172628e-05,8.6384199e-08,2.9827436e-08,1.1830073e-08
8.541313024,0.005994307,0.9997937,7.9851144e-06,1.1709639e-06,1.5180335e-05,8.801516e-08,3.0864027e-08,1.1843799e-08
8.552229922,0.0059862549,0.99997721,7.9720354e-06,1.172076e-06,1.5223199e-05,8.8528369e-08,3.1180815e-08,1.18374e-08
8.55842375,0.0059788259,0.99992366,7.9680994e-06,1.1729086e-06,1.5176389e-05,8.8388709e-08,3.136478e-08,1.1833293e-08
8.562878276,0.0059715989,0.99999729,7.9580013e-06,1.1680923e-06,1.5179229e-05,8.8818714e-08,3.1623122e-08,1.1904811e-08
8.580162627,0.0059505929,0.99963576,7.9772341e-06,1.1723437e-06,1.5140593e-05,8.8699635e-08,3.1108674e-08,1.2304878e-08
8.584105769,0.0059471308,0.99954231,7.9732212e-06,1.1714529e-06,1.5153363e-05,8.8041725e-08,3.0502087e-08,1.2370215e-08
8.586323654,0.0059507176,0.99995101,7.9831128e-06,1.1764835e-06,1.5116169e-05,8.8555945e-08,3.0952194e-08,1.2387353e-08
8.595434298,0.0059364778,0.99972923,7.917603e-06,1.1582912e-06,1.4957945e-05,8.7901955e-08,3.0308395e-08,1.2188341e-08
8.601337231,0.0059401568,0.99974174,7.9442426e-06,1.1649646e-06,1.4932138e-05,8.6703755e-08,2.9229278e-08,1.2186932e-08
8.607983131,0.005940185,0.99973575,7.9667637e-06,1.168342e-06,1.4924528e-05,8.788311e-08,3.0056592e-08,1.2153089e-08
8.60896748,0.0059401846,0.99989953,7.9772299e-06,1.1754428e-06,1.4919404e-05,8.8462664e-08,3.0369342e-08,1.2161312e-08
8.611181489,0.0059364349,0.99954056,7.9926251e-06,1.1797819e-06,1.4915963e-05,8.9358418e-08,3.0958855e-08,1.2205137e-08
8.611427421,0.0059364375,0.99956343,7.9887246e-06,1.1781167e-06,1.492165e-05,8.9149684e-08,3.0796999e-08,1.2207091e-08
8.612657081,0.0059364559,0.99966593,7.9819676e-06,1.1730224e-06,1.4923181e-05,8.9073157e-08,3.0998619e-08,1.2237786e-08
8.616837925,0.0059364807,0.9999778,7.9818342e-06,1.1748626e-06,1.4910187e-05,8.8681266e-08,3.0602031e-08,1.2336577e-08
8.617575721,0.005936488,1.0000125,7.9761276e-06,1.1673583e-06,1.4915806e-05,8.8169817e-08,3.0033775e-08,1.2344179e-08
8.621754197,0.0059365896,0.99982289,7.9850312e-06,1.1763238e-06,1.4892199e-05,8.8770717e-08,3.0436226e-08,1.2399086e-08
8.630617937,0.0059407825,0.99948378,7.9981593e-06,1.1639395e-06,1.4889693e-05,8.7708361e-08,2.9211751e-08,1.2664975e-08
8.632340572,0.0059408742,0.99993376,8.0022854e-06,1.1696674e-06,1.492327e-05,8.7872694e-08,2.9319798e-08,1.2684575e-08
8.632832753,0.0059408972,1.0000082,7.9999385e-06,1.1721035e-06,1.4920961e-05,8.8421866e-08,2.9616469e-08,1.2686911e-08
8.634308308,0.0059369727,0.99941882,7.9961737e-06,1.1645536e-06,1.4887686e-05,8.803614e-08,2.9492204e-08,1.2675254e-08
8.635292011,0.0059369977,0.99937302,8.0060849e-06,1.1694343e-06,1.4889963e-05,8.7773848e-08,2.9353993e-08,1.2674865e-08
8.642430366,0.0059492796,0.99993369,8.0211845e-06,1.1787581e-06,1.4924628e-05,8.7511266e-08,2.8927558e-08,1.2765498e-08
8.647112705,0.005953477,0.9999755,8.0277701e-06,1.1862123e-06,1.4899277e-05,8.7275428e-08,2.9072126e-08,1.2805105e-08
8.64785251,0.0059534795,0.99985097,8.0271187e-06,1.187492e-06,1.4891571e-05,8.73865e-08,2.9183394e-08,1.2807603e-08
8.657241764,0.0059786613,0.9997574,8.0696361e-06,1.2023714e-06,1.4945769e-05,8.7785563e-08,2.9305707e-08,1.2946418e-08
8.672872019,0.0059999265,0.9993773,8.0624706e-06,1.223465e-06,1.5067372e-05,8.8585414e-08,3.0277748e-08,1.3263937e-08
8.679588782,0.0060136022,0.99904502,8.1175698e-06,1.2311217e-06,1.5069913e-05,8.9891761e-08,3.1023401e-08,1.3104562e-08
8.683332506,0.0060324022,0.99976247,8.1518633e-06,1.2334588e-06,1.5101403e-05,9.1081134e-08,3.1369372e-08,1.3122967e-08
8.683582441,0.006032403,0.99959534,8.152422e-06,1.229338e-06,1.5100329e-05,9.0821127e-08,3.1172689e-08,1.3120145e-08
8.68558291,0.0060372203,0.99918324,8.1622088e-06,1.2278161e-06,1.5137824e-05,9.0450717e-08,3.0913732e-08,1.3117322e-08
8.68683457,0.0060420744,0.99915203,8.1690065e-06,1.2241305e-06,1.5140924e-05,9.07626e-08,3.1087571e-08,1.3116011e-08
8.688839433,0.0060518501,0.99975708,8.1783699e-06,1.2263777e-06,1.5143399e-05,8.9507657e-08,3.0155847e-08,1.3090449e-08
8.689842368,0.0060518885,0.9998418,8.1872792e-06,1.2286861e-06,1.5159868e-05,9.0240873e-08,3.0561418e-08,1.3053618e-08
8.705386157,0.0060630957,0.99940036,8.1855266e-06,1.2083474e-06,1.5314217e-05,9.0768427e-08,3.0977878e-08,1.3323877e-08
8.706893778,0.0060683515,0.99968734,8.2161639e-06,1.2223032e-06,1.5335787e-05,9.1563328e-08,3.1707756e-08,1.3455252e-08
8.708905232,0.0060736756,0.99977018,8.2350897e-06,1.2216132e-06,1.5331658e-05,9.1057667e-08,3.1267818e-08,1.357347e-08
8.720222105,0.0060687641,1.0000374,8.2188508e-06,1.2188783e-06,1.5313096e-05,9.0912803e-08,3.1524779e-08,1.3578839e-08
8.721477841,0.0060633412,0.99931784,8.2299033e-06,1.2387641e-06,1.5313816e-05,9.2932504e-08,3.343144e-08,1.3576725e-08
8.723235871,0.0060633673,0.99957825,8.2048734e-06,1.2221696e-06,1.5306259e-05,9.0773597e-08,3.1532185e-08,1.3607801e-08
8.729009495,0.0060580333,0.99956937,8.2012581e-06,1.237983e-06,1.530164e-05,9.1868462e-08,3.2952628e-08,1.3844687e-08
8.730765915,0.0060580822,0.99973977,8.1772309e-06,1.2275012e-06,1.5317729e-05,9.0649829e-08,3.2342659e-08,1.395527e-08
8.733776214,0.0060524738,0.99921878,8.1862447e-06,1.2434508e-06,1.5299286e-05,9.1966004e-08,3.3898932e-08,1.4080047e-08
8.737285278,0.0060468161,0.99923297,8.1688533e-06,1.2322452e-06,1.5313091e-05,9.0923608e-08,3.3300694e-08,1.4117099e-08
8.739288822,0.0060468644,0.99996504,8.1823596e-06,1.2437279e-06,1.5295696e-05,9.1237234e-08,3.3995271e-08,1.4141674e-08
8.74003967,0.0060410772,0.9993062,8.1668844e-06,1.2380691e-06,1.5280406e-05,9.0998977e-08,3.3794699e-08,1.4127866e-08
8.740790277,0.0060410961,0.99962192,8.1620931e-06,1.2326215e-06,1.5280516e-05,9.0665761e-08,3.3378375e-08,1.4130522e-08
8.747036344,0.0060232835,0.99954975,8.1375231e-06,1.2345178e-06,1.5220567e-05,9.0217563e-08,3.3552452e-08,1.3958676e-08
8.750277247,0.0060172235,1.0000107,8.1306755e-06,1.2275356e-06,1.5235702e-05,8.9142716e-08,3.2652722e-08,1.3871777e-08
8.752020078,0.0060111628,0.99969533,8.1241589e-06,1.2301666e-06,1.5230046e-05,8.9636837e-08,3.3153815e-08,1.3818021e-08
8.755005782,0.0060049735,0.99952544,8.0937847e-06,1.2170129e-06,1.5215571e-05,8.8182409e-08,3.2157704e-08,1.376303e-08
8.757990483,0.0060048242,0.99987327,8.0940232e-06,1.2241652e-06,1.5236151e-05,8.8579961e-08,3.2727442e-08,1.3752867e-08
8.761968025,0.0059983939,0.99923736,8.106993e-06,1.227905e-06,1.5258287e-05,8.8407257e-08,3.2462434e-08,1.371248e-08
8.764204233,0.0059982571,0.99969093,8.1037186e-06,1.2267086e-06,1.5248689e-05,8.7892899e-08,3.2038768e-08,1.371151e-08
8.769416255,0.0059852291,0.9996309,8.1170375e-06,1.2193351e-06,1.5192758e-05,8.7844354e-08,3.1713319e-08,1.3631065e-08
8.776596566,0.0059720183,0.99964463,8.0873929e-06,1.2034078e-06,1.5160069e-05,8.7719209e-08,3.1656414e-08,1.3381787e-08
8.777833573,0.0059719841,0.99988742,8.0956758e-06,1.2012808e-06,1.5149095e-05,8.7434779e-08,3.0991627e-08,1.3351211e-08
8.778328376,0.0059719687,0.99997839,8.0970149e-06,1.2018926e-06,1.5147111e-05,8.6942896e-08,3.064199e-08,1.3338657e-08
8.779811404,0.0059652679,0.99912156,8.0808007e-06,1.1951477e-06,1.5133646e-05,8.7045734e-08,3.0804163e-08,1.3284243e-08
8.780552779,0.0059652555,0.99924946,8.0818451e-06,1.1967965e-06,1.5133592e-05,8.71887e-08,3.0905707e-08,1.3271246e-08
8.783024032,0.005965219,0.99970521,8.0638856e-06,1.1879102e-06,1.5108852e-05,8.6602341e-08,3.0512249e-08,1.3230322e-08
8.783271157,0.0059652145,0.99975462,8.0626208e-06,1.1883053e-06,1.5108988e-05,8.6498516e-08,3.040585e-08,1.3230055e-08
8.794374383,0.0059441588,0.99908522,8.0619906e-06,1.1848702e-06,1.5106202e-05,8.546084e-08,2.9285771e-08,1.2906832e-08
8.798558686,0.0059368011,0.99950264,8.0785443e-06,1.1873495e-06,1.5077352e-05,8.5387757e-08,2.9143676e-08,1.2795552e-08
8.804946069,0.0059217859,0.99907269,8.0711718e-06,1.1810786e-06,1.5054087e-05,8.5140471e-08,2.9022846e-08,1.277698e-08
8.817452549,0.0059138813,0.99928443,8.0841291e-06,1.1915208e-06,1.5073664e-05,8.5406834e-08,2.9359295e-08,1.248493e-08
8.817697579,0.0059138921,0.99931326,8.0790533e-06,1.1880493e-06,1.5073056e-05,8.5346638e-08,2.9274356e-08,1.2474555e-08
8.82063794,0.0059140809,0.99962985,8.089975e-06,1.1874178e-06,1.5144417e-05,8.5117711e-08,2.9043454e-08,1.244552e-08
8.828962481,0.0059065525,0.99901226,8.062193e-06,1.1759555e-06,1.5192855e-05,8.4304664e-08,2.8906854e-08,1.2544176e-08
8.843158939,0.0059175521,0.99989408,8.0663703e-06,1.1690039e-06,1.5203589e-05,8.4145546e-08,2.868189e-08,1.2790655e-08
8.846099709,0.0059180072,1.0000336,8.0664802e-06,1.1638352e-06,1.5256198e-05,8.3953403e-08,2.8463548e-08,1.2869117e-08
8.846589058,0.0059086747,0.99849666,8.0612132e-06,1.164646e-06,1.5226665e-05,8.3743052e-08,2.8368174e-08,1.2832939e-08
8.866376516,0.0058922781,0.9999415,8.0094594e-06,1.1665542e-06,1.5360374e-05,8.319889e-08,2.8360952e-08,1.2776794e-08
8.87465276,0.0058835765,0.99958514,7.9726705e-06,1.1517056e-06,1.5405759e-05,8.2478225e-08,2.7987342e-08,1.2989883e-08
8.877330079,0.005884384,0.99996419,7.981832e-06,1.1611104e-06,1.5420789e-05,8.288413e-08,2.8277546e-08,1.3000858e-08
8.881217588,0.0058739253,0.99849838,7.9761479e-06,1.1617713e-06,1.540922e-05,8.2755218e-08,2.8146092e-08,1.2959934e-08
8.88486122,0.0058750708,0.99905512,7.958612e-06,1.1553614e-06,1.5398707e-05,8.2139771e-08,2.7739895e-08,1.3015183e-08
8.886318673,0.0058755401,0.9993173,7.9525078e-06,1.1573351e-06,1.5362473e-05,8.1859944e-08,2.7605681e-08,1.3046776e-08
8.892143146,0.005864538,0.9984228,7.9123721e-06,1.1474102e-06,1.5254448e-05,8.0676103e-08,2.6892117e-08,1.300816e-08
8.902315903,0.0058533682,0.99819425,7.8710418e-06,1.1394792e-06,1.5173134e-05,8.0108854e-08,2.6723363e-08,1.2858901e-08
8.905217411,0.0058540881,0.99861931,7.8660652e-06,1.1369266e-06,1.521372e-05,7.9972016e-08,2.684544e-08,1.2838359e-08
8.906909957,0.0058544867,0.99886315,7.869976e-06,1.1395635e-06,1.5244056e-05,8.0147019e-08,2.7004155e-08,1.2867537e-08
8.907635334,0.0058546504,0.9989775,7.8704567e-06,1.1418682e-06,1.5251264e-05,7.9961157e-08,2.6913643e-08,1.2868105e-08
8.920671298,0.0058409491,0.99859544,7.8113531e-06,1.123431e-06,1.5303995e-05,7.780973e-08,2.5934859e-08,1.2891699e-08
8.924046987,0.0058415552,0.99897137,7.7829112e-06,1.1138076e-06,1.5315265e-05,7.7343981e-08,2.5495646e-08,1.283452e-08
8.925493711,0.005841836,0.99907186,7.7774427e-06,1.10923e-06,1.529727e-05,7.7072273e-08,2.5186287e-08,1.2817457e-08
8.92838716,0.0058423717,0.99918334,7.7690717e-06,1.1034925e-06,1.5309014e-05,7.6989534e-08,2.5142828e-08,1.2788535e-08
8.929833884,0.0058426282,0.99920722,7.7634529e-06,1.0970999e-06,1.5307461e-05,7.6597819e-08,2.478522e-08,1.2781709e-08
8.931280608,0.0058428898,0.99922298,7.7657996e-06,1.1020541e-06,1.5305518e-05,7.6710513e-08,2.4872374e-08,1.2785549e-08
8.945024486,0.0058453915,1.0000107,7.7502476e-06,1.0933171e-06,1.5363875e-05,7.6490288e-08,2.4697782e-08,1.3067172e-08
8.947909361,0.0058198633,0.99564779,7.7186492e-06,1.0852323e-06,1.5305245e-05,7.5772269e-08,2.4334446e-08,1.2969122e-08
8.949349655,0.0058200577,0.99563731,7.7281995e-06,1.0922014e-06,1.5312993e-05,7.6590726e-08,2.4911572e-08,1.2975943e-08
8.964232695,0.005821729,0.99541093,7.6904743e-06,1.0729111e-06,1.5376051e-05,7.5735123e-08,2.4637843e-08,1.2915667e-08
8.968793626,0.0058223189,0.9955838,7.6841953e-06,1.0743172e-06,1.5418819e-05,7.6410487e-08,2.5390115e-08,1.2931194e-08
8.976475195,0.0058231165,0.99599399,7.6669693e-06,1.0669288e-06,1.5442341e-05,7.6420994e-08,2.5513095e-08,1.2979756e-08
8.977435391,0.0058232167,0.99604192,7.6652155e-06,1.0620456e-06,1.5442431e-05,7.5732884e-08,2.4895345e-08,1.2983137e-08
8.980075931,0.0058234616,0.9961602,7.6508408e-06,1.0590907e-06,1.5435723e-05,7.6206636e-08,2.5271241e-08,1.2986966e-08
8.986797303,0.005823878,0.99625388,7.6412015e-06,1.0491776e-06,1.5498511e-05,7.5153896e-08,2.4548435e-08,1.2997584e-08
8.998799755,0.0058244231,0.99798742,7.652048e-06,1.05078e-06,1.5502794e-05,7.5369702e-08,2.4742134e-08,1.2846063e-08
9.001442712,0.005833989,0.99986517,7.6685148e-06,1.0537478e-06,1.5521928e-05,7.6208757e-08,2.5352666e-08,1.2851928e-08
9.002164039,0.0058339908,0.99991323,7.6758346e-06,1.0608376e-06,1.5516688e-05,7.5913263e-08,2.5213191e-08,1.2836567e-08
9.002404482,0.0058339912,0.99992781,7.6759176e-06,1.0611089e-06,1.5511785e-05,7.5940851e-08,2.5257374e-08,1.2835088e-08
9.021141087,0.0058203195,0.99981019,7.626216e-06,1.0662273e-06,1.5423979e-05,7.5140881e-08,2.5491997e-08,1.270019e-08
9.040786064,0.0058062352,0.99989413,7.6372107e-06,1.0812019e-06,1.5454197e-05,7.5854069e-08,2.6027871e-08,1.2394754e-08
9.045332102,0.0058064027,0.99997234,7.633254e-06,1.0840344e-06,1.5457739e-05,7.5720102e-08,2.6006518e-08,1.2302012e-08
9.053219204,0.0057947822,1.0000498,7.6339288e-06,1.0910258e-06,1.545243e-05,7.6069322e-08,2.6415249e-08,1.2089062e-08
9.058230427,0.0057903049,0.99992056,7.6269492e-06,1.0933016e-06,1.5450602e-05,7.6080193e-08,2.6155579e-08,1.1969417e-08
9.066821615,0.0057872255,0.9998345,7.6432716e-06,1.0998225e-06,1.5437986e-05,7.635029e-08,2.6667967e-08,1.20073e-08
9.070635612,0.005782654,0.99987309,7.6264083e-06,1.0964781e-06,1.5402727e-05,7.6094022e-08,2.6609402e-08,1.2051582e-08
9.076830212,0.0057809031,1.0000148,7.6572372e-06,1.1065817e-06,1.53695e-05,7.6298119e-08,2.6902285e-08,1.2135762e-08
9.078497443,0.0057793088,0.999861,7.6468304e-06,1.1002422e-06,1.5362471e-05,7.5625748e-08,2.6521192e-08,1.2188445e-08
9.082308875,0.0057820319,0.99989064,7.6643539e-06,1.1002022e-06,1.5386524e-05,7.5809956e-08,2.6613283e-08,1.2338114e-08
9.083023773,0.0057819776,0.99978277,7.6679972e-06,1.0998685e-06,1.5384345e-05,7.5636447e-08,2.6486917e-08,1.2355681e-08
9.088981628,0.0057799601,0.9997996,7.6639146e-06,1.0980979e-06,1.5333873e-05,7.5723436e-08,2.6382288e-08,1.2421648e-08
9.089219865,0.0057799376,0.99979253,7.6620124e-06,1.0977948e-06,1.5333698e-05,7.5685894e-08,2.632608e-08,1.2419638e-08
9.089458102,0.0057799156,0.9997723,7.6597254e-06,1.0956645e-06,1.5334011e-05,7.5547409e-08,2.6211904e-08,1.2420265e-08
9.091841471,0.0057842388,0.9997034,7.6693644e-06,1.0956226e-06,1.5354871e-05,7.5798546e-08,2.6195662e-08,1.246752e-08
9.118100394,0.0057802937,0.99993329,7.7348833e-06,1.071811e-06,1.5353956e-05,7.5286487e-08,2.3558408e-08,1.2463223e-08
9.122388204,0.0057774967,0.99997078,7.7333239e-06,1.0677714e-06,1.5366099e-05,7.5057531e-08,2.333183e-08,1.2467341e-08
9.124054921,0.0057760975,1.0000509,7.7304396e-06,1.0649016e-06,1.5360692e-05,7.4965033e-08,2.3157092e-08,1.24695e-08
9.126196919,0.0057732272,0.99997916,7.7213411e-06,1.0613608e-06,1.5359851e-05,7.4609237e-08,2.2932597e-08,1.2501638e-08
9.128575844,0.0057704179,0.9998204,7.7225943e-06,1.0623294e-06,1.5339775e-05,7.475366e-08,2.29716e-08,1.2520303e-08
9.138323133,0.005765922,0.99978868,7.7264827e-06,1.0646397e-06,1.5312992e-05,7.4738737e-08,2.282793e-08,1.2666974e-08
9.140936041,0.0057649501,1.0000468,7.7294323e-06,1.0628986e-06,1.5300375e-05,7.4565635e-08,2.2575029e-08,1.2649243e-08
9.144022126,0.0057609323,0.99986943,7.7268715e-06,1.0649153e-06,1.5305607e-05,7.4593719e-08,2.2660925e-08,1.2525069e-08
9.161076216,0.0057449915,1.0000344,7.7314744e-06,1.064019e-06,1.5238386e-05,7.4146236e-08,2.2199642e-08,1.2035328e-08
9.16792986,0.005743764,0.99999453,7.7320986e-06,1.0614689e-06,1.5227908e-05,7.4540762e-08,2.2560208e-08,1.1938591e-08
9.168402493,0.0057439079,0.99999904,7.731962e-06,1.061481e-06,1.52374e-05,7.4701053e-08,2.2702129e-08,1.1935626e-08
9.176907194,0.0057433793,0.99991355,7.7360111e-06,1.065535e-06,1.5186012e-05,7.4588382e-08,2.2659285e-08,1.2158122e-08
9.184463991,0.0057456805,0.99970746,7.7325527e-06,1.0638033e-06,1.5164949e-05,7.474684e-08,2.2685026e-08,1.2253198e-08
9.184700241,0.0057474195,0.99999549,7.7292546e-06,1.0624158e-06,1.5169824e-05,7.4740358e-08,2.2678261e-08,1.2261377e-08
9.184936492,0.0057474928,0.99999832,7.7323746e-06,1.0639588e-06,1.5172452e-05,7.4895051e-08,2.2749807e-08,1.2262404e-08
9.19933753,0.0057455211,0.99975883,7.6851756e-06,1.0613607e-06,1.5301117e-05,7.4335325e-08,2.3046034e-08,1.2003089e-08
9.201461303,0.0057463088,1.0000235,7.6838088e-06,1.0603863e-06,1.532432e-05,7.4513869e-08,2.3114919e-08,1.1990771e-08
9.206649818,0.005743233,0.99977156,7.6797716e-06,1.0551188e-06,1.5308447e-05,7.3562488e-08,2.2418015e-08,1.1982766e-08
9.221941345,0.005724383,0.99983626,7.5951515e-06,1.036952e-06,1.5107637e-05,7.2675927e-08,2.226702e-08,1.1903768e-08
9.222176053,0.0057245032,0.99986202,7.5962317e-06,1.0383882e-06,1.5107121e-05,7.2701209e-08,2.2260036e-08,1.1897747e-08
9.230390426,0.0057288936,0.99990934,7.5812832e-06,1.0311241e-06,1.5081286e-05,7.2184573e-08,2.1955854e-08,1.2041999e-08
9.244012547,0.0057415567,0.99998264,7.5628085e-06,1.0283931e-06,1.4980717e-05,7.2172127e-08,2.2119218e-08,1.2221843e-08
9.253644609,0.0057464691,0.99987026,7.5390084e-06,1.0221328e-06,1.4955721e-05,7.149827e-08,2.1644275e-08,1.240963e-08
9.255758856,0.0057456587,0.99970965,7.5365901e-06,1.0208804e-06,1.4930408e-05,7.1600786e-08,2.1787343e-08,1.2402825e-08
9.263277196,0.0057527011,0.99984313,7.5187674e-06,1.0241977e-06,1.4924355e-05,7.1901663e-08,2.2159423e-08,1.2544924e-08
9.281108381,0.0057413061,0.99967027,7.4351343e-06,1.0193529e-06,1.4789488e-05,7.1257552e-08,2.259614e-08,1.2909042e-08
9.283686736,0.0057497287,0.99986183,7.4464905e-06,1.0199906e-06,1.4837662e-05,7.141307e-08,2.2611182e-08,1.2988706e-08
9.28861558,0.0057569794,0.99975453,7.472526e-06,1.029879e-06,1.488571e-05,7.199206e-08,2.2809125e-08,1.309114e-08
9.289085141,0.0057571198,0.99973387,7.4655755e-06,1.0284018e-06,1.4886015e-05,7.2037001e-08,2.2860016e-08,1.3091594e-08
9.298008288,0.0057675374,0.99986984,7.4459592e-06,1.0307986e-06,1.4887039e-05,7.1790284e-08,2.2767341e-08,1.3103975e-08
9.306002692,0.0057752939,0.99968265,7.4259775e-06,1.0361354e-06,1.4767418e-05,7.2232141e-08,2.3333555e-08,1.2696562e-08
9.31518412,0.0057786913,0.99976769,7.4271297e-06,1.0323571e-06,1.480739e-05,7.2325188e-08,2.3507449e-08,1.2389175e-08
9.320832404,0.0057752468,0.99982925,7.4192852e-06,1.0363363e-06,1.4807178e-05,7.2434828e-08,2.3482367e-08,1.2350055e-08
9.322243906,0.005775449,1.0000308,7.4136404e-06,1.0376194e-06,1.4795706e-05,7.2670666e-08,2.3766686e-08,1.2361807e-08
9.322949412,0.0057735575,0.99978225,7.4119603e-06,1.0390584e-06,1.4779822e-05,7.2385033e-08,2.3521391e-08,1.2361198e-08
9.323654918,0.0057736775,0.99987815,7.4059484e-06,1.0343911e-06,1.4773019e-05,7.2542386e-08,2.3538352e-08,1.2395645e-08
9.324125255,0.0057737585,0.99993999,7.4010134e-06,1.0331458e-06,1.4766494e-05,7.2282115e-08,2.3444005e-08,1.24003e-08
9.327181629,0.0057722795,0.99992505,7.3913691e-06,1.0312237e-06,1.4737614e-05,7.2381614e-08,2.3703055e-08,1.244328e-08
9.347860304,0.0057597347,0.99991582,7.3763513e-06,1.0694668e-06,1.4821658e-05,7.44769e-08,2.6343046e-08,1.2445383e-08
9.353244241,0.0057504156,0.9997529,7.3484007e-06,1.0669405e-06,1.4862994e-05,7.303291e-08,2.5436075e-08,1.2420466e-08
9.356053851,0.0057572356,0.99974577,7.3435286e-06,1.0651284e-06,1.4866604e-05,7.3646432e-08,2.6067703e-08,1.2439102e-08
9.356522345,0.0057573254,0.99965056,7.3430479e-06,1.0647547e-06,1.4864134e-05,7.4013528e-08,2.6301413e-08,1.2450034e-08
9.360036994,0.0057579815,0.99981166,7.3188651e-06,1.0503482e-06,1.4862791e-05,7.3292716e-08,2.5747418e-08,1.252347e-08
9.360271241,0.0057580242,0.99986478,7.3181651e-06,1.0498219e-06,1.4865431e-05,7.314951e-08,2.566283e-08,1.2531003e-08
9.360973983,0.0057581579,0.99999298,7.3268458e-06,1.0603515e-06,1.4878226e-05,7.3840456e-08,2.6472937e-08,1.2541402e-08
9.361676552,0.005756178,0.99969009,7.3339362e-06,1.0665416e-06,1.4891233e-05,7.4214799e-08,2.6923201e-08,1.2554405e-08
9.367298318,0.0057614902,0.99982479,7.342362e-06,1.0747968e-06,1.4951659e-05,7.4018157e-08,2.6876975e-08,1.2748695e-08
9.378788095,0.0057679929,0.99977196,7.3033593e-06,1.0531363e-06,1.4874159e-05,7.2552763e-08,2.5449088e-08,1.2888426e-08
9.38183608,0.0057664067,0.99992999,7.2898796e-06,1.0506835e-06,1.4850825e-05,7.3472526e-08,2.6386486e-08,1.2867026e-08
9.384648223,0.0057648936,1.0000236,7.2886354e-06,1.0498151e-06,1.4841095e-05,7.2776532e-08,2.5843558e-08,1.2899783e-08
9.384882464,0.0057627609,0.99967936,7.2878785e-06,1.0531143e-06,1.4838608e-05,7.3210316e-08,2.6331086e-08,1.2893551e-08
9.389098091,0.0057617941,0.99983456,7.2761655e-06,1.0536553e-06,1.4783699e-05,7.4113112e-08,2.7366552e-08,1.2961652e-08
9.394716472,0.0057615279,0.99983217,7.2620838e-06,1.0541554e-06,1.4814719e-05,7.4581403e-08,2.790857e-08,1.2956181e-08
9.399865283,0.0057610364,0.9996597,7.2538268e-06,1.0558436e-06,1.4823727e-05,7.3841228e-08,2.7839168e-08,1.2974362e-08
9.403374843,0.0057621768,0.99968042,7.241168e-06,1.0560513e-06,1.4802943e-05,7.350475e-08,2.7623365e-08,1.2932073e-08
9.416949473,0.0057692341,0.99993047,7.2054178e-06,1.0439e-06,1.4848335e-05,7.2423892e-08,2.6253661e-08,1.298634e-08
9.421161662,0.0057684087,0.99968288,7.1970421e-06,1.0396596e-06,1.4758015e-05,7.1901013e-08,2.6208731e-08,1.2968319e-08
9.421629599,0.0057685784,0.99969582,7.1891302e-06,1.0360619e-06,1.4736921e-05,7.1775099e-08,2.6115156e-08,1.2963992e-08
9.422331505,0.0057688359,0.9997142,7.1911707e-06,1.0369593e-06,1.4715799e-05,7.2248169e-08,2.6497386e-08,1.2963478e-08
9.425607065,0.005770046,0.99979952,7.1913157e-06,1.0318215e-06,1.4702911e-05,7.2110219e-08,2.6070362e-08,1.2988015e-08
9.426075003,0.0057702166,0.99981317,7.1893582e-06,1.0331296e-06,1.469917e-05,7.1623604e-08,2.5602597e-08,1.2989341e-08
9.429116594,0.0057713214,0.99993372,7.1908198e-06,1.0350965e-06,1.4702894e-05,7.1743763e-08,2.5636596e-08,1.3061938e-08
9.432859036,0.0057703516,0.99989655,7.1682838e-06,1.0271818e-06,1.4702209e-05,7.1327481e-08,2.5555031e-08,1.3109402e-08
9.434495854,0.0057686377,0.99970723,7.1547903e-06,1.022326e-06,1.4725143e-05,7.1451455e-08,2.5571877e-08,1.3102333e-08
9.436132286,0.0057693329,0.99992218,7.1390556e-06,1.0189691e-06,1.4739006e-05,7.1387499e-08,2.5635262e-08,1.3099954e-08
9.440338799,0.0057687686,0.99989582,7.1251529e-06,1.0034438e-06,1.4812324e-05,7.0698572e-08,2.4713705e-08,1.3086489e-08
9.443843984,0.0057702484,0.999998,7.1250727e-06,1.0043184e-06,1.4857816e-05,7.0896372e-08,2.4877126e-08,1.3065878e-08
9.459033119,0.0057758387,0.99981216,7.1111593e-06,1.0051368e-06,1.4759722e-05,6.9470199e-08,2.3887623e-08,1.2775915e-08
9.459734156,0.0057760587,0.9997931,7.1148756e-06,1.005355e-06,1.4754286e-05,6.977858e-08,2.4103506e-08,1.2764684e-08
9.462070946,0.0057767743,0.9997426,7.1303703e-06,1.0281955e-06,1.4738174e-05,7.0343167e-08,2.5225535e-08,1.2764325e-08
9.469081316,0.0057788429,0.99975615,7.126298e-06,1.0311805e-06,1.47354e-05,6.9998975e-08,2.5434374e-08,1.2845178e-08
9.473754896,0.0057802515,0.99960137,7.1005703e-06,1.0039845e-06,1.4740698e-05,6.8917969e-08,2.3786055e-08,1.2884334e-08
9.479131489,0.0057844563,1.0000075,7.0987846e-06,1.0013752e-06,1.4782316e-05,6.8852535e-08,2.3665421e-08,1.3057575e-08
9.481000914,0.0057824488,0.99963209,7.1180251e-06,1.0254673e-06,1.4773469e-05,6.9232052e-08,2.4601843e-08,1.304296e-08
9.489179647,0.0057849141,0.99973981,7.1109967e-06,1.0055221e-06,1.4765178e-05,6.8597486e-08,2.3459804e-08,1.3086942e-08
9.495956313,0.005787121,0.9999037,7.1132144e-06,1.0018574e-06,1.4708549e-05,6.8922442e-08,2.3726939e-08,1.3082216e-08
9.506000667,0.0057883516,1.0000039,7.1293953e-06,1.0153922e-06,1.4767e-05,6.896703e-08,2.3802907e-08,1.3160667e-08
9.511838254,0.0057906998,0.9999427,7.1330563e-06,1.0119144e-06,1.4770726e-05,6.8722318e-08,2.36801e-08,1.3055973e-08
9.513006105,0.0057911751,0.9999138,7.1279878e-06,1.0092858e-06,1.4778732e-05,6.897087e-08,2.3673483e-08,1.3058724e-08
9.514173956,0.005791635,0.99989433,7.1292514e-06,1.0071873e-06,1.47771e-05,6.8769551e-08,2.3247621e-08,1.3065931e-08
9.516276088,0.0057924706,0.99987164,7.1154046e-06,1.0051095e-06,1.4801293e-05,6.8784374e-08,2.333237e-08,1.3085633e-08
9.516743228,0.0057926593,0.99986713,7.1082605e-06,1.0019162e-06,1.4807128e-05,6.8628957e-08,2.3168109e-08,1.3094687e-08
9.520713922,0.0057943286,0.99984024,7.124333e-06,1.0123519e-06,1.4802594e-05,6.8289435e-08,2.3195132e-08,1.3158789e-08
9.525151756,0.0057963373,0.99987418,7.1357376e-06,1.0260709e-06,1.4849199e-05,6.8413124e-08,2.3630322e-08,1.3119853e-08
9.525852466,0.0057966677,0.99988999,7.1332528e-06,1.0173848e-06,1.4872745e-05,6.8292979e-08,2.3290317e-08,1.3122176e-08
9.529589243,0.005795568,0.99954957,7.1225379e-06,1.0140956e-06,1.4914819e-05,6.8318973e-08,2.3082949e-08,1.3162143e-08
9.530289606,0.0057959031,0.99959147,7.1071281e-06,1.0084543e-06,1.4923394e-05,6.8046998e-08,2.2998627e-08,1.3176628e-08
9.532157242,0.0057968169,0.99972104,7.1013535e-06,1.0081988e-06,1.4928308e-05,6.8330983e-08,2.3169814e-08,1.3160449e-08
9.53309106,0.0057972691,0.99979562,7.0934351e-06,1.0012246e-06,1.4920876e-05,6.8027184e-08,2.2854168e-08,1.3182943e-08
9.538225651,0.0057967792,0.99979052,7.1010657e-06,1.0023672e-06,1.490025e-05,6.7556117e-08,2.2561602e-08,1.3379487e-08
9.546621994,0.0057948736,0.99964105,7.0848096e-06,1.0094619e-06,1.4809178e-05,6.7381488e-08,2.2800393e-08,1.3798086e-08
9.554545314,0.0057954492,0.99991284,7.0678092e-06,1.0261543e-06,1.4622938e-05,6.7260714e-08,2.34012e-08,1.3944795e-08
9.565022726,0.005794251,0.99973235,7.0555126e-06,1.0016967e-06,1.4696257e-05,6.6408813e-08,2.2062873e-08,1.3729184e-08
9.565720924,0.0057945715,0.99980261,7.0671062e-06,1.0327401e-06,1.4701837e-05,6.6712665e-08,2.3232136e-08,1.3728638e-08
9.566651854,0.005794988,0.99990997,7.0603466e-06,1.0156057e-06,1.4703956e-05,6.6519372e-08,2.2504483e-08,1.3726508e-08
9.571071896,0.0057937677,0.99992626,7.064854e-06,1.0065685e-06,1.462159e-05,6.6254741e-08,2.2078174e-08,1.3691082e-08
9.578512436,0.0057969995,0.99986001,7.0694819e-06,1.009421e-06,1.4547443e-05,6.6267829e-08,2.2344432e-08,1.3674181e-08
9.57990809,0.0057976067,0.99964136,7.0651458e-06,1.002402e-06,1.4553562e-05,6.6088895e-08,2.2134052e-08,1.3691181e-08
9.582002088,0.0058017456,0.99978336,7.0719422e-06,1.0162846e-06,1.4613663e-05,6.6428089e-08,2.2819905e-08,1.3666141e-08
9.585727072,0.0058065951,0.99951032,7.0746031e-06,1.0399346e-06,1.470288e-05,6.6232435e-08,2.3478454e-08,1.3613482e-08
9.58595994,0.0058066968,0.99945787,7.0700491e-06,1.0324208e-06,1.4706855e-05,6.6102068e-08,2.3162092e-08,1.3611773e-08
9.59108712,0.0058155883,0.99949606,7.0675183e-06,1.0095517e-06,1.4800118e-05,6.5645935e-08,2.2118621e-08,1.3691686e-08
9.602987527,0.0058242398,0.99944766,7.0707154e-06,1.0007937e-06,1.4791334e-05,6.509191e-08,2.1740646e-08,1.3672403e-08
9.606019937,0.0058255898,0.99960639,7.08699e-06,1.0132756e-06,1.4744275e-05,6.5626929e-08,2.2132772e-08,1.371848e-08
9.607886036,0.0058264367,0.99967719,7.0836979e-06,1.0040893e-06,1.4750857e-05,6.5530451e-08,2.1914717e-08,1.374219e-08
9.608819085,0.0058268709,0.99972526,7.0813322e-06,1.0008561e-06,1.4746472e-05,6.5332252e-08,2.1688158e-08,1.3759144e-08
9.613017386,0.0058253409,0.99948361,7.0712307e-06,1.0028739e-06,1.4755124e-05,6.5392593e-08,2.1923452e-08,1.3809912e-08
9.614182997,0.0058258946,0.99958585,7.0813558e-06,1.0384714e-06,1.4775092e-05,6.5930507e-08,2.3439945e-08,1.3860942e-08
9.619777926,0.0058286941,0.99985001,7.0828117e-06,1.0249486e-06,1.497281e-05,6.5622843e-08,2.2633388e-08,1.3987863e-08
9.621176658,0.0058294221,0.99986912,7.0747954e-06,1.0117117e-06,1.5003253e-05,6.5294878e-08,2.191878e-08,1.3965488e-08
9.628869686,0.0058332193,0.99997919,7.0713821e-06,1.0208646e-06,1.5156258e-05,6.5913247e-08,2.271899e-08,1.3926075e-08
9.631899098,0.0058310715,0.99944219,7.0386433e-06,1.0002353e-06,1.5141853e-05,6.5330138e-08,2.2033732e-08,1.3883609e-08
9.635626703,0.0058328432,0.99960873,7.0435525e-06,1.0071886e-06,1.5114676e-05,6.5724704e-08,2.2307616e-08,1.3809797e-08
9.63818943,0.0058339913,0.99976335,7.055392e-06,1.0326445e-06,1.51192e-05,6.6135357e-08,2.3280841e-08,1.3810026e-08
9.638655381,0.0058342003,0.99979417,7.0509499e-06,1.0235604e-06,1.5117722e-05,6.604369e-08,2.2925138e-08,1.3800523e-08
9.641218109,0.0058353486,0.99994695,7.0604569e-06,1.0098501e-06,1.5109681e-05,6.5884893e-08,2.2347499e-08,1.38035e-08
9.64261596,0.0058359774,0.99999354,7.0509455e-06,1.0049945e-06,1.5112006e-05,6.5468952e-08,2.2037777e-08,1.3844302e-08
9.645178688,0.005837168,0.99998614,7.0538034e-06,9.9963506e-07,1.5096507e-05,6.605554e-08,9.9963506e-07,1.3903585e-08
9.646110589,0.0058376156,0.99995339,7.0514838e-06,1.0244308e-06,1.5098778e-05,6.6233538e-08,2.3185937e-08,1.3931051e-08
9.649139267,0.0058392171,0.99975159,7.0424622e-06,1.0056896e-06,1.5096898e-05,6.5682477e-08,2.2459697e-08,1.3932087e-08
9.649372243,0.0058393475,0.99972991,7.0430275e-06,1.0059503e-06,1.5096401e-05,6.5640253e-08,2.2487862e-08,1.394337e-08
9.653333291,0.005845498,0.99989873,7.064476e-06,1.0282862e-06,1.508217e-05,6.6010423e-08,2.3070853e-08,1.393419e-08
9.662430671,0.0058584555,0.99963509,7.0613068e-06,1.0016316e-06,1.5052592e-05,6.5653233e-08,2.2111051e-08,1.4372274e-08
9.663831373,0.0058591668,0.99942032,7.0577382e-06,1.003801e-06,1.5075102e-05,6.6309863e-08,2.2414023e-08,1.4461777e-08
9.664298274,0.0058594,0.99935517,7.0619626e-06,1.0064632e-06,1.5080447e-05,6.6283955e-08,2.2411078e-08,1.4491975e-08
9.675044152,0.0058683824,0.99953032,7.0404411e-06,1.0159522e-06,1.5300461e-05,6.6630786e-08,2.3162898e-08,1.4923348e-08
9.686965197,0.0058779123,0.99954007,7.0551816e-06,1.0214834e-06,1.5243795e-05,6.705027e-08,2.3756872e-08,1.4953903e-08
9.687432763,0.0058781304,0.999526,7.0608809e-06,1.0196346e-06,1.5240572e-05,6.7219582e-08,2.3650539e-08,1.495688e-08
9.700999639,0.0058933112,0.99987632,7.0362035e-06,1.0085788e-06,1.5144642e-05,6.7468458e-08,2.3454892e-08,1.5364999e-08
9.702638639,0.0058939776,0.99970014,7.0349912e-06,1.0114793e-06,1.5165044e-05,6.763426e-08,2.3622438e-08,1.5350261e-08
9.703341067,0.0058942422,0.99963029,7.0277839e-06,1.0131946e-06,1.5159402e-05,6.7747305e-08,2.3878747e-08,1.5352533e-08
9.705682495,0.0058950826,0.99944665,7.0210698e-06,1.0107256e-06,1.5195236e-05,6.7739988e-08,2.3739256e-08,1.5383081e-08
9.706384924,0.0058953231,0.99940873,7.0258221e-06,1.010712e-06,1.5216728e-05,6.7625287e-08,2.3623954e-08,1.5414951e-08
9.708726352,0.0058961038,0.99933634,7.0344269e-06,1.0148302e-06,1.5298696e-05,6.7957904e-08,2.3949658e-08,1.5453947e-08
9.71106778,0.0058968129,0.99928195,7.0341127e-06,1.0154789e-06,1.5414587e-05,6.8212167e-08,2.3898784e-08,1.5476705e-08
9.711301923,0.0058968779,0.99927282,7.0330602e-06,1.0160532e-06,1.5423137e-05,6.8133774e-08,2.3832403e-08,1.5476579e-08
9.717158933,0.005903137,0.99946,7.040565e-06,1.023754e-06,1.5636991e-05,6.8854888e-08,2.4339637e-08,1.5460482e-08
9.720675506,0.0059088891,0.99962472,7.0545442e-06,1.0272081e-06,1.5675681e-05,6.8787685e-08,2.4391725e-08,1.5411017e-08
9.721848153,0.0059091534,0.99941521,7.0528843e-06,1.0298145e-06,1.569977e-05,6.8911422e-08,2.4515329e-08,1.5378575e-08
9.725836946,0.0059150299,0.99977863,7.0404933e-06,1.0295344e-06,1.5676157e-05,6.8865033e-08,2.4754326e-08,1.5339766e-08
9.729357875,0.0059157477,0.99947425,7.0409901e-06,1.0334736e-06,1.5615762e-05,6.9184219e-08,2.5273905e-08,1.518611e-08
9.73029679,0.005915938,0.99935964,7.041848e-06,1.0355148e-06,1.560707e-05,6.9109486e-08,2.522555e-08,1.514771e-08
9.736638578,0.0059223563,0.99910416,7.0599254e-06,1.039939e-06,1.5525646e-05,6.9157655e-08,2.5079465e-08,1.5193407e-08
9.737814298,0.0059278806,0.99981875,7.0655839e-06,1.0435831e-06,1.5525818e-05,6.9382558e-08,2.5145598e-08,1.5294312e-08
9.742282037,0.0059287782,0.9994568,7.0743409e-06,1.0427355e-06,1.5566974e-05,6.9756857e-08,2.5421919e-08,1.5531921e-08
9.743928046,0.0059290913,0.9993736,7.0734093e-06,1.0429972e-06,1.5581991e-05,6.9785358e-08,2.5473466e-08,1.5622453e-08
9.749573477,0.005935704,0.99971084,7.0913966e-06,1.0494239e-06,1.5658322e-05,7.0456728e-08,2.5870469e-08,1.5830242e-08
9.755928285,0.005936898,0.99909275,7.0892954e-06,1.0578733e-06,1.5802246e-05,7.0804998e-08,2.6224474e-08,1.5580798e-08
9.758988008,0.0059374207,0.999091,7.0967687e-06,1.0631487e-06,1.5799982e-05,7.1001305e-08,2.650918e-08,1.5495448e-08
9.762519387,0.0059438052,0.99994152,7.1065511e-06,1.0637262e-06,1.5831242e-05,7.0799174e-08,2.6217646e-08,1.5649731e-08
9.767702496,0.005944404,0.99950162,7.1062799e-06,1.0754469e-06,1.5878916e-05,7.107028e-08,2.6712284e-08,1.5815073e-08
9.771000838,0.0059447788,0.99947973,7.1287961e-06,1.0825832e-06,1.5893827e-05,7.1912036e-08,2.7110109e-08,1.5863932e-08
9.773592392,0.0059450182,0.99955357,7.1199841e-06,1.0755356e-06,1.5870012e-05,7.1675088e-08,2.6945959e-08,1.5947359e-08
9.775005967,0.0059451433,0.99955544,7.1350333e-06,1.0884436e-06,1.5879617e-05,7.2045311e-08,2.7239108e-08,1.5963233e-08
9.792911251,0.0059477485,0.99982553,7.1665989e-06,1.1012211e-06,1.5902327e-05,7.1889029e-08,2.7216616e-08,1.5967076e-08
9.795031614,0.005948198,0.99979121,7.181698e-06,1.1046272e-06,1.5889341e-05,7.2217076e-08,2.7412316e-08,1.5958892e-08
9.799979127,0.005949155,0.99985353,7.1607327e-06,1.099525e-06,1.5871795e-05,7.234495e-08,2.7377366e-08,1.6003648e-08
9.804687962,0.0059430912,0.9991214,7.1546031e-06,1.1000865e-06,1.5848116e-05,7.1657632e-08,2.686661e-08,1.593657e-08
9.805393909,0.0059432572,0.99919403,7.1543369e-06,1.0992686e-06,1.5850489e-05,7.1922692e-08,2.7071281e-08,1.5919297e-08
9.809864908,0.0059442874,0.99946617,7.1557154e-06,1.0948104e-06,1.5890731e-05,7.1768045e-08,2.6817587e-08,1.5910266e-08
9.813865275,0.0059451103,0.99963478,7.1300683e-06,1.0861183e-06,1.5914647e-05,7.1139664e-08,2.6493706e-08,1.5919822e-08
9.818100958,0.0059461013,1.0000353,7.1429551e-06,1.0921452e-06,1.5961791e-05,7.1455913e-08,2.6658716e-08,1.6121847e-08
9.821391121,0.0059392591,0.99898189,7.1526332e-06,1.0941841e-06,1.5957451e-05,7.0969231e-08,2.6366761e-08,1.6218964e-08
9.825621331,0.0059403587,0.99917525,7.1540226e-06,1.0954382e-06,1.5940787e-05,7.1131117e-08,2.6559022e-08,1.6432189e-08
9.829851542,0.0059413882,0.99966825,7.1403753e-06,1.09126e-06,1.5919809e-05,7.1005143e-08,2.6543042e-08,1.6483283e-08
9.831261612,0.0059416876,0.99989753,7.1355295e-06,1.0901462e-06,1.591684e-05,7.1095188e-08,2.6755473e-08,1.6494096e-08
9.835721904,0.0059340994,0.99919126,7.127057e-06,1.0882215e-06,1.5909973e-05,7.0854162e-08,2.6422952e-08,1.6282499e-08
9.844868665,0.0059261817,0.99918614,7.1284937e-06,1.0842973e-06,1.5833793e-05,7.1033207e-08,2.6627582e-08,1.5931523e-08
9.846040351,0.0059263036,0.99932729,7.1310062e-06,1.0821012e-06,1.5845329e-05,7.0581418e-08,2.6380578e-08,1.5965252e-08
9.848618062,0.0059265917,0.99950536,7.1431086e-06,1.0865592e-06,1.5865899e-05,7.0833737e-08,2.6515949e-08,1.6004178e-08
9.857991557,0.00592739,0.99949666,7.1547945e-06,1.0963015e-06,1.581697e-05,7.1375296e-08,2.695427e-08,1.6001279e-08
9.863381316,0.0059278333,0.99950925,7.1327373e-06,1.0957099e-06,1.5825611e-05,7.1442079e-08,2.7092526e-08,1.5842201e-08
9.869239751,0.0059280001,0.99957378,7.1211934e-06,1.0965802e-06,1.5782455e-05,7.1713883e-08,2.7305097e-08,1.5671142e-08
9.869474088,0.0059279975,0.99958822,7.1276471e-06,1.1009272e-06,1.5778914e-05,7.1875997e-08,2.7523031e-08,1.5670172e-08
9.87908192,0.0059273245,0.99860646,7.1479703e-06,1.1056125e-06,1.5795345e-05,7.2241201e-08,2.7287037e-08,1.6023669e-08
9.892466407,0.0059499312,0.99930497,7.1720829e-06,1.1121787e-06,1.5951641e-05,7.3260001e-08,2.8250514e-08,1.6517012e-08
9.89270171,0.0059498968,0.99923382,7.1698934e-06,1.1117685e-06,1.594569e-05,7.3104912e-08,2.821522e-08,1.6511975e-08
9.89481944,0.0059496205,0.99860326,7.1722866e-06,1.1118142e-06,1.5881906e-05,7.2934152e-08,2.8085913e-08,1.6461198e-08
9.896937169,0.0059493829,0.99803393,7.1795437e-06,1.1103299e-06,1.5845947e-05,7.309517e-08,2.8313868e-08,1.637509e-08
9.90400937,0.0059627951,0.99877862,7.2091457e-06,1.1233503e-06,1.575048e-05,7.3864785e-08,2.8825249e-08,1.6394303e-08
9.913221398,0.0059779908,0.99777971,7.2659982e-06,1.1405125e-06,1.605491e-05,7.5129178e-08,2.9204229e-08,1.6395548e-08
9.915825026,0.0059944968,0.99964545,7.3054347e-06,1.1515703e-06,1.614597e-05,7.5997844e-08,2.951877e-08,1.6441907e-08
9.925783756,0.0059941893,0.99743157,7.3291853e-06,1.1656311e-06,1.6236723e-05,7.6235881e-08,2.9852771e-08,1.6282088e-08
9.926969319,0.0059941618,0.99733765,7.3484499e-06,1.1821249e-06,1.6272943e-05,7.6799236e-08,3.0524293e-08,1.6270703e-08
9.929340445,0.0059940733,0.99724486,7.3488887e-06,1.1819495e-06,1.6310254e-05,7.666685e-08,3.034072e-08,1.6253593e-08
9.934556922,0.0059939049,0.99759146,7.3569037e-06,1.1896065e-06,1.6356739e-05,7.6717459e-08,3.0499468e-08,1.6309627e-08
9.944515651,0.0059939076,0.99812441,7.3862527e-06,1.2021232e-06,1.6290833e-05,7.6888184e-08,3.1025228e-08,1.6444944e-08
9.945701214,0.005993932,0.99806779,7.3988872e-06,1.2055006e-06,1.6286286e-05,7.6955587e-08,3.0981705e-08,1.6428495e-08
9.957793957,0.005994433,0.99752002,7.4203933e-06,1.2402928e-06,1.5969146e-05,7.7291882e-08,3.0498851e-08,1.6064035e-08
9.958268182,0.005994466,0.99747207,7.4249085e-06,1.2432381e-06,1.5956024e-05,7.7425331e-08,3.0487415e-08,1.6048427e-08
9.981268104,0.0059961477,0.99623084,7.5261206e-06,1.2960632e-06,1.6307051e-05,7.8024491e-08,3.015979e-08,1.5573006e-08
10.00190743,0.006027937,0.9998828,7.5962014e-06,1.3084597e-06,1.6206374e-05,7.9477275e-08,3.1403364e-08,1.5163641e-08
10.00381492,0.0060277393,0.99991306,7.6056381e-06,1.313983e-06,1.6207547e-05,7.9485901e-08,3.1585676e-08,1.5060464e-08
10.0064376,0.0060260606,0.99977893,7.6291883e-06,1.3230339e-06,1.628666e-05,7.9844149e-08,3.1484522e-08,1.4903968e-08
10.0131122,0.0060254335,0.99986921,7.645684e-06,1.3281598e-06,1.6439796e-05,7.9834521e-08,3.1302491e-08,1.461498e-08
10.0181174,0.0060222234,0.99979346,7.6611315e-06,1.329091e-06,1.6511742e-05,8.0222914e-08,3.1374176e-08,1.4547908e-08
10.02145309,0.0060220439,0.99981692,7.6713716e-06,1.3349335e-06,1.6532775e-05,8.0057781e-08,3.1126399e-08,1.459784e-08
10.02622015,0.0060262889,0.99984729,7.6962523e-06,1.3477126e-06,1.6536892e-05,8.0114833e-08,3.0982441e-08,1.4647841e-08
10.02955887,0.0060275688,0.99992067,7.705383e-06,1.3608125e-06,1.6538229e-05,8.0861196e-08,3.1966226e-08,1.4690886e-08
10.03313584,0.0060258406,0.99983778,7.7301496e-06,1.373357e-06,1.6548801e-05,8.0883591e-08,3.1997785e-08,1.4714554e-08
10.0348049,0.006025711,0.99981298,7.7284967e-06,1.3720436e-06,1.6564631e-05,8.0845269e-08,3.2029296e-08,1.4773719e-08
10.03981375,0.0060294848,0.9998468,7.7444772e-06,1.372061e-06,1.6600068e-05,8.0799846e-08,3.1991621e-08,1.4967446e-08
10.05080248,0.0060388046,0.99980687,7.7972747e-06,1.3591386e-06,1.6799457e-05,8.1739827e-08,3.16464e-08,1.5160523e-08
10.05630403,0.0060417104,0.9997085,7.8291558e-06,1.3584621e-06,1.6944444e-05,8.1919986e-08,3.1697945e-08,1.5194714e-08
10.06228995,0.006045878,0.99973911,7.8628441e-06,1.3594053e-06,1.702726e-05,8.2729073e-08,3.2004328e-08,1.5286893e-08
10.06660285,0.0060476109,0.99981992,7.9059265e-06,1.3766037e-06,1.6989651e-05,8.2987442e-08,3.2370591e-08,1.5240952e-08
10.07139663,0.0060477362,0.99985337,7.9640552e-06,1.396715e-06,1.6936668e-05,8.4046128e-08,3.3378055e-08,1.5092453e-08
10.07259514,0.0060474172,0.99987097,7.9710144e-06,1.3960416e-06,1.6904115e-05,8.3941828e-08,3.3197894e-08,1.5078705e-08
10.08218158,0.0060436841,0.99986259,8.0700089e-06,1.4250929e-06,1.6740159e-05,8.5877472e-08,3.4066126e-08,1.4536477e-08
10.09104484,0.0060351364,0.99978175,8.1431367e-06,1.4546023e-06,1.6826327e-05,8.8403819e-08,3.5179181e-08,1.4179287e-08
10.09319933,0.006034547,0.9999471,8.1479714e-06,1.4529717e-06,1.6838319e-05,8.8155085e-08,3.4777974e-08,1.4106838e-08
10.0963108,0.0060242128,1.0008262,8.1833685e-06,1.4672194e-06,1.687527e-05,8.9075975e-08,3.5422303e-08,1.4006439e-08
10.10769154,0.0059987799,0.99959722,8.2517592e-06,1.4826082e-06,1.6975731e-05,9.0643103e-08,3.6358216e-08,1.3608416e-08
10.10935686,0.0059809119,1.0008694,8.2344907e-06,1.4761744e-06,1.6931963e-05,9.038256e-08,3.6292636e-08,1.3448067e-08
10.11242374,0.0059140958,1.0004387,8.1835261e-06,1.455921e-06,1.6729817e-05,8.8577086e-08,3.4840868e-08,1.2963392e-08
10.11776998,0.0058024549,1.0003932,8.0642619e-06,1.4383294e-06,1.6279251e-05,8.5652773e-08,3.363915e-08,1.2303428e-08
10.11960988,0.0057900296,0.99996843,8.0411081e-06,1.4238913e-06,1.617096e-05,8.5127186e-08,3.3154518e-08,1.2234126e-08
10.12052923,0.0057883592,1.000017,8.0436782e-06,1.4268803e-06,1.6142908e-05,8.5277178e-08,3.3273764e-08,1.224211e-08
10.12190723,0.005782087,1.0001751,8.0423767e-06,1.4247463e-06,1.6088179e-05,8.4999952e-08,3.2876418e-08,1.2272526e-08
10.1244285,0.0057680548,0.99987078,8.0361815e-06,1.4154464e-06,1.5949021e-05,8.4479635e-08,3.2379462e-08,1.2251697e-08
10.14280246,0.0055242453,0.99978519,7.7855399e-06,1.3368886e-06,1.5463783e-05,7.8698456e-08,2.8971855e-08,1.0360604e-08
10.14654083,0.005538899,0.99994632,7.8130526e-06,1.3338538e-06,1.5653638e-05,7.9323974e-08,2.9103529e-08,1.0364646e-08
10.14896157,0.0055297421,1.0000198,7.7990711e-06,1.3307849e-06,1.5712982e-05,7.8908417e-08,2.8967548e-08,1.033404e-08
10.15443528,0.0054818552,1.0002123,7.7493047e-06,1.3162108e-06,1.5769396e-05,7.7179516e-08,2.8133917e-08,1.016244e-08
10.15769442,0.0054461429,1.0003819,7.7012975e-06,1.3068206e-06,1.5663422e-05,7.6339715e-08,2.7966903e-08,1.0007296e-08
10.15834368,0.0054404321,1.0001644,7.6919899e-06,1.3017816e-06,1.5640469e-05,7.6128345e-08,2.7727204e-08,9.9799737e-09
10.16310388,0.0054607245,0.99947454,7.725294e-06,1.3009275e-06,1.5590352e-05,7.6712154e-08,2.8005215e-08,1.0253261e-08
10.16636758,0.0054785765,0.99973344,7.7849844e-06,1.312514e-06,1.5559692e-05,7.7414439e-08,2.8227877e-08,1.050298e-08
10.17319834,0.0055916242,1.0001404,7.9620034e-06,1.3332089e-06,1.573522e-05,8.0743571e-08,2.9288044e-08,1.1233361e-08
10.17541931,0.005576038,0.9998796,7.9476362e-06,1.3289743e-06,1.5704103e-05,8.0603152e-08,2.927942e-08,1.1155221e-08
10.17608507,0.0055773757,0.99930241,7.9441321e-06,1.3278473e-06,1.5714683e-05,8.0507201e-08,2.9215238e-08,1.1197931e-08
10.17830518,0.0056827309,0.99591616,8.1016728e-06,1.3538205e-06,1.6049064e-05,8.3402985e-08,3.0217562e-08,1.1754543e-08
10.17967411,0.0057392821,0.99983017,8.200367e-06,1.368836e-06,1.6235681e-05,8.530962e-08,3.088731e-08,1.2109189e-08
10.17990255,0.0057392204,0.99979205,8.2019887e-06,1.3689331e-06,1.6236804e-05,8.5300575e-08,3.092402e-08,1.2120928e-08
10.18542133,0.0058124527,0.99992312,8.329956e-06,1.3924727e-06,1.651655e-05,8.801915e-08,3.235642e-08,1.2572562e-08
10.18680837,0.0057988904,1.0006018,8.315498e-06,1.3922099e-06,1.6521991e-05,8.7727748e-08,3.236737e-08,1.2524355e-08
10.19048291,0.0057455956,1.0003254,8.2666409e-06,1.3917416e-06,1.6395545e-05,8.6096434e-08,3.1822598e-08,1.2184039e-08
10.19825503,0.0057273297,1.0003397,8.270349e-06,1.3924335e-06,1.6385529e-05,8.5894947e-08,3.2418671e-08,1.1947129e-08
10.1991654,0.0057011561,1.0011077,8.2434376e-06,1.3904128e-06,1.6331648e-05,8.5837389e-08,3.2797944e-08,1.1824238e-08
10.21981412,0.0055334252,1.0002019,7.9970684e-06,1.3386354e-06,1.5743502e-05,8.0276201e-08,3.0850311e-08,1.1025727e-08
10.2209144,0.0055050365,1.0011122,7.9552217e-06,1.3290236e-06,1.5644661e-05,7.9311856e-08,3.0503173e-08,1.087245e-08
10.22353495,0.0054625721,1.0000305,7.9040312e-06,1.3248826e-06,1.5501747e-05,7.8035322e-08,3.0436855e-08,1.0604822e-08
10.22918712,0.0054163476,1.0005068,7.8558252e-06,1.3195942e-06,1.539586e-05,7.6860621e-08,3.0138564e-08,1.0290682e-08
10.23091087,0.0053900267,1.0002349,7.8120137e-06,1.3095893e-06,1.5307717e-05,7.6112319e-08,2.9820228e-08,1.0120928e-08
10.2322002,0.0053835153,1.0001113,7.8103432e-06,1.3144801e-06,1.5282459e-05,7.606664e-08,3.0016771e-08,1.0066314e-08
10.23434639,0.0053721651,1.0000418,7.794876e-06,1.3181227e-06,1.525316e-05,7.6152974e-08,3.0585894e-08,1.0003197e-08
10.23477503,0.005368995,1.0000098,7.795959e-06,1.3204911e-06,1.5249351e-05,7.6297124e-08,3.0682786e-08,9.9803956e-09
10.23712813,0.005350078,1.0001675,7.7773921e-06,1.3171749e-06,1.5247953e-05,7.560655e-08,3.0203795e-08,9.8547036e-09
10.23755509,0.0053469229,1.0001619,7.7737468e-06,1.3169633e-06,1.5245807e-05,7.5475827e-08,3.0102653e-08,9.8200609e-09
10.2452392,0.0053440848,0.99974857,7.811881e-06,1.3387185e-06,1.5362554e-05,7.6047035e-08,3.0414967e-08,9.6639702e-09
10.24630676,0.005346697,0.99968859,7.8139025e-06,1.3373399e-06,1.5364739e-05,7.5851495e-08,3.0295653e-08,9.6733706e-09
10.2691703,0.0052601522,1.0025486,7.7050685e-06,1.3285005e-06,1.5036846e-05,7.2940813e-08,2.9265092e-08,9.1337051e-09
10.27042251,0.005189402,1.0019799,7.6144948e-06,1.3233993e-06,1.4810987e-05,7.1691728e-08,2.9267595e-08,8.767541e-09
10.2716584,0.0051161035,1.0026421,7.5220545e-06,1.3167846e-06,1.4587589e-05,7.0218322e-08,2.8799897e-08,8.4041017e-09
10.29520528,0.0043146355,1.0002897,6.4147018e-06,1.2121591e-06,1.2507977e-05,5.129962e-08,2.354681e-08,4.711489e-09
10.29641411,0.0042981182,1.0003453,6.3881587e-06,1.2223228e-06,1.2479732e-05,5.095537e-08,2.3391512e-08,4.6473531e-09
10.30682026,0.0042453707,0.99953223,6.3292785e-06,1.2405961e-06,1.2335347e-05,5.029004e-08,2.4301201e-08,4.4692008e-09
10.30716148,0.0042483096,0.99957852,6.3346702e-06,1.2426292e-06,1.2335973e-05,5.0460933e-08,2.4628939e-08,4.4853258e-09
10.30887114,0.0042620268,0.99968523,6.3612264e-06,1.2469346e-06,1.2342523e-05,5.0872726e-08,2.5117911e-08,4.5680999e-09
10.31334295,0.0042956758,0.99963306,6.4355242e-06,1.2473102e-06,1.2477866e-05,5.1298231e-08,2.4754467e-08,4.7694245e-09
10.31472569,0.004300241,0.99968369,6.4412958e-06,1.2431018e-06,1.2494302e-05,5.1329875e-08,2.4518479e-08,4.8052367e-09
10.31645657,0.0043068233,0.99953995,6.4502317e-06,1.2401261e-06,1.2541109e-05,5.1395326e-08,2.4497673e-08,4.8449945e-09
10.31680315,0.0043088068,0.99954781,6.4558603e-06,1.2446964e-06,1.25476e-05,5.1529903e-08,2.4788251e-08,4.8577433e-09
10.31853866,0.0043176717,0.99962144,6.4774474e-06,1.2477531e-06,1.2525262e-05,5.1686833e-08,2.4888006e-08,4.9223797e-09
10.32097441,0.0043284806,0.99984894,6.4865441e-06,1.240559e-06,1.2577482e-05,5.1713603e-08,2.4622971e-08,5.003649e-09
10.32429133,0.0043511515,0.99945126,6.5350254e-06,1.2478416e-06,1.2591666e-05,5.2227648e-08,2.4574997e-08,5.1206645e-09
10.32727365,0.0043539375,0.99971486,6.5436238e-06,1.2501268e-06,1.2645406e-05,5.2420851e-08,2.472209e-08,5.1513281e-09
10.33272777,0.0043795507,0.99971526,6.604698e-06,1.2530855e-06,1.2759913e-05,5.2768084e-08,2.4316928e-08,5.3047333e-09
10.34272088,0.0045184297,0.99836213,6.8372931e-06,1.2661562e-06,1.3392515e-05,5.5855786e-08,2.4607841e-08,6.0125197e-09
10.3445573,0.0045704752,0.99907277,6.9249921e-06,1.2890135e-06,1.3636401e-05,5.7594037e-08,2.581499e-08,6.2733592e-09
10.34548197,0.0045853565,0.99925054,6.936114e-06,1.2879543e-06,1.371095e-05,5.7564259e-08,2.559773e-08,6.3457396e-09
10.35475186,0.0045882467,0.99912414,6.9758559e-06,1.2981881e-06,1.3818813e-05,5.8185614e-08,2.5765604e-08,6.3160479e-09
10.36562817,0.0049095907,0.99821591,7.5465436e-06,1.4530826e-06,1.4779179e-05,6.7971273e-08,3.2140002e-08,8.0466106e-09
10.38012549,0.0048684711,0.99994258,7.5684378e-06,1.4922558e-06,1.4316541e-05,6.713141e-08,3.1663607e-08,7.7147192e-09
10.38229759,0.0048575277,0.9999437,7.5571055e-06,1.4905438e-06,1.4250396e-05,6.7024997e-08,3.1667829e-08,7.6187472e-09
10.38506022,0.0048586464,0.99969159,7.5631974e-06,1.4873773e-06,1.4329857e-05,6.6929376e-08,3.148615e-08,7.6044227e-09
10.39712544,0.0042235381,0.99884835,6.6307464e-06,1.3050942e-06,1.2604802e-05,5.0994857e-08,2.3861857e-08,4.7456669e-09
10.40381388,0.00437881,0.99978079,6.8603748e-06,1.3440158e-06,1.3068745e-05,5.4480986e-08,2.5356328e-08,5.4801215e-09
10.40452766,0.0043810143,0.99963932,6.8666868e-06,1.3481398e-06,1.3079485e-05,5.4538108e-08,2.5605145e-08,5.5039437e-09
10.40613732,0.0043985212,0.99927378,6.8928544e-06,1.3480395e-06,1.3100603e-05,5.4737436e-08,2.5344456e-08,5.5832405e-09
10.41648634,0.0043589967,0.99913108,6.8166661e-06,1.3168978e-06,1.2864547e-05,5.3038277e-08,2.4372489e-08,5.4391725e-09
10.42505787,0.0048724063,0.99992426,7.6555728e-06,1.4734138e-06,1.454793e-05,6.6895732e-08,2.9888976e-08,8.1003801e-09
10.43302376,0.0048711894,0.99968648,7.6255471e-06,1.4621537e-06,1.4468935e-05,6.6093212e-08,3.0786227e-08,8.2362146e-09
10.4375357,0.0039039454,0.79576461,6.1769406e-06,1.1806245e-06,1.1696689e-05,4.3674932e-08,1.9908315e-08,3.9592116e-09
10.43850889,0.0040118035,0.8155034,6.3908502e-06,1.2256508e-06,1.1934481e-05,4.6974159e-08,2.1153228e-08,4.1646696e-09
10.43867389,0.0040317758,0.81929753,6.419791e-06,1.2306432e-06,1.1988269e-05,4.7357099e-08,2.1379188e-08,4.1849245e-09
10.44175919,0.0042625745,0.87086673,6.7070977e-06,1.269765e-06,1.2595278e-05,5.084068e-08,2.2898465e-08,5.0193652e-09
10.44263589,0.0043011424,0.88043137,6.7596936e-06,1.279583e-06,1.2719574e-05,5.1665682e-08,2.3505625e-08,5.1918988e-09
10.4512987,0.0048611899,0.9997734,7.6443942e-06,1.4217738e-06,1.4377714e-05,6.5198794e-08,2.7708768e-08,7.8744107e-09
10.45329108,0.0048600495,1.0000125,7.6306825e-06,1.4121328e-06,1.4333285e-05,6.4985689e-08,2.7501949e-08,7.9451457e-09
10.45408774,0.0048578269,1.0000213,7.6077946e-06,1.4052195e-06,1.4319944e-05,6.4698189e-08,2.7337122e-08,7.9461402e-09
10.46425072,0.0048718425,0.99945914,7.5883778e-06,1.3936492e-06,1.4179215e-05,6.4435497e-08,2.7226124e-08,7.9891127e-09
10.46485111,0.0048769511,0.99957831,7.5923375e-06,1.392893e-06,1.4184219e-05,6.4532503e-08,2.7402973e-08,7.9991173e-09
10.47170829,0.0048983885,0.98846495,7.6118842e-06,1.373195e-06,1.4119356e-05,6.463534e-08,2.6818314e-08,8.1131882e-09
10.47271357,0.0048940231,0.98649733,7.6025008e-06,1.369735e-06,1.4074626e-05,6.4337302e-08,2.6639061e-08,8.0608735e-09
10.47873664,0.0049649794,0.99848751,7.7111138e-06,1.3928256e-06,1.4161707e-05,6.6047809e-08,2.7051392e-08,8.2598916e-09
10.4842497,0.0049358577,1.0006447,7.6582955e-06,1.3809514e-06,1.3991227e-05,6.4819828e-08,2.6122444e-08,8.1943307e-09
10.49488896,0.0050790879,0.99695675,7.8989417e-06,1.4441916e-06,1.4444547e-05,6.9137076e-08,2.8750645e-08,8.9748542e-09
10.49552009,0.0051147145,0.99793804,7.9531617e-06,1.4519025e-06,1.4572726e-05,6.9905795e-08,2.8881796e-08,9.1804878e-09
10.4970036,0.0051568633,0.99855009,8.0234563e-06,1.475814e-06,1.4719678e-05,7.1094034e-08,2.975649e-08,9.4764329e-09
10.50443947,0.0035441327,0.66117701,5.6094869e-06,1.057489e-06,1.0104942e-05,3.5520633e-08,1.5214059e-08,2.3704512e-09
10.50654057,0.005206419,0.96922043,8.2391855e-06,1.5708153e-06,1.5414194e-05,7.6232382e-08,3.2797389e-08,8.6003105e-09
10.50872725,0.0053019422,1.0013716,8.4033822e-06,1.6148976e-06,1.5387572e-05,7.9007099e-08,3.4116413e-08,9.7469837e-09
10.51343643,0.0051293641,1.0006757,8.0617974e-06,1.5545917e-06,1.4699493e-05,7.2568495e-08,3.2141339e-08,9.2328672e-09
10.51983953,0.0043833644,0.86274448,6.9146546e-06,1.3581112e-06,1.2601366e-05,5.394736e-08,2.4294936e-08,4.6038059e-09
10.52756802,0.0036486135,1.0018127,5.7647291e-06,1.1431127e-06,1.0263033e-05,3.720344e-08,1.6924695e-08,2.563991e-09
10.52996806,0.0036289775,1.0003023,5.7097046e-06,1.1345932e-06,1.0160154e-05,3.6468881e-08,1.6743822e-08,2.498099e-09
10.53147445,0.0036564288,0.99949704,5.7416492e-06,1.1433912e-06,1.0268638e-05,3.703001e-08,1.735462e-08,2.5850441e-09
10.53223278,0.0036679514,0.99855848,5.7531747e-06,1.1464504e-06,1.0297808e-05,3.7256377e-08,1.7794199e-08,2.6290981e-09
10.53816621,0.0038769206,0.99799828,6.0956132e-06,1.2315592e-06,1.0818056e-05,4.1475391e-08,1.9372516e-08,3.4356488e-09
10.54146194,0.0040823173,0.99661996,6.4216056e-06,1.3133742e-06,1.1415446e-05,4.6244267e-08,2.2296196e-08,4.2673812e-09
10.54266249,0.0041791493,0.99642137,6.5814137e-06,1.3449424e-06,1.1698045e-05,4.86494e-08,2.3374872e-08,4.6776548e-09
10.54479454,0.004382988,0.99539086,6.9125448e-06,1.4171231e-06,1.2282548e-05,5.3378581e-08,2.5035494e-08,5.5855494e-09
10.54665969,0.0045915571,0.99517347,7.2656835e-06,1.4913555e-06,1.2888226e-05,5.8938847e-08,2.7595204e-08,6.5860169e-09
10.55066888,0.0050853693,0.99851079,8.0806536e-06,1.6793195e-06,1.4354296e-05,7.299918e-08,3.3985412e-08,9.1979165e-09
10.55589696,0.0050684834,0.99840797,8.0062108e-06,1.6511161e-06,1.4238285e-05,7.1591567e-08,3.3402985e-08,9.1982337e-09
10.55993072,0.0052987025,0.99245724,8.3462017e-06,1.7150949e-06,1.4859037e-05,7.7520273e-08,3.5450392e-08,1.0343672e-08
10.56128857,0.0055684371,0.9872719,8.7862304e-06,1.8212202e-06,1.5655783e-05,8.5852443e-08,3.9763451e-08,1.1850815e-08
10.56488828,0.005350809,0.89589414,8.4642776e-06,1.7475806e-06,1.502451e-05,7.9560287e-08,3.6138638e-08,1.1062047e-08
10.56750293,0.005117754,0.85582568,8.1146754e-06,1.6865521e-06,1.4283842e-05,7.3063753e-08,3.312979e-08,9.3527409e-09
10.56835266,0.0051604073,0.86260326,8.1907776e-06,1.7165023e-06,1.4390272e-05,7.4450988e-08,3.4283274e-08,9.4313266e-09
10.56901328,0.0053050648,0.88650937,8.3953788e-06,1.7568857e-06,1.481065e-05,7.8228237e-08,3.6253127e-08,1.002797e-08
10.56945771,0.005354106,0.89451753,8.4665998e-06,1.7720785e-06,1.4940277e-05,7.9667228e-08,3.6868368e-08,1.026177e-08
10.57393223,0.0059613003,0.99420205,9.4235046e-06,1.9675206e-06,1.6626246e-05,9.812188e-08,4.4805225e-08,1.3673559e-08
10.57542968,0.0059949136,0.99934032,9.4803535e-06,1.9898787e-06,1.667214e-05,9.9551187e-08,4.5749667e-08,1.3972963e-08
10.57592918,0.0059980076,0.99970714,9.4838505e-06,1.9945568e-06,1.6668875e-05,9.9740186e-08,4.5948766e-08,1.3983983e-08
10.57929296,0.0060042737,0.99980485,9.4785998e-06,1.9944972e-06,1.6649494e-05,9.9202569e-08,4.5461055e-08,1.3496098e-08
10.58605231,0.0054428161,0.90490272,8.6211057e-06,1.8166567e-06,1.502077e-05,8.2938401e-08,3.8131104e-08,1.016121e-08
10.5869795,0.0056306485,0.93593616,8.9077152e-06,1.8732423e-06,1.554176e-05,8.8180772e-08,4.0317697e-08,1.1142853e-08
10.58769701,0.0057881997,0.96196487,9.1570009e-06,1.9257122e-06,1.5991239e-05,9.2791788e-08,4.2278214e-08,1.1979642e-08
10.58868588,0.0060130264,0.99908658,9.5084572e-06,2.0010095e-06,1.6609853e-05,9.9600013e-08,4.5257429e-08,1.3247167e-08
10.58893683,0.006016505,0.99959787,9.516338e-06,2.004843e-06,1.661514e-05,9.994202e-08,4.5472808e-08,1.3315381e-08
10.59345863,0.0060241678,0.9993756,9.524546e-06,2.0113111e-06,1.6404479e-05,9.9922104e-08,4.5409542e-08,1.375523e-08
10.59446492,0.0060271221,0.99946812,9.5314641e-06,2.0161515e-06,1.6368535e-05,1.0047664e-07,4.5926925e-08,1.3802649e-08
10.59496822,0.0060304803,0.99981913,9.5318493e-06,2.0124877e-06,1.6358977e-05,1.0043972e-07,4.5995951e-08,1.3839251e-08
10.59748677,0.0060361294,0.99968513,9.5245451e-06,2.0055957e-06,1.6304383e-05,1.0020932e-07,4.5780134e-08,1.39278e-08
10.59799086,0.006035755,0.99940999,9.5230986e-06,2.0073358e-06,1.6286404e-05,1.0014268e-07,4.5738716e-08,1.3923522e-08
10.60228131,0.0060478599,0.99979317,9.5366966e-06,2.0011784e-06,1.6278191e-05,1.0038847e-07,4.5893476e-08,1.4000289e-08
10.61316439,0.0060558353,0.99931139,9.5297593e-06,1.9933772e-06,1.6201148e-05,9.9995528e-08,4.5608894e-08,1.3922867e-08
10.61367139,0.0060594608,0.99986379,9.5339037e-06,1.9909911e-06,1.6203364e-05,1.0010599e-07,4.5579858e-08,1.3940637e-08
10.61671385,0.0060614798,0.99977697,9.5282934e-06,1.9835186e-06,1.6202593e-05,1.0003185e-07,4.5288535e-08,1.4005494e-08
10.62204451,0.0060662826,0.99933357,9.5428619e-06,1.994923e-06,1.6129871e-05,9.9845135e-08,4.5670247e-08,1.4155065e-08
10.62733737,0.0060759632,0.99965017,9.5518611e-06,1.9830829e-06,1.5978681e-05,9.970502e-08,4.4904097e-08,1.4132043e-08
10.62937448,0.0060788423,0.9995919,9.5506187e-06,1.9781538e-06,1.5906477e-05,9.9714441e-08,4.5149634e-08,1.4203561e-08
10.63345325,0.0060846024,0.99951949,9.5512296e-06,1.9613111e-06,1.5842602e-05,9.9041618e-08,4.4129948e-08,1.4166105e-08
10.64290546,0.0060734922,0.99596968,9.5072333e-06,1.927592e-06,1.5670528e-05,9.7541714e-08,4.2558951e-08,1.3934717e-08
10.64494195,0.0060983554,0.99993566,9.5214336e-06,1.9247222e-06,1.5713681e-05,9.7992473e-08,4.2744866e-08,1.4030813e-08
10.64750185,0.0060966055,0.99959296,9.4964952e-06,1.9103132e-06,1.5688432e-05,9.7578927e-08,4.23178e-08,1.4043763e-08
10.65390385,0.0060968026,0.99969153,9.4707118e-06,1.8850862e-06,1.5537824e-05,9.6898448e-08,4.1469127e-08,1.3966257e-08
10.67544407,0.006089561,0.99925606,9.3827332e-06,1.8129855e-06,1.4969253e-05,9.4546639e-08,3.9388638e-08,1.36388e-08
10.68905391,0.006087401,0.9998379,9.3363967e-06,1.7888582e-06,1.5016722e-05,9.364789e-08,3.8688986e-08,1.3251902e-08
10.69779685,0.0060894572,0.99951145,9.3399285e-06,1.7980865e-06,1.4729942e-05,9.3523062e-08,3.8789102e-08,1.3192099e-08
10.69856909,0.0060887201,0.99929584,9.3414942e-06,1.795261e-06,1.469381e-05,9.3239324e-08,3.8463767e-08,1.3188384e-08
10.70011445,0.0060924568,0.99968428,9.3492041e-06,1.8033565e-06,1.4611166e-05,9.328229e-08,3.8655322e-08,1.3204093e-08
10.70552878,0.0060978217,0.99960487,9.3410578e-06,1.780674e-06,1.4427907e-05,9.2997813e-08,3.7867821e-08,1.3299054e-08
10.72673058,0.0060991713,0.9996562,9.3367319e-06,1.7336381e-06,1.4166955e-05,9.1493018e-08,3.5724949e-08,1.3408469e-08
10.73165351,0.0061001426,0.99964262,9.3298705e-06,1.7325262e-06,1.4091716e-05,9.1539726e-08,3.5675893e-08,1.3460082e-08
10.7345055,0.0060973334,0.99907332,9.31663e-06,1.7227245e-06,1.4042506e-05,9.1475508e-08,3.5613124e-08,1.3427814e-08
10.74333482,0.006106401,0.99926515,9.3155417e-06,1.6967619e-06,1.3900601e-05,9.1158998e-08,3.4816816e-08,1.3363168e-08
10.74697838,0.0061087318,0.99911772,9.3260082e-06,1.7026914e-06,1.3851022e-05,9.1654469e-08,3.5148549e-08,1.3318862e-08
10.75166799,0.0061101934,0.9992194,9.3421986e-06,1.7051003e-06,1.3769165e-05,9.2102107e-08,3.5312206e-08,1.3213e-08
10.75375373,0.0061144812,0.99952218,9.3432191e-06,1.7012489e-06,1.3753233e-05,9.2109197e-08,3.5158585e-08,1.3171492e-08
10.75845272,0.006122745,0.99992744,9.3623141e-06,1.7010224e-06,1.3673515e-05,9.2400894e-08,3.5169128e-08,1.3049824e-08
10.75949838,0.0061216636,0.99965455,9.3667654e-06,1.7048655e-06,1.3667914e-05,9.2540343e-08,3.5223021e-08,1.3015444e-08
10.76551295,0.006121958,0.9993562,9.3710302e-06,1.7045475e-06,1.3504934e-05,9.2877594e-08,3.5472081e-08,1.2820186e-08
10.76603636,0.006121369,0.99916154,9.3724076e-06,1.7059497e-06,1.3480296e-05,9.2836086e-08,3.5559168e-08,1.2812494e-08
10.76865546,0.0061252944,0.99940217,9.3762145e-06,1.7057107e-06,1.3419237e-05,9.3298209e-08,3.5892831e-08,1.2784193e-08
10.78282451,0.0061388313,0.99961936,9.4645614e-06,1.7592909e-06,1.3227965e-05,9.4948943e-08,3.7554161e-08,1.2455165e-08
10.783351,0.0061382672,0.99925336,9.4584077e-06,1.7569047e-06,1.3235367e-05,9.4689372e-08,3.7345329e-08,1.2444079e-08
10.78493142,0.0061440871,0.9992888,9.4697099e-06,1.7638961e-06,1.3280495e-05,9.5252645e-08,3.783876e-08,1.2421834e-08
10.79020988,0.0061537926,0.99967999,9.4913081e-06,1.7702732e-06,1.3313606e-05,9.5794727e-08,3.8195307e-08,1.2349563e-08
10.7917952,0.0061520899,0.99898428,9.4938069e-06,1.7743314e-06,1.3289453e-05,9.5957805e-08,3.8513398e-08,1.2383625e-08
10.80027606,0.0061747704,0.99929769,9.5422939e-06,1.8017532e-06,1.3287047e-05,9.7771582e-08,4.0327077e-08,1.2474532e-08
10.80665734,0.0061759833,0.99902133,9.5565032e-06,1.7955166e-06,1.3088054e-05,9.7744989e-08,3.9924074e-08,1.2301297e-08
10.80878601,0.0061821746,0.99963971,9.5702182e-06,1.7971067e-06,1.3049431e-05,9.7912953e-08,3.998723e-08,1.2251336e-08
10.82421529,0.0061561777,0.99872243,9.5529156e-06,1.7521021e-06,1.2695341e-05,9.7702412e-08,3.9123673e-08,1.1780614e-08
10.82448123,0.0061558774,0.99867837,9.5546461e-06,1.7524887e-06,1.2695045e-05,9.7907487e-08,3.9257312e-08,1.1780703e-08
10.83405733,0.0061449927,0.99870304,9.5401138e-06,1.7439226e-06,1.2596235e-05,9.8298946e-08,3.9258244e-08,1.191304e-08
10.83937601,0.0061387204,0.99916625,9.5615566e-06,1.7590646e-06,1.2526847e-05,9.8898106e-08,4.0091951e-08,1.1785378e-08
10.84761996,0.0061286284,0.99948244,9.5965883e-06,1.7725648e-06,1.2394661e-05,9.9768795e-08,4.0674981e-08,1.1634117e-08
10.85134256,0.0061129683,0.99831661,9.598165e-06,1.780884e-06,1.2346308e-05,9.9837745e-08,4.0991843e-08,1.1528098e-08
10.85532445,0.0061078651,0.99883716,9.6135193e-06,1.7940604e-06,1.2306944e-05,1.0075417e-07,4.1822071e-08,1.1390023e-08
10.8622264,0.0060991112,0.99998624,9.6139817e-06,1.7995736e-06,1.2268707e-05,1.0094743e-07,4.1927528e-08,1.1170126e-08
10.87598507,0.0060458405,0.99818683,9.6096825e-06,1.8346823e-06,1.2074455e-05,1.0073863e-07,4.3124616e-08,1.10145e-08
10.88047072,0.0060406027,0.99917578,9.610597e-06,1.8383753e-06,1.2004878e-05,1.0152948e-07,4.3957983e-08,1.0904631e-08
10.88416478,0.0060363429,0.99974786,9.6414711e-06,1.854677e-06,1.1940285e-05,1.0257411e-07,4.4855555e-08,1.0954072e-08
10.88732747,0.0060188729,0.99811301,9.6271891e-06,1.8551101e-06,1.1859891e-05,1.0262772e-07,4.5134951e-08,1.0959784e-08
10.88811723,0.0060179913,0.9983289,9.6223625e-06,1.8479851e-06,1.1850124e-05,1.021401e-07,4.4406736e-08,1.0969941e-08
10.89311905,0.0060122835,0.99940783,9.6319454e-06,1.8493661e-06,1.1801434e-05,1.026669e-07,4.4594547e-08,1.1018241e-08
10.89364555,0.0060116738,0.99950124,9.6343908e-06,1.8501685e-06,1.1799121e-05,1.0307859e-07,4.477792e-08,1.1018628e-08
10.89575158,0.0060092633,0.99986586,9.6262686e-06,1.8446952e-06,1.1787479e-05,1.0338409e-07,4.4824371e-08,1.1027322e-08
10.90520789,0.0059830271,0.99775477,9.6493558e-06,1.8649651e-06,1.1714514e-05,1.035054e-07,4.5438893e-08,1.1032343e-08
10.90888404,0.0059788057,0.9979837,9.6714454e-06,1.8838929e-06,1.1678807e-05,1.0434805e-07,4.6444408e-08,1.0960707e-08
10.91439826,0.0059724539,0.9994996,9.6731423e-06,1.8910442e-06,1.1638875e-05,1.0370263e-07,4.5811745e-08,1.0760347e-08
10.9256642,0.0059411133,0.99809223,9.66131e-06,1.8894803e-06,1.1488575e-05,1.0482203e-07,4.7435579e-08,1.0527984e-08
10.92644944,0.0059402917,0.99818688,9.6596852e-06,1.8781666e-06,1.1481116e-05,1.0398452e-07,4.6561564e-08,1.0513688e-08
10.92697293,0.0059397441,0.99824269,9.6573633e-06,1.875058e-06,1.1479405e-05,1.0373792e-07,4.6228275e-08,1.0517725e-08
10.93011388,0.0059364452,0.99850781,9.6759419e-06,1.8856847e-06,1.1483722e-05,1.0417059e-07,4.6781606e-08,1.0536223e-08
10.93273134,0.0059336351,0.99891312,9.6886589e-06,1.8943287e-06,1.1495173e-05,1.0376094e-07,4.6756125e-08,1.0641522e-08
10.94995421,0.0058899769,0.99775641,9.6211903e-06,1.854782e-06,1.1193323e-05,1.0087437e-07,4.4841691e-08,1.0679897e-08
10.95099683,0.0058888289,0.99774324,9.6128121e-06,1.8431292e-06,1.1189595e-05,1.0055315e-07,4.4432246e-08,1.0666191e-08
10.95151814,0.0058882509,0.99775914,9.617031e-06,1.8420687e-06,1.1190523e-05,1.00227e-07,4.3993033e-08,1.0673559e-08
10.95256076,0.0058870964,0.99783349,9.6282701e-06,1.8520778e-06,1.1190693e-05,1.0103567e-07,4.4947387e-08,1.0675876e-08
10.95647059,0.0058828626,0.99831836,9.6131348e-06,1.8384105e-06,1.1162129e-05,1.0050378e-07,4.4776173e-08,1.0710596e-08
10.95855583,0.0058806394,0.99868853,9.6219052e-06,1.8447262e-06,1.1140372e-05,1.0057591e-07,4.5045384e-08,1.0748311e-08
10.96298697,0.0058759611,1.0001534,9.6267522e-06,1.8524288e-06,1.1149133e-05,1.0075009e-07,4.5746403e-08,1.0800457e-08
10.96686945,0.0058309365,0.99395284,9.5591007e-06,1.8196926e-06,1.1106837e-05,9.7921379e-08,4.3290609e-08,1.0589164e-08
10.96868128,0.0058291422,0.9939351,9.5607415e-06,1.8187278e-06,1.1098485e-05,9.7957836e-08,4.3626418e-08,1.0549038e-08
10.97774041,0.0058201237,0.99352552,9.5888641e-06,1.8031023e-06,1.1098216e-05,9.7125462e-08,4.179121e-08,1.0365902e-08
10.9816229,0.0058161885,0.99398288,9.5915495e-06,1.8034773e-06,1.1081714e-05,9.6680972e-08,4.159396e-08,1.0376807e-08
10.99094087,0.0058064342,0.99064046,9.6041366e-06,1.8033958e-06,1.1074808e-05,9.6799973e-08,4.1277177e-08,1.0386263e-08
10.9921929,0.0058365713,0.99578616,9.6790525e-06,1.8272837e-06,1.1137173e-05,9.8784444e-08,4.2272849e-08,1.0545626e-08
10.99401456,0.0058347057,0.99549808,9.6644372e-06,1.8202046e-06,1.1098336e-05,9.821625e-08,4.2267874e-08,1.0451025e-08
10.99557598,0.0058330916,0.99533914,9.6680402e-06,1.8223243e-06,1.1071626e-05,9.805488e-08,4.1860009e-08,1.0487021e-08
10.99609645,0.0058325557,0.99531717,9.6719874e-06,1.8235848e-06,1.1068258e-05,9.8037375e-08,4.193081e-08,1.050186e-08
11.00130685,0.0058524408,0.99973124,9.7077585e-06,1.8280977e-06,1.1039739e-05,9.8709901e-08,4.2277205e-08,1.0777651e-08
11.00784706,0.0058562972,0.99985008,9.7319631e-06,1.8308955e-06,1.0940264e-05,9.8554068e-08,4.1282763e-08,1.0992324e-08
11.00837076,0.0058557457,0.99973005,9.733004e-06,1.829907e-06,1.0932886e-05,9.8628994e-08,4.1410277e-08,1.1001953e-08
11.00968036,0.0058558953,0.99973233,9.7359331e-06,1.8340882e-06,1.0929496e-05,9.8776754e-08,4.1547164e-08,1.1027758e-08
11.01099031,0.0058560327,0.99976612,9.7448362e-06,1.8361644e-06,1.0946824e-05,9.8759109e-08,4.1910709e-08,1.1065439e-08
11.02016949,0.0058585877,0.99969325,9.7923981e-06,1.8475226e-06,1.1027857e-05,9.9477795e-08,4.2322249e-08,1.1183668e-08
11.03407208,0.0058280389,0.99985379,9.8012732e-06,1.8391806e-06,1.0962004e-05,9.9315937e-08,4.0788393e-08,1.1033379e-08
11.04324921,0.0058391121,0.99972235,9.8726685e-06,1.8781758e-06,1.0887801e-05,1.0051414e-07,4.2133948e-08,1.1153053e-08
11.05535009,0.0058369727,0.9998524,9.9083257e-06,1.8842185e-06,1.0719939e-05,1.0071567e-07,4.1541329e-08,1.1352988e-08
11.05851108,0.0058398146,0.99977818,9.9161677e-06,1.8896196e-06,1.0694291e-05,1.0020463e-07,4.1012425e-08,1.1447017e-08
11.06405363,0.0058479505,0.99978738,9.9581692e-06,1.9017817e-06,1.0662643e-05,1.0148534e-07,4.1955779e-08,1.1692918e-08
11.06960968,0.0058562762,0.99955531,1.0004081e-05,1.9206666e-06,1.065601e-05,1.0202952e-07,4.2027017e-08,1.1840321e-08
11.07837418,0.0058691705,0.99989285,1.0060494e-05,1.947463e-06,1.0616098e-05,1.0249476e-07,4.2256979e-08,1.1877425e-08
11.08183117,0.005861627,1.0000688,1.0068608e-05,1.956981e-06,1.0656729e-05,1.0342009e-07,4.3483952e-08,1.1923457e-08
11.09218352,0.0058426295,0.99970779,1.0097336e-05,1.9492907e-06,1.073409e-05,1.0394114e-07,4.3343206e-08,1.18563e-08
11.11865609,0.0058825786,0.99983578,1.0291995e-05,2.031118e-06,1.0868387e-05,1.0572616e-07,4.5282391e-08,1.2022098e-08
11.12673788,0.0059060923,0.99953999,1.0352243e-05,2.0331732e-06,1.0984098e-05,1.0676625e-07,4.6435207e-08,1.2140076e-08
11.13866681,0.0059178104,0.99981758,1.0412377e-05,2.0532556e-06,1.0890308e-05,1.0821494e-07,4.6607591e-08,1.2257119e-08
11.1397523,0.0059164676,0.99982593,1.0410258e-05,2.0541975e-06,1.088079e-05,1.0888232e-07,4.736775e-08,1.2278764e-08
11.14517947,0.005908,0.9999571,1.041381e-05,2.0608895e-06,1.0803414e-05,1.0911663e-07,4.7480705e-08,1.2310361e-08
11.14897333,0.0058885087,0.9999243,1.0375577e-05,2.0521721e-06,1.0695669e-05,1.0860829e-07,4.755694e-08,1.2217169e-08
11.15140604,0.0058726158,0.99997876,1.0353714e-05,2.0519585e-06,1.0629602e-05,1.0875691e-07,4.827358e-08,1.2103696e-08
11.15679546,0.0058479399,0.99997318,1.0327911e-05,2.0500143e-06,1.0555878e-05,1.08067e-07,4.7993972e-08,1.1935706e-08
11.16082933,0.0058341217,1.000042,1.0307589e-05,2.0442647e-06,1.0563204e-05,1.0829639e-07,4.8924194e-08,1.1917299e-08
11.16700046,0.0058142746,0.99979919,1.0295845e-05,2.0498528e-06,1.057336e-05,1.0825019e-07,4.8233078e-08,1.1880894e-08
11.16807288,0.0058130394,0.99979545,1.0287687e-05,2.0442348e-06,1.0589667e-05,1.0858014e-07,4.8515982e-08,1.1866126e-08
11.16834098,0.0058127308,0.99980097,1.0291965e-05,2.0505191e-06,1.0594081e-05,1.0887732e-07,4.8741116e-08,1.1871157e-08
11.17021771,0.0058105845,1.0000297,1.0288259e-05,2.0562815e-06,1.0612362e-05,1.0829884e-07,4.8423941e-08,1.1867214e-08
11.17343245,0.005797626,0.99990398,1.0253122e-05,2.0463862e-06,1.0628294e-05,1.073187e-07,4.7726674e-08,1.1807329e-08
11.17690809,0.0057806764,0.99987858,1.0220813e-05,2.0448163e-06,1.0609582e-05,1.0653778e-07,4.7775177e-08,1.1771437e-08
11.17797618,0.0057776112,0.99985146,1.0211648e-05,2.0450013e-06,1.0617468e-05,1.0699673e-07,4.8383953e-08,1.1785187e-08
11.19078439,0.0057583781,0.99981581,1.0233731e-05,2.0544842e-06,1.0637558e-05,1.0812289e-07,4.8636211e-08,1.1980885e-08
11.19959479,0.0057682446,0.99966672,1.0247302e-05,2.0682522e-06,1.0637577e-05,1.0905697e-07,4.9326598e-08,1.2076984e-08
11.20093361,0.0057726456,0.99986857,1.0258081e-05,2.0751831e-06,1.0628738e-05,1.0972872e-07,4.970775e-08,1.212202e-08
11.21059236,0.0057881625,0.99958193,1.0297132e-05,2.0940143e-06,1.0653434e-05,1.1005424e-07,4.9737189e-08,1.2252305e-08
11.2108615,0.0057898738,0.99969762,1.0309069e-05,2.1041055e-06,1.0654284e-05,1.1023182e-07,4.9880951e-08,1.2265556e-08
11.21166922,0.0057930459,0.9997404,1.0318997e-05,2.1146774e-06,1.065744e-05,1.1089824e-07,5.045165e-08,1.2291857e-08
11.21436483,0.005800428,0.9998451,1.0333032e-05,2.1241655e-06,1.0697772e-05,1.1129878e-07,5.1091203e-08,1.2324107e-08
11.21490442,0.0057999138,0.99959594,1.0332918e-05,2.12916e-06,1.0698479e-05,1.1119639e-07,5.1002828e-08,1.2315954e-08
11.22003745,0.0058130824,0.99949311,1.0363256e-05,2.1529535e-06,1.0789447e-05,1.1245985e-07,5.2258812e-08,1.238859e-08
11.2341829,0.0058613917,0.99938434,1.045505e-05,2.2035291e-06,1.0972849e-05,1.1527934e-07,5.4794459e-08,1.269347e-08
11.23912339,0.0058860202,0.99991898,1.0498739e-05,2.2201263e-06,1.1060462e-05,1.1610778e-07,5.5553252e-08,1.2987858e-08
11.24049751,0.005882516,0.99986638,1.0512491e-05,2.2346398e-06,1.1047995e-05,1.1622925e-07,5.5788524e-08,1.3028551e-08
11.24653947,0.005874344,0.99974961,1.0497972e-05,2.2178881e-06,1.1098203e-05,1.1650455e-07,5.5565006e-08,1.3258099e-08
11.25011581,0.0058900337,0.99941693,1.0552551e-05,2.2537069e-06,1.114771e-05,1.1753215e-07,5.6382659e-08,1.3452371e-08
11.25897096,0.0059132845,0.99970692,1.0605144e-05,2.2818964e-06,1.1244534e-05,1.1883879e-07,5.7686118e-08,1.392057e-08
11.26644459,0.0058984715,0.99946518,1.0581256e-05,2.2827539e-06,1.1227539e-05,1.1847117e-07,5.7816514e-08,1.4077285e-08
11.26866224,0.005911631,0.99920022,1.0623529e-05,2.3060733e-06,1.1260159e-05,1.197388e-07,5.8580484e-08,1.4199525e-08
11.27396703,0.0059740516,0.99919921,1.074112e-05,2.3397155e-06,1.1362531e-05,1.2220592e-07,5.9741679e-08,1.4651334e-08
11.2773492,0.0060121772,0.99895489,1.0831371e-05,2.3692423e-06,1.1415979e-05,1.2437365e-07,6.1036374e-08,1.4961767e-08
11.28479817,0.0061761356,0.99913343,1.1168395e-05,2.4561579e-06,1.1678752e-05,1.3119648e-07,6.4137397e-08,1.5886988e-08
11.3008475,0.0061454519,1.0003809,1.1148214e-05,2.4368796e-06,1.1518687e-05,1.31036e-07,6.2484364e-08,1.5616951e-08
11.3011376,0.0061426106,1.000346,1.1146933e-05,2.4369215e-06,1.1511759e-05,1.3121101e-07,6.2618637e-08,1.558479e-08
11.3043219,0.006116496,0.99985325,1.1116733e-05,2.4390909e-06,1.1442874e-05,1.3026903e-07,6.1982811e-08,1.5306668e-08
11.32216992,0.0060610976,1.000074,1.0993487e-05,2.3515321e-06,1.1499994e-05,1.2693579e-07,6.0087883e-08,1.4528056e-08
11.32618705,0.0060499338,0.99990389,1.098015e-05,2.342408e-06,1.1516188e-05,1.2722615e-07,5.9690833e-08,1.4494005e-08
11.33250134,0.0060552582,0.99991182,1.0971397e-05,2.329211e-06,1.1571731e-05,1.2697837e-07,5.9004082e-08,1.459842e-08
11.3419803,0.0060431348,0.99963722,1.0989764e-05,2.3519805e-06,1.1634902e-05,1.3170781e-07,6.3892321e-08,1.4812808e-08
11.3462891,0.0060454837,0.99970413,1.0987255e-05,2.3461334e-06,1.1672717e-05,1.288634e-07,6.0878752e-08,1.4824456e-08
11.35318984,0.0060545955,0.99983288,1.1006805e-05,2.3581702e-06,1.1802119e-05,1.2904269e-07,6.1352507e-08,1.4944027e-08
11.35693787,0.0060687692,0.99965009,1.1041104e-05,2.3795676e-06,1.1891315e-05,1.3061255e-07,6.3163823e-08,1.5209621e-08
11.36419046,0.0061144004,0.99968248,1.1136502e-05,2.4013538e-06,1.2101572e-05,1.3106215e-07,6.3571584e-08,1.5569939e-08
11.37058739,0.0060970655,0.99980517,1.1087867e-05,2.3805558e-06,1.2144002e-05,1.2922482e-07,6.1935171e-08,1.5496799e-08
11.37203966,0.0060963159,0.99997227,1.1115761e-05,2.4041036e-06,1.2167123e-05,1.2963974e-07,6.2358049e-08,1.5475705e-08
11.37842479,0.0060844539,0.99977253,1.1091737e-05,2.4114471e-06,1.221274e-05,1.3026846e-07,6.4021655e-08,1.5501398e-08
11.38538229,0.0060724508,1.0000908,1.1074209e-05,2.3930153e-06,1.2159373e-05,1.2986134e-07,6.3314651e-08,1.5785548e-08
11.38682954,0.006066039,1.0001141,1.1076025e-05,2.3994761e-06,1.212918e-05,1.3007131e-07,6.3645549e-08,1.5835977e-08
11.3876971,0.0060599165,0.99980869,1.1046582e-05,2.3780312e-06,1.2104685e-05,1.2885944e-07,6.2425768e-08,1.5858282e-08
11.39116214,0.006044143,0.9997915,1.1009308e-05,2.3607083e-06,1.2058012e-05,1.2774332e-07,6.1598698e-08,1.5815417e-08
11.39577072,0.0060280177,1.0000514,1.1000842e-05,2.3752317e-06,1.20024e-05,1.2837644e-07,6.2529308e-08,1.5802091e-08
11.39835794,0.0060184748,0.99977686,1.0972659e-05,2.3498952e-06,1.197364e-05,1.2666054e-07,6.1088741e-08,1.6075159e-08
11.3992199,0.0060181684,1.0000624,1.0975358e-05,2.3481501e-06,1.1976239e-05,1.2627723e-07,6.0502711e-08,1.6139666e-08
11.39950708,0.006015184,0.99967138,1.0983063e-05,2.3574417e-06,1.1970655e-05,1.2727903e-07,6.1692537e-08,1.615131e-08
11.41818542,0.0060289524,0.99946292,1.1059922e-05,2.3522907e-06,1.2122273e-05,1.2730376e-07,6.0834855e-08,1.67677e-08
11.42338007,0.00604209,0.99960772,1.1102372e-05,2.3638528e-06,1.2255654e-05,1.2771905e-07,6.1859616e-08,1.6599351e-08
11.42453606,0.0060446766,0.99951761,1.1128796e-05,2.3826142e-06,1.2299487e-05,1.2767424e-07,6.1972057e-08,1.6541101e-08
11.42858893,0.0060615317,0.99950841,1.1172665e-05,2.4071723e-06,1.243057e-05,1.2838094e-07,6.3030742e-08,1.6375164e-08
11.45604726,0.005989774,0.99978788,1.1226243e-05,2.4716549e-06,1.2854106e-05,1.2925896e-07,6.877409e-08,1.5106861e-08
11.45662075,0.005989714,0.9999899,1.1229731e-05,2.473531e-06,1.2855589e-05,1.2973006e-07,6.9597299e-08,1.5102707e-08
11.45834045,0.0059863861,0.99984094,1.1235462e-05,2.4751796e-06,1.2865864e-05,1.2795693e-07,6.7704507e-08,1.5029169e-08
11.46235366,0.0059923218,0.99975498,1.1262742e-05,2.4770013e-06,1.2872494e-05,1.2697909e-07,6.6550742e-08,1.4903754e-08
11.47328092,0.0060099567,0.99957184,1.1381054e-05,2.4586865e-06,1.2934157e-05,1.2805292e-07,6.3951907e-08,1.4539004e-08
11.47558351,0.0060096053,0.99975058,1.1402222e-05,2.4511388e-06,1.2949595e-05,1.2952302e-07,6.5147705e-08,1.4451804e-08
11.48450291,0.0060056013,0.99975973,1.146791e-05,2.4408929e-06,1.2996605e-05,1.2735699e-07,6.1871578e-08,1.4138397e-08
11.48709094,0.0060020247,1.0000903,1.1491866e-05,2.4466003e-06,1.3031695e-05,1.2712397e-07,6.145332e-08,1.4123488e-08
11.49312064,0.0059879198,0.99988632,1.1529301e-05,2.4507358e-06,1.3093473e-05,1.2785022e-07,6.2129783e-08,1.4129177e-08
11.4934075,0.0059878908,1.0000205,1.1534706e-05,2.4508648e-06,1.3095908e-05,1.2777871e-07,6.2015698e-08,1.4130626e-08
11.5014223,0.0059669624,0.99985565,1.1631559e-05,2.4991226e-06,1.3161775e-05,1.2923442e-07,6.3583386e-08,1.4105713e-08
11.50399425,0.0059633003,0.99975655,1.1642788e-05,2.4890527e-06,1.318253e-05,1.2883645e-07,6.2876739e-08,1.4142023e-08
11.51056559,0.0059626748,0.9996489,1.1670592e-05,2.4920161e-06,1.3269576e-05,1.2770054e-07,6.1645032e-08,1.4320331e-08
11.51113703,0.0059626283,0.99950409,1.1674496e-05,2.4927642e-06,1.3277114e-05,1.2747247e-07,6.1165612e-08,1.4322961e-08
11.51170846,0.0059625832,0.99933686,1.167968e-05,2.4938435e-06,1.3281665e-05,1.2725045e-07,6.0834648e-08,1.4339286e-08
11.51514009,0.0059693635,0.99946235,1.1703517e-05,2.4996394e-06,1.331839e-05,1.2791312e-07,6.1697482e-08,1.4340175e-08
11.52000825,0.0059832799,0.99975557,1.1786524e-05,2.5288841e-06,1.3392654e-05,1.2942022e-07,6.2728082e-08,1.4430842e-08
11.52316438,0.0059902756,0.99942914,1.1817616e-05,2.5369732e-06,1.3438453e-05,1.2957103e-07,6.2548344e-08,1.4517252e-08
11.53246861,0.0059989712,0.99944545,1.1949344e-05,2.5703275e-06,1.34654e-05,1.3200353e-07,6.4048777e-08,1.4206437e-08
11.54214142,0.0060117295,0.99974533,1.2015446e-05,2.5724911e-06,1.3479474e-05,1.3254965e-07,6.5360276e-08,1.4390064e-08
11.5499209,0.0060080163,0.99979684,1.2088571e-05,2.5969806e-06,1.3531036e-05,1.3331866e-07,6.5881385e-08,1.4222993e-08
11.55020886,0.0060080222,0.99995449,1.2099614e-05,2.6065018e-06,1.3534237e-05,1.3362216e-07,6.6313727e-08,1.4211397e-08
11.5522231,0.0060003969,0.99971093,1.2110678e-05,2.6103155e-06,1.3542341e-05,1.339411e-07,6.6456133e-08,1.4092467e-08
11.55509733,0.0059928208,0.99957952,1.2132843e-05,2.6206934e-06,1.3527152e-05,1.3434821e-07,6.6859099e-08,1.3984936e-08
11.55538454,0.0059928361,0.99966741,1.2132595e-05,2.6189512e-06,1.3527239e-05,1.3454109e-07,6.703078e-08,1.3970907e-08
11.56428108,0.0059895879,0.99948886,1.2196985e-05,2.6592967e-06,1.3535802e-05,1.3640886e-07,6.9353876e-08,1.3774666e-08
11.57089871,0.0060181393,0.99950598,1.2319103e-05,2.6947416e-06,1.3564258e-05,1.3882291e-07,7.0911717e-08,1.3835063e-08
11.58116488,0.0055298071,0.9116525,1.1398314e-05,2.4964021e-06,1.24335e-05,1.1810171e-07,5.9967243e-08,1.1273179e-08
11.58569761,0.0055909309,0.91754369,1.1511585e-05,2.5180457e-06,1.2605311e-05,1.2033751e-07,6.2415128e-08,1.1695067e-08
11.59000604,0.0056653453,0.93026156,1.1638385e-05,2.538509e-06,1.2786957e-05,1.2335582e-07,6.4123073e-08,1.2136033e-08
11.59082403,0.0057070733,0.93798886,1.1737845e-05,2.5690008e-06,1.2882594e-05,1.2655751e-07,6.6588247e-08,1.2356091e-08
11.59109828,0.0057262547,0.94145491,1.1779604e-05,2.5794329e-06,1.2928266e-05,1.2735745e-07,6.6856855e-08,1.2441587e-08
11.59388337,0.0058770168,0.96926279,1.2109862e-05,2.6589352e-06,1.3298503e-05,1.3422966e-07,7.0128728e-08,1.3209405e-08
11.5975924,0.0060244369,0.99546062,1.2428631e-05,2.7199298e-06,1.3655783e-05,1.4022319e-07,7.2845314e-08,1.3909108e-08
11.6112114,0.0061212515,0.99932383,1.2605207e-05,2.7552265e-06,1.4038248e-05,1.4450268e-07,7.6360401e-08,1.433937e-08
11.61238444,0.0061306901,0.99890085,1.2621867e-05,2.7711929e-06,1.4073845e-05,1.4609061e-07,7.8755059e-08,1.4398033e-08
11.62701053,0.0060861522,0.99970809,1.2510821e-05,2.7442417e-06,1.3998769e-05,1.4328488e-07,7.7333435e-08,1.3707529e-08
11.66185273,0.0060842934,0.99992982,1.2445235e-05,2.6727524e-06,1.4676023e-05,1.4642654e-07,7.6636955e-08,1.3291027e-08
11.66736955,0.0060743941,0.99941503,1.2392155e-05,2.6683722e-06,1.4699018e-05,1.4601011e-07,7.6524364e-08,1.3310602e-08
11.67231561,0.0061068034,0.99917395,1.2411385e-05,2.6552664e-06,1.4869757e-05,1.4703447e-07,7.6584912e-08,1.3615516e-08
11.67436209,0.006128815,0.99880831,1.2437952e-05,2.6627667e-06,1.493248e-05,1.4695072e-07,7.6751936e-08,1.3809622e-08
11.67524193,0.0061399332,0.9986426,1.2449649e-05,2.6669508e-06,1.4962806e-05,1.478119e-07,7.7219881e-08,1.3869973e-08
11.68056071,0.0062195487,0.99859557,1.2611945e-05,2.707557e-06,1.5188822e-05,1.5127323e-07,7.8791692e-08,1.4268245e-08
11.70168726,0.0061151337,0.99941728,1.2419775e-05,2.6993383e-06,1.4890741e-05,1.5023107e-07,7.9713659e-08,1.40194e-08
11.70489806,0.0061031623,0.99968855,1.2398014e-05,2.7062371e-06,1.4868053e-05,1.4924717e-07,7.9103742e-08,1.3934326e-08
11.70781149,0.006091217,0.99911432,1.2385355e-05,2.7177798e-06,1.4841878e-05,1.5175582e-07,8.1682721e-08,1.3894657e-08
11.70955763,0.0060913278,0.99911575,1.2373191e-05,2.7126797e-06,1.4857612e-05,1.4904433e-07,7.9640826e-08,1.3891502e-08
11.73850991,0.0059196233,0.99977005,1.2146159e-05,2.7168204e-06,1.4859648e-05,1.4806235e-07,8.1389049e-08,1.3569136e-08
11.74246822,0.0059267973,0.99983849,1.2197427e-05,2.7335154e-06,1.4964185e-05,1.478935e-07,8.0702485e-08,1.3635281e-08
11.74811572,0.0058881569,0.99966092,1.2118e-05,2.6968257e-06,1.4908277e-05,1.445586e-07,7.7906946e-08,1.3491068e-08
11.75735647,0.0056665282,0.94853643,1.1720086e-05,2.6438598e-06,1.4467407e-05,1.3563408e-07,7.4395679e-08,1.2327163e-08
11.76059469,0.0056475849,0.94482157,1.1685752e-05,2.6446116e-06,1.4430754e-05,1.3349597e-07,7.2936483e-08,1.2209042e-08
11.76438826,0.0057456315,0.96402163,1.1897119e-05,2.6926068e-06,1.4718724e-05,1.3950137e-07,7.7231586e-08,1.2663355e-08
11.76772439,0.0057992347,0.97400003,1.2044899e-05,2.7502702e-06,1.4865143e-05,1.410995e-07,7.7365478e-08,1.3064227e-08
11.77960885,0.0059186332,0.99532036,1.2339062e-05,2.7936654e-06,1.5230415e-05,1.4485293e-07,7.6597794e-08,1.4511211e-08
11.78213991,0.0058734054,0.98565763,1.2243939e-05,2.7626523e-06,1.5099965e-05,1.4170719e-07,7.4346085e-08,1.4369671e-08
11.78690326,0.0058818846,0.9895417,1.2282393e-05,2.7671118e-06,1.5137081e-05,1.4199176e-07,7.3988927e-08,1.4321909e-08
11.79114391,0.0059376002,0.99776075,1.2414997e-05,2.8038303e-06,1.5282778e-05,1.4471941e-07,7.5531919e-08,1.4652271e-08
11.79227554,0.005921642,0.99473817,1.2394622e-05,2.8032972e-06,1.5235409e-05,1.433881e-07,7.4688214e-08,1.4525266e-08
11.79816834,0.0058743486,0.99169332,1.2291504e-05,2.7705062e-06,1.5139008e-05,1.428405e-07,7.5482946e-08,1.4021641e-08
11.79872899,0.0058744413,0.99234397,1.2287406e-05,2.7634197e-06,1.5145064e-05,1.4191281e-07,7.4514111e-08,1.4008706e-08
11.80265618,0.0058666957,0.99345455,1.2260442e-05,2.7478863e-06,1.5191273e-05,1.4117804e-07,7.3562741e-08,1.3964482e-08
11.80433174,0.0058420337,0.99037874,1.2207044e-05,2.731261e-06,1.5153339e-05,1.3961709e-07,7.2552461e-08,1.3815968e-08
11.81478058,0.0057025836,0.96941083,1.192465e-05,2.6635699e-06,1.4912684e-05,1.3234866e-07,6.8336301e-08,1.2774352e-08
11.81722241,0.0056695276,0.96476996,1.1872301e-05,2.6572808e-06,1.4843576e-05,1.3128672e-07,6.810646e-08,1.2481763e-08
11.82099373,0.0056365018,0.95361256,1.1788705e-05,2.6276091e-06,1.4803123e-05,1.2865767e-07,6.5732076e-08,1.2161781e-08
11.84532351,0.0054900438,0.95502775,1.1481937e-05,2.4782224e-06,1.4363221e-05,1.1954713e-07,5.9288265e-08,1.1303631e-08
11.85333639,0.0054165816,0.96576066,1.1375265e-05,2.4490125e-06,1.4218827e-05,1.1745588e-07,5.7896964e-08,1.0930197e-08
11.86066295,0.0055149458,1.002665,1.1580087e-05,2.4761835e-06,1.4450222e-05,1.2087827e-07,5.9359515e-08,1.1431568e-08
11.86302466,0.0055045166,1.0034376,1.1555798e-05,2.4690421e-06,1.4411745e-05,1.2069421e-07,5.960004e-08,1.1395274e-08
11.87904298,0.0050747989,0.99734103,1.0681278e-05,2.2544013e-06,1.3452496e-05,1.0352629e-07,5.1011654e-08,9.4407716e-09
11.889578,0.0051708163,0.99683402,1.092389e-05,2.311876e-06,1.3882167e-05,1.073392e-07,5.2968854e-08,1.0109058e-08
11.89279891,0.0052179886,0.99672516,1.1039963e-05,2.3352954e-06,1.4058477e-05,1.090916e-07,5.3218992e-08,1.0325067e-08
11.89755655,0.0052805638,0.99862907,1.1190413e-05,2.3648414e-06,1.4294591e-05,1.1055008e-07,5.3531321e-08,1.0647179e-08
11.90441806,0.0054049793,0.99890429,1.1485062e-05,2.4407181e-06,1.4669814e-05,1.1689334e-07,5.6996696e-08,1.1207163e-08
11.90467569,0.0054049979,0.99859125,1.1487965e-05,2.4439452e-06,1.4672985e-05,1.1704979e-07,5.7039074e-08,1.1204936e-08
11.92152442,0.0056783002,0.99796247,1.2183585e-05,2.6035607e-06,1.5557487e-05,1.3139578e-07,6.3949416e-08,1.2659592e-08
11.92748845,0.0056989702,0.99859273,1.2276317e-05,2.6288357e-06,1.556031e-05,1.3296213e-07,6.4975104e-08,1.2627567e-08
11.92911792,0.0056990468,0.99778241,1.2288986e-05,2.6285855e-06,1.5549592e-05,1.3366616e-07,6.561979e-08,1.2615026e-08
11.9477776,0.0057366648,0.99809806,1.2522251e-05,2.6768558e-06,1.5552874e-05,1.3645888e-07,6.5631755e-08,1.2951635e-08
11.95461299,0.0057355949,0.99944169,1.252905e-05,2.6711713e-06,1.5557449e-05,1.3565048e-07,6.5023301e-08,1.2974384e-08
11.9581674,0.0057348885,0.99844677,1.2543665e-05,2.6854199e-06,1.5595882e-05,1.3695501e-07,6.587913e-08,1.2933828e-08
11.95844081,0.0057348347,0.99833704,1.2539779e-05,2.6807609e-06,1.56007e-05,1.3696995e-07,6.5797001e-08,1.2928675e-08
11.96308888,0.0057339995,0.99574827,1.2525067e-05,2.6657698e-06,1.5691638e-05,1.3648684e-07,6.5254806e-08,1.2847452e-08
11.96472937,0.0057338541,0.99582791,1.2532391e-05,2.6734535e-06,1.5707193e-05,1.3657101e-07,6.5531212e-08,1.2848304e-08
11.96582304,0.0057337863,0.99683688,1.253478e-05,2.6718754e-06,1.5722535e-05,1.3699346e-07,6.5609601e-08,1.2846368e-08
11.96746353,0.0057337156,0.99881785,1.2551714e-05,2.6835571e-06,1.5756283e-05,1.3735728e-07,6.5967003e-08,1.283214e-08
11.97018354,0.0056841458,0.99325787,1.2462566e-05,2.6676664e-06,1.5676436e-05,1.3512334e-07,6.5216635e-08,1.2625813e-08
11.97072566,0.0056841106,0.9936309,1.2461165e-05,2.6675746e-06,1.5688878e-05,1.339893e-07,6.434594e-08,1.2634427e-08
11.97479154,0.0056838476,0.99250631,1.2504526e-05,2.6804538e-06,1.5732083e-05,1.3533132e-07,6.5633315e-08,1.2738533e-08
11.97777319,0.0056837119,0.98879756,1.2508506e-05,2.6820456e-06,1.5764472e-05,1.3438461e-07,6.5270784e-08,1.281847e-08
11.98324496,0.0057594646,0.9973241,1.2729575e-05,2.7383487e-06,1.5983625e-05,1.3931518e-07,6.7550256e-08,1.3402128e-08
11.98928776,0.0057595726,0.99860466,1.2756586e-05,2.735935e-06,1.5931071e-05,1.3927449e-07,6.717172e-08,1.3504193e-08
11.99866955,0.005579776,0.96857115,1.2409514e-05,2.668826e-06,1.55181e-05,1.3074964e-07,6.2454719e-08,1.2798096e-08
12.01179482,0.0057541829,0.99977437,1.2860015e-05,2.7827761e-06,1.6158055e-05,1.3913476e-07,6.5373796e-08,1.4379902e-08
12.01234374,0.0057557608,0.99956704,1.2863425e-05,2.7862114e-06,1.6164681e-05,1.3944058e-07,6.5587678e-08,1.4405445e-08
12.01674727,0.005784727,0.99968467,1.2962195e-05,2.8310874e-06,1.6294809e-05,1.4176237e-07,6.8058031e-08,1.4747788e-08
12.02613003,0.0057815673,0.99975972,1.2960468e-05,2.8641892e-06,1.6357901e-05,1.4108808e-07,6.8538205e-08,1.4741186e-08
12.02806036,0.0057831763,0.99986972,1.2972115e-05,2.8662851e-06,1.635162e-05,1.4155384e-07,6.9322475e-08,1.4683322e-08
12.03109579,0.005789704,0.99952934,1.2992707e-05,2.8726686e-06,1.6395434e-05,1.4269146e-07,7.0576482e-08,1.4686276e-08
12.04937847,0.0058200173,0.999768,1.3030366e-05,2.8679262e-06,1.6700365e-05,1.4215956e-07,7.1152312e-08,1.5014473e-08
12.05354942,0.0058424066,0.99948759,1.3097845e-05,2.8922046e-06,1.6863898e-05,1.4179077e-07,7.0590803e-08,1.5136045e-08
12.0616314,0.0058256929,1.0000611,1.3114279e-05,2.8785337e-06,1.7022625e-05,1.402657e-07,6.8571942e-08,1.4863715e-08
12.06579494,0.0058209011,0.99971028,1.3118365e-05,2.8715399e-06,1.7113913e-05,1.405479e-07,6.9174887e-08,1.47835e-08
12.07051703,0.0058266639,1.000127,1.3157006e-05,2.8735834e-06,1.7160232e-05,1.401486e-07,6.8337549e-08,1.4774489e-08
12.07134998,0.0058233026,1.0001183,1.3147159e-05,2.8620886e-06,1.7157441e-05,1.3952463e-07,6.7833384e-08,1.4759645e-08
12.07716946,0.0058118347,0.99979332,1.3175138e-05,2.8860384e-06,1.7124878e-05,1.3950745e-07,6.8107371e-08,1.4671051e-08
12.09360696,0.005866924,1.0001789,1.3342961e-05,2.90203e-06,1.7303893e-05,1.4090964e-07,6.7411921e-08,1.5396311e-08
12.09416586,0.0058634236,1.0001202,1.3342158e-05,2.906802e-06,1.7290534e-05,1.4104943e-07,6.7740859e-08,1.5379736e-08
12.09500356,0.0058581866,1.0003313,1.333945e-05,2.9049856e-06,1.7270098e-05,1.4100917e-07,6.7632792e-08,1.5364359e-08
12.09695373,0.0058388338,1.0005233,1.3303467e-05,2.8960041e-06,1.7212978e-05,1.3848523e-07,6.5943341e-08,1.5332725e-08
12.10276113,0.0057851413,0.99984117,1.3232022e-05,2.882076e-06,1.7059912e-05,1.383253e-07,6.6088825e-08,1.4922792e-08
12.10994801,0.0058305916,0.99947856,1.3355184e-05,2.9029564e-06,1.7317609e-05,1.3957395e-07,6.5952143e-08,1.5175992e-08
12.11022571,0.0058325012,0.99951167,1.3368101e-05,2.9138345e-06,1.7330509e-05,1.4043506e-07,6.6859998e-08,1.519546e-08
12.11050351,0.0058344114,0.9995827,1.337627e-05,2.9154544e-06,1.7340942e-05,1.4040291e-07,6.6635435e-08,1.5212507e-08
12.12023648,0.0058502814,0.99973898,1.3447524e-05,2.9379204e-06,1.752557e-05,1.3885626e-07,6.4866218e-08,1.5252806e-08
12.13497213,0.0058730443,0.99916256,1.3540768e-05,2.9818526e-06,1.7479461e-05,1.3977564e-07,6.5683841e-08,1.5181812e-08
12.13833592,0.0059062805,0.99977357,1.3635437e-05,3.0096968e-06,1.7597092e-05,1.4142312e-07,6.670202e-08,1.5334417e-08
12.14840521,0.0058585826,1.0000635,1.355684e-05,3.0266423e-06,1.7629961e-05,1.3879894e-07,6.6185835e-08,1.4964957e-08
12.1497968,0.0058531183,0.99995443,1.3533425e-05,3.0289471e-06,1.7631072e-05,1.3842378e-07,6.6182544e-08,1.4911714e-08
12.15035312,0.0058513075,0.99990068,1.3530411e-05,3.033955e-06,1.7633024e-05,1.3771874e-07,6.5535804e-08,1.4883688e-08
12.15396673,0.0058480931,1.0000128,1.3545071e-05,3.0484062e-06,1.7609122e-05,1.3938987e-07,6.6951231e-08,1.4791774e-08
12.16339058,0.0058170848,0.99987303,1.3493734e-05,3.0591852e-06,1.748457e-05,1.3785764e-07,6.6396556e-08,1.460577e-08
12.16366696,0.0058171342,1.0000303,1.3494416e-05,3.0613139e-06,1.7488759e-05,1.3770005e-07,6.6303363e-08,1.460543e-08
12.1744287,0.0058073044,0.99997732,1.3518297e-05,3.11679e-06,1.7519394e-05,1.3736964e-07,6.6172581e-08,1.4623089e-08
12.17608325,0.0058056652,0.99989451,1.3513477e-05,3.1318043e-06,1.7537587e-05,1.3804777e-07,6.7148284e-08,1.4620886e-08
12.1793903,0.0057984558,0.99983129,1.3485963e-05,3.1326542e-06,1.7606525e-05,1.3727636e-07,6.7169577e-08,1.4625664e-08
12.18241727,0.0057912248,0.99988696,1.3499035e-05,3.1498458e-06,1.7648495e-05,1.3691574e-07,6.7035915e-08,1.4597708e-08
12.20328987,0.0045286271,0.77350501,1.0680556e-05,2.5864367e-06,1.4265412e-05,8.852976e-08,4.5387379e-08,7.613708e-09
12.20437876,0.0048176201,0.8226032,1.133924e-05,2.7404341e-06,1.5178114e-05,9.9441317e-08,5.1024102e-08,8.6994839e-09
12.20662448,0.0046625553,0.79572478,1.0951842e-05,2.6506239e-06,1.4694644e-05,9.2309008e-08,4.7711998e-08,8.0300516e-09
12.21109934,0.0043439866,0.74107705,1.0214949e-05,2.4766618e-06,1.3681551e-05,7.981637e-08,4.1660042e-08,6.4660825e-09
12.22092251,0.0056005851,0.95328352,1.3286675e-05,3.2657476e-06,1.8535092e-05,1.3505518e-07,7.0114325e-08,1.172567e-08
12.23682598,0.0058181498,0.99980006,1.3849785e-05,3.4407111e-06,1.8762367e-05,1.4486675e-07,7.6719219e-08,1.612409e-08
12.23848046,0.005820701,0.99994644,1.3894707e-05,3.4656248e-06,1.8793373e-05,1.4420311e-07,7.7068836e-08,1.6093716e-08
12.26935707,0.005928068,0.99831221,1.4180736e-05,3.4761794e-06,1.9278118e-05,1.428054e-07,7.1019199e-08,1.6386077e-08
12.27048374,0.0059650298,0.99785462,1.4261461e-05,3.4905656e-06,1.9415329e-05,1.4525421e-07,7.2572734e-08,1.661317e-08
12.27247622,0.0060571352,0.9972631,1.4479502e-05,3.5398706e-06,1.9747107e-05,1.4865119e-07,7.3768813e-08,1.7125101e-08
12.27613378,0.003162008,0.50541951,7.5932775e-06,1.8441806e-06,1.0862375e-05,4.1983706e-08,2.1140323e-08,2.6919334e-09
12.2773424,0.0032143176,0.51573597,7.9832756e-06,1.9737928e-06,1.1016313e-05,4.8640048e-08,2.3438254e-08,2.3988549e-09
12.28045406,0.0033519312,0.53997283,8.1803607e-06,1.9899438e-06,1.1080625e-05,4.9295791e-08,2.3784453e-08,2.578535e-09
12.28759061,0.0036661359,0.5701998,8.7962973e-06,2.1015107e-06,1.2099013e-05,5.5765742e-08,2.6797765e-08,3.6129484e-09
12.28952555,0.0037637053,0.57797223,9.0186968e-06,2.1500529e-06,1.2456877e-05,5.8535878e-08,2.8033618e-08,4.0085813e-09
12.29280667,0.0039373968,0.59324366,9.4596432e-06,2.2482062e-06,1.3115511e-05,6.3908569e-08,3.028789e-08,4.8624274e-09
12.29355642,0.0039794633,0.59746517,9.5642585e-06,2.2684646e-06,1.3269698e-05,6.5260603e-08,3.0820891e-08,5.0890625e-09
12.29374511,0.003990125,0.5985676,9.5866882e-06,2.2717629e-06,1.3304308e-05,6.5596241e-08,3.0970266e-08,5.1465723e-09
12.29982303,0.0043039946,0.63392926,1.034073e-05,2.4416182e-06,1.4470776e-05,7.5614352e-08,3.5292026e-08,7.0282021e-09
12.30275504,0.0045316201,0.66394934,1.087622e-05,2.5548204e-06,1.528875e-05,8.3020722e-08,3.8485515e-08,8.4367171e-09
12.30492093,0.0046086126,0.69410388,1.10533e-05,2.5945145e-06,1.5553047e-05,8.5015161e-08,3.9529683e-08,8.9869429e-09
12.30841656,0.0046427126,0.7146003,1.1081234e-05,2.5785715e-06,1.5725194e-05,8.4988076e-08,3.9063071e-08,9.2105407e-09
12.30951901,0.0046845243,0.7233219,1.1183723e-05,2.6006514e-06,1.5861668e-05,8.6496558e-08,3.9836624e-08,9.4350685e-09
12.31085929,0.0047611234,0.73818511,1.1358424e-05,2.6342015e-06,1.6113473e-05,8.868465e-08,4.0433718e-08,9.8758675e-09
12.31407744,0.0049443087,0.77525346,1.1797228e-05,2.7312631e-06,1.6730391e-05,9.5442888e-08,4.3501495e-08,1.107625e-08
12.31691096,0.0050354881,0.79807718,1.2017537e-05,2.7925529e-06,1.7031228e-05,9.9236201e-08,4.5487171e-08,1.1684346e-08
12.3190701,0.0051231073,0.8203732,1.2241624e-05,2.8474291e-06,1.7336818e-05,1.0294633e-07,4.7262533e-08,1.2213185e-08
12.32545751,0.0057065721,0.94286953,1.3668266e-05,3.2049412e-06,1.9279095e-05,1.2845468e-07,5.9808749e-08,1.6079455e-08
12.32961568,0.005910609,1.0023907,1.4173748e-05,3.3464821e-06,1.9952129e-05,1.3802465e-07,6.4785728e-08,1.7781407e-08
12.32989419,0.0058959183,1.0026081,1.4148901e-05,3.3471439e-06,1.9893067e-05,1.3775977e-07,6.4956521e-08,1.7704708e-08
12.33182321,0.0057901663,1.001876,1.3882043e-05,3.2857734e-06,1.9497662e-05,1.3289172e-07,6.2947306e-08,1.704175e-08
12.33604033,0.0053204667,0.94737547,1.2798346e-05,3.0343996e-06,1.7785628e-05,1.1272585e-07,5.2770285e-08,1.3806632e-08
12.34419756,0.0054085409,1.0008698,1.2989555e-05,3.0959719e-06,1.7911987e-05,1.1714046e-07,5.5945469e-08,1.3938532e-08
12.34899954,0.0052962412,1.0010878,1.2772863e-05,3.0633424e-06,1.7404465e-05,1.12822e-07,5.3989384e-08,1.3104518e-08
12.35123771,0.0052395342,1.0012116,1.2652847e-05,3.0440444e-06,1.7127075e-05,1.1101614e-07,5.3253952e-08,1.2676102e-08
12.36015676,0.0049565925,1.0016198,1.2024293e-05,2.9167729e-06,1.6044574e-05,1.0063374e-07,4.8890201e-08,1.0869007e-08
12.36869313,0.0045481397,1.0020013,1.1118514e-05,2.7298771e-06,1.463924e-05,8.6044639e-08,4.2311764e-08,8.4826435e-09
12.3706063,0.0044581672,1.0019173,1.0916491e-05,2.6776642e-06,1.4349452e-05,8.3186022e-08,4.0827149e-08,7.9976136e-09
12.37081659,0.0044491974,1.0019071,1.0893684e-05,2.6710166e-06,1.4323387e-05,8.2797122e-08,4.0599179e-08,7.9513622e-09
12.38368152,0.0050739274,0.99271221,1.2534988e-05,3.1176575e-06,1.6586786e-05,1.0865714e-07,5.3053977e-08,1.1678779e-08
12.38806955,0.0058399614,0.99214496,1.4549875e-05,3.6566252e-06,1.9217056e-05,1.4679964e-07,7.1864928e-08,1.6976392e-08
12.38976629,0.0060645027,0.99601052,1.5127734e-05,3.8064815e-06,1.9939826e-05,1.585922e-07,7.7657014e-08,1.8717323e-08
12.39063256,0.0061249279,0.99698438,1.5280243e-05,3.845029e-06,2.0127412e-05,1.6135597e-07,7.8942886e-08,1.9249978e-08
12.40072816,0.0059406219,1.0017409,1.4859474e-05,3.7273467e-06,1.9418402e-05,1.5159064e-07,7.3577205e-08,1.7965213e-08
12.40323327,0.0058415259,1.0017714,1.4647456e-05,3.6772365e-06,1.904532e-05,1.4785042e-07,7.1670663e-08,1.7108623e-08
12.41277346,0.0053851594,1.0018898,1.3581563e-05,3.4258016e-06,1.750705e-05,1.2779373e-07,6.2211255e-08,1.3460742e-08
12.4157682,0.0049690168,0.94130456,1.258563e-05,3.1804417e-06,1.6185722e-05,1.1027034e-07,5.368245e-08,1.0901512e-08
12.42292794,0.0050592244,1.0010687,1.2833482e-05,3.2453987e-06,1.6626746e-05,1.1494336e-07,5.6221905e-08,1.0940023e-08
12.42530792,0.0050066173,1.0006709,1.2692582e-05,3.2121245e-06,1.6470826e-05,1.1225069e-07,5.4612481e-08,1.0666175e-08
12.43070596,0.0049078332,1.0011868,1.2467944e-05,3.1725702e-06,1.6189725e-05,1.0792139e-07,5.233378e-08,1.0230868e-08
12.4390864,0.0046808546,1.0005222,1.189858e-05,3.0022898e-06,1.544475e-05,9.7821637e-08,4.7331903e-08,9.2903405e-09
12.44063544,0.0046676109,0.99960652,1.1866929e-05,2.9880967e-06,1.5383669e-05,9.7332777e-08,4.6736831e-08,9.2215641e-09
12.44374132,0.0047099828,0.99826581,1.196475e-05,3.0110339e-06,1.5492245e-05,9.9029847e-08,4.7683726e-08,9.3621534e-09
12.44463734,0.0047402708,0.99823335,1.2037463e-05,3.0221925e-06,1.5574845e-05,9.9663169e-08,4.7562555e-08,9.4919239e-09
12.44553955,0.0047748994,0.99786603,1.2127114e-05,3.0442078e-06,1.5674021e-05,1.0092019e-07,4.8071046e-08,9.6680972e-09
12.44993558,0.004986701,0.99741749,1.2676449e-05,3.1844237e-06,1.6308782e-05,1.1054091e-07,5.2549699e-08,1.0834816e-08
12.4528073,0.0050915822,0.99859853,1.2955997e-05,3.2592254e-06,1.6658146e-05,1.1564023e-07,5.5046416e-08,1.1491205e-08
12.45888115,0.0051664394,0.99837105,1.3167077e-05,3.3096942e-06,1.6874627e-05,1.1931203e-07,5.6522865e-08,1.190125e-08
12.46359559,0.0052982167,0.99895594,1.3519331e-05,3.379414e-06,1.7299867e-05,1.2423416e-07,5.796101e-08,1.2571583e-08
12.46535807,0.0053178416,0.99993134,1.3559375e-05,3.3833044e-06,1.7381795e-05,1.2586956e-07,5.8892501e-08,1.2676653e-08
12.46988074,0.0052693705,1.0006447,1.340647e-05,3.3476065e-06,1.7299376e-05,1.2338778e-07,5.7687091e-08,1.2413449e-08
12.47087779,0.0052517931,1.0003825,1.3359285e-05,3.3406416e-06,1.7251688e-05,1.2287225e-07,5.7491803e-08,1.2309177e-08
12.47587209,0.0052627573,1.0016654,1.337869e-05,3.3505212e-06,1.7362111e-05,1.2387454e-07,5.8123083e-08,1.2290455e-08
12.4761212,0.0052526694,1.0016372,1.3355022e-05,3.347274e-06,1.7333123e-05,1.2348642e-07,5.7946074e-08,1.2224956e-08
12.476618,0.005232593,1.0012014,1.3317714e-05,3.3381227e-06,1.7274358e-05,1.2292803e-07,5.7702001e-08,1.2100393e-08
12.48201135,0.0049649548,0.94867427,1.2641094e-05,3.1672995e-06,1.6436765e-05,1.1064242e-07,5.1494429e-08,1.0598311e-08
12.48787745,0.0051774957,0.99945351,1.3159956e-05,3.2726921e-06,1.7199964e-05,1.1982563e-07,5.5108422e-08,1.1753332e-08
12.49283231,0.0052776982,0.99801685,1.3442703e-05,3.3355268e-06,1.7644594e-05,1.2430104e-07,5.7037006e-08,1.2469635e-08
12.49686887,0.0053050728,1.0005653,1.3519938e-05,3.3599446e-06,1.784356e-05,1.252799e-07,5.7633706e-08,1.2793972e-08
12.49938176,0.0052802638,1.0005138,1.3461628e-05,3.3355981e-06,1.7841095e-05,1.2410869e-07,5.6585828e-08,1.2597839e-08
12.50580688,0.0051737087,0.99923699,1.3186312e-05,3.2611194e-06,1.7541797e-05,1.1859766e-07,5.3293817e-08,1.176855e-08
12.50827927,0.0052379969,0.99777089,1.3333988e-05,3.2885618e-06,1.7777643e-05,1.2157279e-07,5.4794891e-08,1.2018414e-08
12.51235083,0.0054671654,0.997063,1.3930568e-05,3.4398082e-06,1.8546084e-05,1.3217002e-07,5.9597631e-08,1.3168943e-08
12.51445356,0.0055674771,0.99869616,1.4200998e-05,3.5021996e-06,1.8892386e-05,1.367824e-07,6.1445226e-08,1.3830067e-08
12.53413992,0.005385726,0.99993741,1.3739804e-05,3.4085962e-06,1.7539186e-05,1.2756913e-07,5.6868259e-08,1.2646963e-08
12.54989442,0.0056717512,0.99819243,1.4569483e-05,3.6741452e-06,1.8297577e-05,1.436195e-07,6.4872564e-08,1.3692712e-08
12.55699666,0.0057712027,0.99943001,1.477947e-05,3.7399508e-06,1.868623e-05,1.4876083e-07,6.7325286e-08,1.4139012e-08
12.55782231,0.005778172,0.99886408,1.4800522e-05,3.7465582e-06,1.8733797e-05,1.4964484e-07,6.7817351e-08,1.4171984e-08
12.56086127,0.0058100814,0.99789054,1.4901548e-05,3.7854768e-06,1.8883433e-05,1.5163646e-07,6.9117744e-08,1.4429098e-08
12.56280068,0.0057985485,1.0005257,1.4881079e-05,3.7787712e-06,1.8861356e-05,1.5089235e-07,6.851548e-08,1.4402276e-08
12.57446131,0.0055359417,0.99757152,1.423751e-05,3.6417745e-06,1.8141147e-05,1.3988861e-07,6.451558e-08,1.2621273e-08
12.58636575,0.0053899235,1.0013556,1.3840086e-05,3.5376003e-06,1.7819846e-05,1.3160858e-07,6.0344222e-08,1.1833933e-08
12.59325365,0.0053394853,1.0001688,1.3702617e-05,3.503924e-06,1.7857391e-05,1.2964996e-07,5.9806776e-08,1.1604108e-08
12.60337562,0.0052785543,0.99966468,1.3546858e-05,3.4818369e-06,1.7925574e-05,1.2676867e-07,5.8337733e-08,1.1693171e-08
12.60362745,0.0052785315,0.99980101,1.3553898e-05,3.4875847e-06,1.7928832e-05,1.2673709e-07,5.8414951e-08,1.1703952e-08
12.61301793,0.005371143,0.99966692,1.3839192e-05,3.5840489e-06,1.8413062e-05,1.3285403e-07,6.1377716e-08,1.2400691e-08
12.61429899,0.0053675076,0.99973351,1.3825741e-05,3.5848603e-06,1.8425198e-05,1.3284116e-07,6.145612e-08,1.2371851e-08
12.62426937,0.0053824157,0.99876449,1.3872281e-05,3.6031699e-06,1.8726949e-05,1.3266646e-07,6.1207362e-08,1.2449528e-08
12.62842089,0.005495576,1.0010928,1.4157002e-05,3.6809755e-06,1.9196445e-05,1.3735656e-07,6.3326233e-08,1.3100733e-08
12.64092965,0.0055562453,0.99927439,1.4315473e-05,3.7675012e-06,1.9337162e-05,1.4106055e-07,6.5781861e-08,1.3114122e-08
12.64252434,0.0055807531,0.9981158,1.4379824e-05,3.7868756e-06,1.9413107e-05,1.431751e-07,6.671721e-08,1.3248221e-08
12.64385207,0.0055308797,1.0021955,1.424164e-05,3.7491033e-06,1.9222223e-05,1.4051424e-07,6.532776e-08,1.3013253e-08
12.65388096,0.00562207,0.99787516,1.4528154e-05,3.8487607e-06,1.9362469e-05,1.4556761e-07,6.7793736e-08,1.3570454e-08
12.65523027,0.0056700264,0.99781543,1.4676446e-05,3.894548e-06,1.9527585e-05,1.4825134e-07,6.9424101e-08,1.3825997e-08
12.67537309,0.0055745885,0.99971897,1.4496253e-05,3.8827254e-06,1.9376179e-05,1.442956e-07,6.806926e-08,1.3894422e-08
12.68388627,0.0055565254,0.99944113,1.4511332e-05,3.9110936e-06,1.9486582e-05,1.4409103e-07,6.8465644e-08,1.3882458e-08
12.68468476,0.0055608075,0.99958875,1.4519107e-05,3.9165862e-06,1.9528748e-05,1.4465741e-07,6.9198423e-08,1.3932896e-08
12.68575046,0.0055649733,0.99935632,1.4541545e-05,3.9262462e-06,1.9544889e-05,1.4508508e-07,6.9241458e-08,1.3954653e-08
12.69324841,0.0056087191,0.99937082,1.4732836e-05,4.0065987e-06,1.9739391e-05,1.490001e-07,7.1663523e-08,1.4468923e-08
12.69728487,0.0056158376,0.99955523,1.4750336e-05,4.0119057e-06,1.9761239e-05,1.5022156e-07,7.2596314e-08,1.4701653e-08
12.70456988,0.0056304466,0.99905012,1.486378e-05,4.0780717e-06,1.9783433e-05,1.5207479e-07,7.4464372e-08,1.4956789e-08
12.70996016,0.0056262543,0.99926157,1.4873855e-05,4.0741575e-06,1.9745777e-05,1.5238321e-07,7.5021862e-08,1.4914715e-08
12.7150988,0.0056329277,0.99936951,1.4929289e-05,4.0968571e-06,1.9749744e-05,1.5309183e-07,7.5801275e-08,1.5090207e-08
12.71644731,0.0055265022,0.97887676,1.4638957e-05,4.001479e-06,1.9392556e-05,1.4769129e-07,7.265205e-08,1.4502687e-08
12.71698074,0.0056480752,0.99951104,1.4976904e-05,4.1051968e-06,1.9803362e-05,1.5466247e-07,7.6155791e-08,1.5203115e-08
12.71806823,0.0056582376,0.9989088,1.4998022e-05,4.1032657e-06,1.9836604e-05,1.5406366e-07,7.5697003e-08,1.5244327e-08
12.72079644,0.0056729281,0.99939023,1.5042593e-05,4.1108188e-06,1.9848353e-05,1.5718828e-07,7.7564298e-08,1.5426488e-08
12.72626468,0.0056918417,0.99939137,1.5097178e-05,4.1191093e-06,1.979813e-05,1.5765153e-07,7.7206214e-08,1.5671347e-08
12.72790929,0.0056965507,1.0041985,1.512748e-05,4.1300111e-06,1.9769803e-05,1.5931614e-07,7.8194531e-08,1.574591e-08
12.73307412,0.0053020007,0.99757149,1.4124249e-05,3.8627737e-06,1.8208453e-05,1.3996783e-07,6.8575386e-08,1.3348566e-08
12.73741187,0.0051057771,1.0043136,1.3636686e-05,3.7405069e-06,1.7413271e-05,1.2974225e-07,6.3320507e-08,1.2305824e-08
12.74176397,0.004886052,0.97048711,1.3099487e-05,3.5959529e-06,1.6552523e-05,1.2088189e-07,5.9409406e-08,1.0957544e-08
12.7499036,0.0049362849,0.99916385,1.3248246e-05,3.6412495e-06,1.6511462e-05,1.245264e-07,6.2389617e-08,1.1305598e-08
12.75157571,0.0049643049,0.99754963,1.3355768e-05,3.6737771e-06,1.6571767e-05,1.2651666e-07,6.3188369e-08,1.145141e-08
12.75886747,0.0051822072,0.97949625,1.40129e-05,3.893712e-06,1.7136808e-05,1.3870803e-07,6.9928101e-08,1.323141e-08
12.77348348,0.0052651283,1.0003496,1.4258315e-05,4.0170195e-06,1.706286e-05,1.43367e-07,7.4593008e-08,1.3805654e-08
12.77500972,0.0052888509,0.99691359,1.4326683e-05,4.0520451e-06,1.7157542e-05,1.4422957e-07,7.5183557e-08,1.3887441e-08
12.7946724,0.0057381006,0.95204113,1.5621944e-05,4.4723574e-06,1.9162971e-05,1.7284392e-07,9.2195916e-08,1.5948651e-08
12.80251462,0.0046419324,0.78768078,1.2720477e-05,3.6639369e-06,1.5803791e-05,1.1691938e-07,6.3171893e-08,9.9987907e-09
12.80389766,0.0055936112,0.95132,1.5313311e-05,4.4127242e-06,1.9009298e-05,1.6845372e-07,9.1463489e-08,1.4208e-08
12.80587809,0.0057843139,0.98511673,1.5747986e-05,4.5165928e-06,1.9657583e-05,1.7750526e-07,9.6040228e-08,1.5907434e-08
12.81023162,0.0051774212,0.87674256,1.4109826e-05,4.0541402e-06,1.7569834e-05,1.4280206e-07,7.8032293e-08,1.30161e-08
12.81996899,0.0060222291,0.99812358,1.6427471e-05,4.6858209e-06,2.0400242e-05,1.912454e-07,1.0401433e-07,1.9015854e-08
12.82259318,0.0060415713,0.99865423,1.6458539e-05,4.7024242e-06,2.0432285e-05,1.9301291e-07,1.0644412e-07,1.9254094e-08
12.82462612,0.0059623564,0.98699912,1.6221112e-05,4.6208012e-06,2.0142177e-05,1.8704635e-07,1.0258724e-07,1.8822661e-08
12.82520446,0.0059426409,0.98556322,1.6182048e-05,4.6124462e-06,2.008428e-05,1.8681846e-07,1.0294398e-07,1.8680222e-08
12.82635889,0.0060118653,1.0008213,1.6380386e-05,4.6651146e-06,2.0331242e-05,1.9109277e-07,1.0479802e-07,1.9090653e-08
12.83543506,0.005923925,0.99831221,1.6146409e-05,4.5968456e-06,2.0141771e-05,1.8638165e-07,1.0119004e-07,1.8280652e-08
12.84080848,0.0055271186,0.90697771,1.5058077e-05,4.277746e-06,1.8834021e-05,1.6243452e-07,8.8279785e-08,1.5415148e-08
12.84279009,0.0060916141,0.99797553,1.6611543e-05,4.7269675e-06,2.0888311e-05,1.9621179e-07,1.0604521e-07,1.8749292e-08
12.84308504,0.0061029523,0.99947506,1.6654168e-05,4.7411027e-06,2.0927643e-05,1.973317e-07,1.0665044e-07,1.8913923e-08
12.85647921,0.0058418778,0.9582267,1.5942626e-05,4.5042722e-06,1.9983049e-05,1.8152191e-07,9.5329688e-08,1.7746592e-08
12.86105237,0.006073011,0.99996182,1.6594901e-05,4.6989845e-06,2.0744631e-05,1.9706473e-07,1.0351839e-07,1.914636e-08
12.86423077,0.0060225703,0.99849353,1.6459801e-05,4.6444855e-06,2.0489862e-05,1.9332886e-07,9.9976063e-08,1.8802548e-08
12.86626771,0.0060092438,0.99978173,1.6431127e-05,4.6317185e-06,2.0391877e-05,1.9263021e-07,9.9344309e-08,1.8715309e-08
12.86684852,0.00599608,0.99820404,1.640343e-05,4.6276402e-06,2.0331414e-05,1.9183086e-07,9.8857582e-08,1.8629681e-08
12.86800889,0.0059958858,0.99869282,1.641493e-05,4.6332914e-06,2.029306e-05,1.93092e-07,9.9398012e-08,1.8621571e-08
12.87645826,0.0060348469,1.0002919,1.6527813e-05,4.6832937e-06,2.0329323e-05,1.9425585e-07,1.0026568e-07,1.897062e-08
12.89772967,0.0055566972,0.93983159,1.5199201e-05,4.3089292e-06,1.8651839e-05,1.6535769e-07,8.4806311e-08,1.5541288e-08
12.90429477,0.0060044461,0.99743278,1.6450131e-05,4.7046263e-06,2.0163363e-05,1.9244759e-07,9.9657787e-08,1.8529269e-08
12.90692632,0.0060597201,0.99801742,1.6613663e-05,4.773877e-06,2.0342293e-05,1.9782733e-07,1.0275577e-07,1.890827e-08
12.91135507,0.0061174955,0.99846205,1.6822027e-05,4.874551e-06,2.0569691e-05,2.0264827e-07,1.0594778e-07,1.927295e-08
12.9260004,0.0060056276,0.99828867,1.6539258e-05,4.8676361e-06,2.0158808e-05,1.9649684e-07,1.0451321e-07,1.841746e-08
12.93588627,0.0060027671,0.99701154,1.6579102e-05,4.9293954e-06,1.9925458e-05,2.0022556e-07,1.0779546e-07,1.8551187e-08
12.93734609,0.0060297708,0.99806937,1.6668108e-05,4.9636357e-06,2.0003232e-05,2.0172338e-07,1.0799594e-07,1.8760652e-08
12.93910693,0.0060574656,0.99587711,1.6734997e-05,4.9899247e-06,2.0050391e-05,2.0367113e-07,1.0892563e-07,1.9005357e-08
12.9435678,0.0061453784,0.99470586,1.7041537e-05,5.0885135e-06,2.025823e-05,2.1016379e-07,1.1193272e-07,1.9581371e-08
12.94716986,0.0061755186,0.99601181,1.7130107e-05,5.1136601e-06,2.0303369e-05,2.110124e-07,1.1158413e-07,1.981364e-08
12.95925419,0.0062480642,0.99281529,1.7346026e-05,5.1844674e-06,2.046416e-05,2.168119e-07,1.1435589e-07,1.9894866e-08
12.96687168,0.0051922226,0.86337657,1.4530384e-05,4.3660385e-06,1.6993301e-05,1.5520044e-07,8.1950809e-08,1.2834372e-08
12.97625416,0.0061656911,0.99570609,1.7243939e-05,5.1741032e-06,2.0187783e-05,2.1441351e-07,1.1195725e-07,1.8767254e-08
12.98724296,0.0053347623,0.85930135,1.501213e-05,4.5342102e-06,1.7325912e-05,1.6570357e-07,8.7377842e-08,1.3493601e-08
12.99919519,0.0054910365,0.92143196,1.5469223e-05,4.6895825e-06,1.7807833e-05,1.7407595e-07,9.0980197e-08,1.4634551e-08
13.00145349,0.0059454856,1.0000352,1.6741843e-05,5.0770783e-06,1.9341769e-05,2.025477e-07,1.0584777e-07,1.7245723e-08
13.00435371,0.0059231354,1.0000934,1.6727739e-05,5.0822495e-06,1.9298385e-05,2.0154899e-07,1.050074e-07,1.7238709e-08
13.01902909,0.0059686841,0.99934483,1.6949251e-05,5.2049704e-06,1.9998861e-05,2.0902922e-07,1.1002675e-07,1.6218351e-08
13.02165452,0.0059407035,1.0008328,1.6837411e-05,5.1465497e-06,1.9842279e-05,2.0511381e-07,1.0694463e-07,1.6806989e-08
13.0222354,0.005929766,1.0006282,1.6805081e-05,5.1316382e-06,1.9796662e-05,2.0517399e-07,1.0738385e-07,1.6760796e-08
13.02919722,0.005964422,0.99859093,1.6890061e-05,5.1707263e-06,1.9930825e-05,2.0742212e-07,1.0967767e-07,1.7249744e-08
13.03891415,0.0053208711,0.85305486,1.5155799e-05,4.6477693e-06,1.7751848e-05,1.6681616e-07,8.7872805e-08,1.3543404e-08
13.04520907,0.0063645406,1.0001784,1.8155603e-05,5.6028581e-06,2.1420966e-05,2.3759663e-07,1.2641156e-07,1.9712267e-08
13.07106302,0.0061867115,0.99937111,1.7729463e-05,5.4611843e-06,2.1148662e-05,2.2717518e-07,1.2056784e-07,1.8655207e-08
13.08014054,0.0061243075,0.99948892,1.7546914e-05,5.420188e-06,2.0865294e-05,2.2365336e-07,1.1953669e-07,1.8157831e-08
13.0837662,0.0061340668,0.99986799,1.75343e-05,5.3933554e-06,2.0873051e-05,2.2319072e-07,1.188918e-07,1.820263e-08
13.08860771,0.0061410177,0.99976937,1.7569826e-05,5.4214886e-06,2.0776504e-05,2.2498588e-07,1.2056713e-07,1.8360408e-08
13.09224914,0.0061587551,0.99932221,1.7633298e-05,5.4548536e-06,2.0756477e-05,2.2590715e-07,1.2172565e-07,1.8351535e-08
13.11130124,0.0057785617,0.93130533,1.6569112e-05,5.1520964e-06,1.9240284e-05,2.024301e-07,1.1065887e-07,1.5742488e-08
13.11992381,0.0058693478,0.97805741,1.68157e-05,5.1977723e-06,1.9439098e-05,2.0884396e-07,1.1351102e-07,1.6303938e-08
13.12636068,0.0059338642,1.0001387,1.6977663e-05,5.2380095e-06,1.9543991e-05,2.1341749e-07,1.1598002e-07,1.6515898e-08
13.12988855,0.0059200617,0.9999156,1.69275e-05,5.2324136e-06,1.9438661e-05,2.1462391e-07,1.178699e-07,1.6447865e-08
13.13368319,0.0059261571,0.99973586,1.6946864e-05,5.2388767e-06,1.9446654e-05,2.1554797e-07,1.1849691e-07,1.6400416e-08
13.13777719,0.0057912929,0.97675426,1.6573066e-05,5.1455367e-06,1.9004768e-05,2.0490642e-07,1.1297951e-07,1.5711669e-08
13.14981611,0.0059166588,1.0005429,1.697429e-05,5.2466073e-06,1.94568e-05,2.1308099e-07,1.1546458e-07,1.6411926e-08
13.15275365,0.0058787319,1.0003638,1.6894555e-05,5.2332564e-06,1.9344146e-05,2.1124388e-07,1.1388627e-07,1.6134745e-08
13.15304651,0.0058743491,1.0000454,1.6893859e-05,5.2381282e-06,1.9334626e-05,2.1094114e-07,1.1368328e-07,1.6104961e-08
13.15509452,0.0058640012,0.99966114,1.6825971e-05,5.187373e-06,1.9310729e-05,2.0919026e-07,1.1188982e-07,1.6021508e-08
13.16327606,0.0058203721,1.0007017,1.6718631e-05,5.1292368e-06,1.9208901e-05,2.0794074e-07,1.1117562e-07,1.58014e-08
13.16414674,0.0058052954,1.0004818,1.6692318e-05,5.1296043e-06,1.916032e-05,2.0756408e-07,1.1147787e-07,1.5691304e-08
13.17137641,0.0057935673,0.99928701,1.6657675e-05,5.1008306e-06,1.9102062e-05,2.0547102e-07,1.0957299e-07,1.5253637e-08
13.1804346,0.0058624077,0.99954614,1.684352e-05,5.1620513e-06,1.9494911e-05,2.0774207e-07,1.0899909e-07,1.5936394e-08
13.18748557,0.0058617098,0.99947653,1.6814736e-05,5.1616121e-06,1.954134e-05,2.1018887e-07,1.1096917e-07,1.6114793e-08
13.19278285,0.0057581438,0.9784398,1.6532574e-05,5.0712662e-06,1.9178174e-05,2.041365e-07,1.0790971e-07,1.5543848e-08
13.19511339,0.005848183,0.99475438,1.6767489e-05,5.1191558e-06,1.943291e-05,2.0997176e-07,1.1045539e-07,1.592257e-08
13.19629401,0.0058791651,0.99978508,1.6854129e-05,5.1289595e-06,1.9517911e-05,2.1197924e-07,1.1050296e-07,1.6103014e-08
13.19688475,0.0058785451,0.99953506,1.6866016e-05,5.1327891e-06,1.9507867e-05,2.1236278e-07,1.10554e-07,1.6127195e-08
13.20338226,0.0058611528,1.000135,1.6793276e-05,5.0639336e-06,1.937747e-05,2.1157174e-07,1.0906623e-07,1.6382125e-08
13.21064544,0.0049012794,0.84313908,1.4084176e-05,4.2147368e-06,1.6196706e-05,1.506555e-07,7.6593281e-08,1.0735936e-08
13.2108925,0.0049057215,0.84417264,1.4090406e-05,4.2148879e-06,1.6199795e-05,1.5018158e-07,7.6188728e-08,1.0688449e-08
13.21368717,0.0056489331,0.97516997,1.6118007e-05,4.7942081e-06,1.8792471e-05,1.9549966e-07,9.8820031e-08,1.4070091e-08
13.22730087,0.0057122953,0.99986018,1.6379314e-05,4.8572952e-06,1.8740748e-05,2.0327283e-07,1.0363806e-07,1.5878064e-08
13.22816551,0.0057118076,0.99955029,1.6361425e-05,4.844598e-06,1.8734593e-05,2.0240059e-07,1.031897e-07,1.5874705e-08
13.23745064,0.0057546436,0.9998933,1.6542839e-05,4.8851661e-06,1.8814216e-05,2.0770823e-07,1.0552502e-07,1.5779076e-08
13.24412673,0.0057581526,0.99940681,1.6586569e-05,4.8752549e-06,1.8921407e-05,2.0582058e-07,1.0250713e-07,1.562892e-08
13.24704541,0.0057902609,0.99947492,1.6681174e-05,4.8902762e-06,1.9113245e-05,2.0962036e-07,1.0431159e-07,1.5786753e-08
13.25465497,0.0057817191,0.9996685,1.6725923e-05,4.9033305e-06,1.9361727e-05,2.1012103e-07,1.0514249e-07,1.5789174e-08
13.26901364,0.0058124497,0.99943749,1.6872024e-05,4.9664046e-06,1.9803881e-05,2.169082e-07,1.1140604e-07,1.6413834e-08
13.27403064,0.0058210684,1.0003051,1.6962845e-05,4.9901799e-06,1.996657e-05,2.1821497e-07,1.1207334e-07,1.6689978e-08
13.27462026,0.0058159758,1.0001812,1.6959316e-05,4.9912483e-06,1.9958602e-05,2.1841927e-07,1.122681e-07,1.6655687e-08
13.2760409,0.0055989022,0.96413508,1.6347784e-05,4.8098029e-06,1.921827e-05,2.0478783e-07,1.0530068e-07,1.5320769e-08
13.28999468,0.0057570932,0.99957072,1.693148e-05,4.9734002e-06,2.0098822e-05,2.143552e-07,1.0768147e-07,1.6972097e-08
13.29903486,0.0057091741,1.0000679,1.6881891e-05,4.9539544e-06,1.9898218e-05,2.1318397e-07,1.0686456e-07,1.703379e-08
13.29932475,0.0057066424,0.99964649,1.6860987e-05,4.9455646e-06,1.9884264e-05,2.1246021e-07,1.0660889e-07,1.7041251e-08
13.30251889,0.0057237882,0.99919468,1.6951361e-05,4.978053e-06,1.9886192e-05,2.146746e-07,1.0737838e-07,1.7260073e-08
13.30571895,0.0057125378,1.000615,1.6949319e-05,4.9738287e-06,1.9760092e-05,2.1331429e-07,1.0689096e-07,1.7378055e-08
13.30890457,0.0056918873,0.99949895,1.6914336e-05,4.9566761e-06,1.9616408e-05,2.1242718e-07,1.0642756e-07,1.7456824e-08
13.31560759,0.0057465065,1.0003118,1.7123366e-05,5.014548e-06,1.9658797e-05,2.1596548e-07,1.0716954e-07,1.7683828e-08
13.32641204,0.0057307951,1.0002993,1.7194837e-05,5.0585544e-06,1.9323062e-05,2.1549728e-07,1.0738512e-07,1.7528546e-08
13.33631485,0.0057177139,1.0002482,1.7214398e-05,5.0615132e-06,1.9048179e-05,2.1506873e-07,1.064292e-07,1.76113e-08
13.34330566,0.0057165461,0.99984351,1.7288148e-05,5.0744773e-06,1.8839218e-05,2.1610589e-07,1.0791952e-07,1.7799257e-08
13.35522637,0.0057061926,1.0003161,1.7339966e-05,5.0796138e-06,1.8524748e-05,2.1621963e-07,1.0600536e-07,1.7835914e-08
13.36181691,0.0053963814,0.95464225,1.6438835e-05,4.8047102e-06,1.7504135e-05,1.9341415e-07,9.4828068e-08,1.5799882e-08
13.36491341,0.0056164153,1.000623,1.7175885e-05,5.0452988e-06,1.8256328e-05,2.100384e-07,1.0326018e-07,1.7115789e-08
13.36634443,0.0055904844,1.0009955,1.709435e-05,5.0059382e-06,1.8162203e-05,2.0697304e-07,1.0158014e-07,1.7089868e-08
13.37844944,0.0054521097,1.0001401,1.6747448e-05,4.9272521e-06,1.782717e-05,1.9952934e-07,9.9375284e-08,1.6019041e-08
13.38758937,0.0053882853,0.99987735,1.6566961e-05,4.9060423e-06,1.7732262e-05,1.9706543e-07,1.0003835e-07,1.6117088e-08
13.39006839,0.0053777757,1.0001491,1.6505706e-05,4.8966953e-06,1.7804317e-05,1.9714568e-07,1.0219887e-07,1.6235249e-08
13.39254369,0.0053721571,0.99985607,1.6534327e-05,4.9207302e-06,1.785107e-05,1.9721892e-07,1.0280399e-07,1.6317145e-08
13.39584197,0.0053662919,1.0000393,1.6515679e-05,4.9251234e-06,1.7882526e-05,1.9622831e-07,1.0343364e-07,1.6268614e-08
13.39666582,0.0053636025,0.999855,1.6512164e-05,4.9375944e-06,1.7893421e-05,1.9647478e-07,1.0468614e-07,1.6223504e-08
13.39831352,0.0053631205,0.99975398,1.6509334e-05,4.929172e-06,1.7933581e-05,1.9605311e-07,1.0429927e-07,1.6164997e-08
13.39886276,0.0053629646,0.99959109,1.6508512e-05,4.9487748e-06,1.7932819e-05,1.9685129e-07,1.0610165e-07,1.614338e-08
13.40106108,0.0053671989,0.99983023,1.6546376e-05,4.9698479e-06,1.7982651e-05,1.9924038e-07,1.0873964e-07,1.6108495e-08
13.41147283,0.0053193695,0.99989412,1.6439679e-05,4.9124931e-06,1.795367e-05,1.9544784e-07,1.0471938e-07,1.5813741e-08
13.41174542,0.0053192812,0.99989427,1.6452242e-05,4.9137713e-06,1.7958618e-05,1.9535749e-07,1.0434914e-07,1.5827725e-08
13.42354201,0.0053894385,0.99921304,1.6700261e-05,4.9725913e-06,1.8434346e-05,1.984136e-07,1.0640671e-07,1.7200014e-08
13.42437211,0.0053995969,0.99890415,1.6731629e-05,4.9956153e-06,1.8478896e-05,2.004324e-07,1.0833691e-07,1.7336187e-08
13.42464925,0.0054047309,0.99912191,1.6728948e-05,4.9856558e-06,1.850234e-05,2.0022705e-07,1.0768297e-07,1.7393039e-08
13.42909238,0.0054088892,1.0001135,1.6746721e-05,4.9627217e-06,1.8641799e-05,2.0297003e-07,1.0880929e-07,1.7614689e-08
13.43914749,0.0055070751,0.99944266,1.7004452e-05,4.9991757e-06,1.9047571e-05,2.0714687e-07,1.0688822e-07,1.7988706e-08
13.44870354,0.0054217998,1.0001204,1.674685e-05,4.917004e-06,1.8726979e-05,1.9794581e-07,9.8554117e-08,1.7199807e-08
13.45945666,0.0053232174,0.99998496,1.6417269e-05,4.7495644e-06,1.8169136e-05,1.9023649e-07,9.1745251e-08,1.6658149e-08
13.47355199,0.0052316754,1.000103,1.6168144e-05,4.6645381e-06,1.7511422e-05,1.83038e-07,8.7244612e-08,1.5763923e-08
13.47918344,0.0051996029,1.0001597,1.6108282e-05,4.6647292e-06,1.7358964e-05,1.8167766e-07,8.7223447e-08,1.5757856e-08
13.48025274,0.0051937119,0.99960165,1.6079475e-05,4.6457047e-06,1.7315566e-05,1.8071213e-07,8.682103e-08,1.5757214e-08
13.48265705,0.0051871072,0.99982508,1.6071514e-05,4.6516367e-06,1.7295411e-05,1.8135015e-07,8.7825787e-08,1.5793444e-08
13.48612364,0.0051774346,0.99996671,1.6067904e-05,4.6684103e-06,1.7196452e-05,1.8340339e-07,8.9897644e-08,1.5779862e-08
13.49493228,0.0051984071,0.99922586,1.6154416e-05,4.7298957e-06,1.7260944e-05,1.8512087e-07,9.2011635e-08,1.6077046e-08
13.49734731,0.0052169684,0.99935989,1.6194804e-05,4.735732e-06,1.7306105e-05,1.8672396e-07,9.2981348e-08,1.6230056e-08
13.50928962,0.0053012755,0.99896137,1.6528226e-05,4.866429e-06,1.7504341e-05,1.9642221e-07,9.9252477e-08,1.7125281e-08
13.51312914,0.0053234817,0.99962047,1.6616556e-05,4.9075397e-06,1.7515164e-05,2.0005739e-07,1.0218044e-07,1.7329873e-08
13.51532487,0.0053165479,1.0001875,1.6599798e-05,4.9076249e-06,1.7505561e-05,2.0111097e-07,1.0333439e-07,1.7267497e-08
13.51559901,0.0053134281,0.99996073,1.6589548e-05,4.9158688e-06,1.7502787e-05,2.0073456e-07,1.0352694e-07,1.7238608e-08
13.52867597,0.0053017539,0.99923729,1.662817e-05,4.9778505e-06,1.7457537e-05,2.0196383e-07,1.0871271e-07,1.6910361e-08
13.53059495,0.0053068203,0.99991579,1.6684489e-05,5.0279704e-06,1.7465608e-05,2.0320738e-07,1.1119745e-07,1.7038108e-08
13.53497582,0.0052918561,0.999832,1.6673162e-05,5.0596982e-06,1.7494621e-05,2.0212661e-07,1.1167356e-07,1.7091297e-08
13.53962948,0.0053050548,0.99925214,1.6739239e-05,5.0938951e-06,1.7560758e-05,2.0412448e-07,1.1480879e-07,1.7353002e-08
13.54100208,0.0053074387,0.99989985,1.6749706e-05,5.0877002e-06,1.7558556e-05,2.0285811e-07,1.1396431e-07,1.7383861e-08
13.5456594,0.0052856276,1.0003568,1.6721963e-05,5.1064898e-06,1.7468074e-05,2.0340333e-07,1.1589379e-07,1.7208164e-08
13.56077213,0.0051917256,0.99935535,1.6440447e-05,4.9691776e-06,1.7319376e-05,1.958823e-07,1.1105049e-07,1.6498519e-08
13.56507431,0.0051763957,0.99980009,1.6389236e-05,4.9194613e-06,1.7322571e-05,1.9213976e-07,1.0688204e-07,1.6481948e-08
13.57553092,0.0051901953,0.99914373,1.6460217e-05,4.8528889e-06,1.7348166e-05,1.9084505e-07,1.0191286e-07,1.6414848e-08
13.57823543,0.0052219853,0.99885043,1.6580727e-05,4.8710393e-06,1.7496575e-05,1.9522035e-07,1.0379916e-07,1.6615893e-08
13.59306679,0.0052828965,1.0001624,1.6875521e-05,4.9102285e-06,1.7651518e-05,1.9790242e-07,1.0163558e-07,1.7177309e-08
13.59525921,0.0052568773,1.0003113,1.6836227e-05,4.9247598e-06,1.7531811e-05,1.9583939e-07,1.0108331e-07,1.6953565e-08
13.60670411,0.0052196003,1.0002891,1.6774586e-05,4.9427671e-06,1.744533e-05,1.9537609e-07,1.0256025e-07,1.6593813e-08
13.60995691,0.0051932606,0.9997215,1.6768429e-05,4.9355858e-06,1.7402917e-05,1.944858e-07,1.0109809e-07,1.6419529e-08
13.61454581,0.0051735786,0.99979863,1.6730748e-05,4.9252117e-06,1.7400537e-05,1.9274943e-07,9.9865231e-08,1.6292467e-08
13.6175116,0.0051761756,0.999138,1.6748252e-05,4.9182089e-06,1.7418085e-05,1.9219921e-07,9.9879281e-08,1.635172e-08
13.62264926,0.0052000969,0.99962129,1.6953665e-05,4.9901315e-06,1.7561878e-05,1.9761198e-07,1.0156988e-07,1.6664766e-08
13.62754689,0.0052359264,0.99936274,1.7109686e-05,5.0090756e-06,1.7714973e-05,1.9882294e-07,1.0186991e-07,1.7068688e-08
13.66020809,0.0050941381,1.0000945,1.6868172e-05,4.9247031e-06,1.767524e-05,1.9329357e-07,9.9579797e-08,1.6284937e-08
13.66233761,0.005084858,0.99994898,1.685201e-05,4.9293662e-06,1.7683366e-05,1.9396899e-07,1.0048458e-07,1.6146831e-08
13.67030438,0.0050637106,0.9997619,1.6826283e-05,4.8931639e-06,1.7794599e-05,1.9413195e-07,9.9994582e-08,1.5800121e-08
13.67216108,0.0050624879,0.99938746,1.6860596e-05,4.915851e-06,1.7830838e-05,1.9561838e-07,1.0044081e-07,1.5770829e-08
13.68493921,0.0051004948,0.99914596,1.7109499e-05,5.0141469e-06,1.8049798e-05,1.9564701e-07,1.003572e-07,1.5956958e-08
13.69004446,0.0051366157,0.99926571,1.7244842e-05,5.0546593e-06,1.8154933e-05,1.9934973e-07,1.0284209e-07,1.6080537e-08
13.69545959,0.0051643894,0.99941129,1.7420716e-05,5.1096499e-06,1.8212002e-05,2.0235537e-07,1.0515077e-07,1.6149201e-08
13.69899056,0.0051664157,0.99934728,1.7480506e-05,5.1345925e-06,1.8203607e-05,1.9902235e-07,1.026713e-07,1.6096673e-08
13.70089225,0.0051650337,0.99911373,1.749164e-05,5.146346e-06,1.8170047e-05,1.9966025e-07,1.0265445e-07,1.6037624e-08
13.71760987,0.0052677533,0.99905129,1.7983213e-05,5.3776549e-06,1.8394755e-05,2.1304632e-07,1.1324124e-07,1.6498743e-08
13.72510132,0.0052367045,1.0003283,1.7967694e-05,5.3839932e-06,1.8145186e-05,2.1365047e-07,1.1411667e-07,1.6177197e-08
13.72812765,0.0051929148,1.0002438,1.786578e-05,5.3516945e-06,1.7919564e-05,2.0808005e-07,1.1107221e-07,1.5842506e-08
13.730313,0.0051603291,1.0000216,1.7690663e-05,5.2651222e-06,1.7764144e-05,2.051793e-07,1.1019055e-07,1.5653366e-08
13.73411273,0.0051268554,0.99941289,1.7629842e-05,5.2606337e-06,1.7599254e-05,2.0318813e-07,1.0865082e-07,1.5319921e-08
13.73546654,0.0051260467,0.99957891,1.7593131e-05,5.226015e-06,1.759184e-05,2.0300511e-07,1.0862334e-07,1.5281372e-08
13.74059898,0.0051499688,0.99933504,1.7759573e-05,5.265437e-06,1.7599032e-05,2.0293423e-07,1.076821e-07,1.5309548e-08
13.74823127,0.0051448787,1.0001063,1.7713426e-05,5.2067623e-06,1.7420412e-05,2.0129718e-07,1.0636219e-07,1.5395036e-08
13.76194719,0.0050194957,1.0005278,1.7382415e-05,5.0835165e-06,1.6744565e-05,1.9248189e-07,1.0123249e-07,1.4560964e-08
13.76327413,0.0050018562,1.000018,1.7345002e-05,5.084177e-06,1.6682097e-05,1.9157998e-07,1.020312e-07,1.4465704e-08
13.76802468,0.0049596122,0.99917564,1.7242353e-05,5.044972e-06,1.6642615e-05,1.9093008e-07,1.019517e-07,1.4316639e-08
13.77380582,0.0049504997,0.9988803,1.7276943e-05,5.0788595e-06,1.668822e-05,1.9151418e-07,1.0369209e-07,1.4214458e-08
13.78116128,0.0049344296,0.9998431,1.7267892e-05,5.061095e-06,1.667061e-05,1.9132989e-07,1.0309302e-07,1.4065408e-08
13.78404104,0.004926842,0.99990201,1.7279324e-05,5.0564023e-06,1.6666624e-05,1.9032074e-07,1.0226756e-07,1.4026914e-08
13.78482635,0.0049263692,0.99994752,1.7286443e-05,5.0726775e-06,1.6684382e-05,1.9049867e-07,1.0254393e-07,1.4030996e-08
13.78927738,0.0049298006,0.99944521,1.735439e-05,5.0992598e-06,1.6790722e-05,1.9067789e-07,1.0520449e-07,1.4109456e-08
13.80447464,0.0049146524,0.99953631,1.7353322e-05,5.0340527e-06,1.6865768e-05,1.8895527e-07,1.0034799e-07,1.4078969e-08
13.80604513,0.0049136973,0.99857757,1.7384601e-05,5.0767758e-06,1.6852988e-05,1.8917115e-07,1.0094694e-07,1.4091569e-08
13.80788055,0.0049259048,0.99931755,1.7439756e-05,5.0695754e-06,1.6890747e-05,1.901141e-07,1.0178638e-07,1.4206877e-08
13.81447602,0.0049771877,0.99915647,1.7658102e-05,5.1493353e-06,1.6982725e-05,1.9697048e-07,1.0651173e-07,1.4696619e-08
13.824387,0.0050525111,0.99819799,1.8005553e-05,5.2530543e-06,1.7181255e-05,2.0186176e-07,1.0943781e-07,1.5516059e-08
13.83251077,0.0050708678,0.99906592,1.8156804e-05,5.3007838e-06,1.7130218e-05,2.0346912e-07,1.1150641e-07,1.5543091e-08
13.83657605,0.0050680668,0.99927484,1.8200954e-05,5.2946293e-06,1.7079882e-05,2.0068077e-07,1.0808223e-07,1.5438691e-08
13.85276063,0.0050312894,0.9987959,1.8224638e-05,5.2455935e-06,1.6640837e-05,1.9710169e-07,1.0469962e-07,1.4976904e-08
13.85952251,0.0050550975,0.99925537,1.8379602e-05,5.2862498e-06,1.6590143e-05,2.0058309e-07,1.0631471e-07,1.5209922e-08
13.86169205,0.0050536827,0.99790087,1.8364454e-05,5.2562832e-06,1.6533161e-05,1.9990651e-07,1.0561444e-07,1.5183441e-08
13.86958696,0.0050791949,0.9984283,1.8606393e-05,5.3463294e-06,1.64982e-05,2.0323204e-07,1.0944736e-07,1.5333249e-08
13.87013262,0.0050788708,0.99846402,1.8633698e-05,5.3601373e-06,1.6484566e-05,2.0285591e-07,1.0954355e-07,1.5318342e-08
13.8725881,0.0050773958,0.99914139,1.8638015e-05,5.3511148e-06,1.6415412e-05,2.0359656e-07,1.1005952e-07,1.528578e-08
13.87531522,0.0050647535,0.99823912,1.8606942e-05,5.3389349e-06,1.6311843e-05,2.0178732e-07,1.0891616e-07,1.5239859e-08
13.87640417,0.0050641241,0.99861581,1.862031e-05,5.3298256e-06,1.6287991e-05,2.0169417e-07,1.0809592e-07,1.5232561e-08
13.87858207,0.0050629081,0.99899415,1.8670324e-05,5.3489457e-06,1.6232664e-05,2.0225148e-07,1.0841017e-07,1.5224511e-08
13.88347675,0.0050486975,0.99880353,1.8654949e-05,5.297834e-06,1.6059174e-05,2.001044e-07,1.057766e-07,1.5176531e-08
13.88374837,0.0050485552,0.99887562,1.8648496e-05,5.2944469e-06,1.6058691e-05,2.0015143e-07,1.0605802e-07,1.5184914e-08
13.88456321,0.0050481296,0.99901956,1.8676049e-05,5.3176349e-06,1.6062344e-05,2.0121286e-07,1.0706044e-07,1.5174139e-08
13.88673614,0.0050470674,0.99877385,1.8684456e-05,5.2928351e-06,1.6054426e-05,2.0263669e-07,1.0740654e-07,1.5170457e-08
13.89081173,0.0050577488,0.99974584,1.8688208e-05,5.2658524e-06,1.605391e-05,2.011066e-07,1.0579888e-07,1.5351476e-08
13.89734741,0.0050680381,0.99986176,1.880852e-05,5.2420747e-06,1.5978405e-05,2.0112589e-07,1.04169e-07,1.5585065e-08
13.89898548,0.0050672081,0.99906902,1.8814962e-05,5.2302303e-06,1.5949612e-05,2.0108556e-07,1.0341399e-07,1.5623513e-08
13.8992585,0.0050670682,0.9989382,1.8823427e-05,5.2281858e-06,1.5946303e-05,2.0115476e-07,1.0338878e-07,1.5622712e-08
13.90144259,0.0050659489,0.9979648,1.8830588e-05,5.2246745e-06,1.5924691e-05,2.0175751e-07,1.0348421e-07,1.5643419e-08
13.90362669,0.0050647686,0.99738809,1.8836442e-05,5.2126868e-06,1.5899389e-05,1.9973545e-07,1.0223644e-07,1.5677477e-08
13.90499175,0.0050640186,0.99777327,1.8865712e-05,5.2308802e-06,1.5884724e-05,1.9939435e-07,1.0214781e-07,1.5672582e-08
13.9060838,0.0050634085,0.9986296,1.8883478e-05,5.2274056e-06,1.5867109e-05,1.9977453e-07,1.017203e-07,1.5667628e-08
13.90772107,0.0050475928,0.99769555,1.8835493e-05,5.226714e-06,1.5783872e-05,1.9859051e-07,1.0208612e-07,1.5568824e-08
13.91179605,0.0050147568,0.99757882,1.8682374e-05,5.1626124e-06,1.5623321e-05,1.9504047e-07,1.0016971e-07,1.5332646e-08
13.91206661,0.005014597,0.99793066,1.8697422e-05,5.1780627e-06,1.5616584e-05,1.9544458e-07,1.0053606e-07,1.5327345e-08
13.91908163,0.0049782997,0.99745169,1.8650393e-05,5.1803452e-06,1.5340519e-05,1.9497662e-07,1.0025022e-07,1.5019052e-08
13.92769298,0.0049909534,0.99775141,1.8753707e-05,5.2304494e-06,1.5246815e-05,1.9602735e-07,1.0153223e-07,1.4886238e-08
13.93256711,0.0050268389,0.99833538,1.8989515e-05,5.3109509e-06,1.5347666e-05,1.9985609e-07,1.0281379e-07,1.5247313e-08
13.94160113,0.005110812,0.99760815,1.9419804e-05,5.4540685e-06,1.5548141e-05,2.0822567e-07,1.0831804e-07,1.6072237e-08
13.94803185,0.005211251,0.99737476,1.9917979e-05,5.6013528e-06,1.5901926e-05,2.1978824e-07,1.1335292e-07,1.6828572e-08
13.94859672,0.0052108999,0.99589271,1.9929169e-05,5.6091662e-06,1.5903822e-05,2.2025766e-07,1.1357489e-07,1.6835115e-08
13.95455643,0.0052364195,0.9949737,2.0172467e-05,5.7174555e-06,1.6001759e-05,2.2235851e-07,1.1711934e-07,1.7022198e-08
13.96108894,0.0052324604,0.9993954,2.0172318e-05,5.7048004e-06,1.5975711e-05,2.2063848e-07,1.1519009e-07,1.7039695e-08
13.96589365,0.0051901901,0.99551386,2.0103737e-05,5.7182478e-06,1.5801201e-05,2.2086587e-07,1.1696947e-07,1.6782823e-08
13.97067762,0.0051398165,0.99241192,1.9986446e-05,5.6786134e-06,1.5578426e-05,2.1831237e-07,1.1547638e-07,1.6466862e-08
13.98978891,0.0050701328,0.98722973,1.9775506e-05,5.5272333e-06,1.532116e-05,2.0977007e-07,1.1006312e-07,1.6382753e-08
14.00705776,0.0051725199,0.99983235,2.0351793e-05,5.6391903e-06,1.5817953e-05,2.1776722e-07,1.0971113e-07,1.7552212e-08
14.02123207,0.0052133408,0.99965551,2.0643073e-05,5.6459511e-06,1.6118687e-05,2.2104499e-07,1.0924065e-07,1.7603135e-08
14.02493347,0.0052094707,0.99997978,2.0620725e-05,5.6215046e-06,1.6089635e-05,2.2124704e-07,1.0984477e-07,1.750885e-08
14.03456829,0.0051505998,1.0001202,2.0449282e-05,5.5513525e-06,1.5774793e-05,2.1556326e-07,1.0500343e-07,1.7189726e-08
14.03513147,0.0051472662,1.0002355,2.0447315e-05,5.5556878e-06,1.5756743e-05,2.1481509e-07,1.0462477e-07,1.7167049e-08
14.03878373,0.0051271373,1.0000629,2.0419096e-05,5.5530945e-06,1.5676416e-05,2.1481651e-07,1.057923e-07,1.6961511e-08
14.04270853,0.0051174611,1.0000226,2.0385506e-05,5.5448651e-06,1.5657303e-05,2.1377234e-07,1.0511548e-07,1.68442e-08
14.04326868,0.0051156608,0.99999966,2.0409818e-05,5.5631496e-06,1.565513e-05,2.1461228e-07,1.0564481e-07,1.682674e-08
14.04718487,0.0051001129,0.99989944,2.0300381e-05,5.5071451e-06,1.561439e-05,2.1084467e-07,1.043926e-07,1.674117e-08
14.06139879,0.0050761558,0.99998737,2.0267367e-05,5.4392866e-06,1.5573442e-05,2.0796654e-07,1.0053361e-07,1.6163742e-08
14.06669136,0.0050791711,0.99960646,2.0315863e-05,5.4314e-06,1.5570162e-05,2.0846049e-07,9.9343898e-08,1.6142972e-08
14.06808586,0.0050814186,0.99962348,2.0350695e-05,5.447629e-06,1.5587913e-05,2.0916034e-07,9.9468847e-08,1.6160745e-08
14.07143631,0.0050887353,0.99965433,2.038945e-05,5.4323493e-06,1.5622752e-05,2.0903351e-07,9.9206666e-08,1.6200484e-08
14.08320471,0.0051103351,0.99982698,2.0573228e-05,5.4466497e-06,1.5683214e-05,2.1109658e-07,9.8867095e-08,1.6558771e-08
14.08629724,0.0051149028,0.99984588,2.0629082e-05,5.4582542e-06,1.5682412e-05,2.1223868e-07,9.9289333e-08,1.6625622e-08
14.08657855,0.0051147468,0.99974935,2.0633032e-05,5.4561e-06,1.5681023e-05,2.1248637e-07,9.924427e-08,1.6617881e-08
14.08967499,0.0051193395,0.99976976,2.0662982e-05,5.4307567e-06,1.5687125e-05,2.1234468e-07,9.7663389e-08,1.6590871e-08
14.09810534,0.0050794563,1.000013,2.0616596e-05,5.4423589e-06,1.5545413e-05,2.1120622e-07,9.8535817e-08,1.62595e-08
14.10174037,0.0050770823,0.99972798,2.065232e-05,5.4389058e-06,1.5563703e-05,2.1127773e-07,9.7925262e-08,1.6288331e-08
14.10202011,0.0050768934,0.99949553,2.0665756e-05,5.4477407e-06,1.5569528e-05,2.1106554e-07,9.7646688e-08,1.6297111e-08
14.10847684,0.0050914871,0.99984888,2.0817368e-05,5.5073163e-06,1.5703361e-05,2.1358869e-07,9.9133114e-08,1.6709711e-08
14.116889,0.0050712145,0.99988448,2.0927671e-05,5.5748629e-06,1.5687403e-05,2.1301218e-07,9.7434643e-08,1.684318e-08
14.12779386,0.0050490456,0.99994438,2.0961256e-05,5.6124893e-06,1.5586233e-05,2.1156473e-07,9.6734013e-08,1.6632905e-08
14.13225562,0.0050363304,1.0000065,2.0966284e-05,5.6181145e-06,1.5529968e-05,2.1301152e-07,9.7655019e-08,1.645499e-08
14.13811421,0.0050504504,0.99962083,2.1102031e-05,5.6426766e-06,1.5613957e-05,2.1370683e-07,9.7583964e-08,1.6317419e-08
14.14147714,0.0050679977,0.9996418,2.1187895e-05,5.662512e-06,1.56901e-05,2.1580052e-07,9.8614186e-08,1.6282151e-08
14.14795984,0.0051002851,0.99950111,2.1432258e-05,5.7481464e-06,1.5830641e-05,2.2241433e-07,1.03607e-07,1.6257664e-08
14.15793043,0.0051776538,0.99913866,2.1828032e-05,5.8628398e-06,1.6114606e-05,2.2859691e-07,1.0641358e-07,1.6895061e-08
14.16340225,0.0051786852,0.99963535,2.1891172e-05,5.89203e-06,1.6095856e-05,2.2869658e-07,1.0605607e-07,1.6877591e-08
14.16570406,0.0051715147,1.0003182,2.1834466e-05,5.866392e-06,1.6070044e-05,2.2792164e-07,1.0505196e-07,1.682207e-08
14.16942967,0.0051400931,0.99993705,2.1742472e-05,5.8422384e-06,1.5933574e-05,2.2704523e-07,1.0535833e-07,1.6609426e-08
14.17485017,0.0051126368,1.000283,2.1636639e-05,5.8043926e-06,1.5800434e-05,2.2540416e-07,1.0391396e-07,1.6495784e-08
14.18079444,0.0050499501,1.0002127,2.1445132e-05,5.7250401e-06,1.5591707e-05,2.2102688e-07,1.009331e-07,1.6127654e-08
14.18332217,0.0050305946,1.0001251,2.1409199e-05,5.7291962e-06,1.5526366e-05,2.1986817e-07,1.0030701e-07,1.6007219e-08
14.18807134,0.0049855212,1.0003241,2.1250416e-05,5.677969e-06,1.5407497e-05,2.1733966e-07,9.9637757e-08,1.5717123e-08
14.18890504,0.0049780274,1.0002821,2.123209e-05,5.6735859e-06,1.540013e-05,2.1713983e-07,9.940054e-08,1.5662171e-08
14.19278473,0.0049545039,1.0003111,2.1117009e-05,5.6594574e-06,1.5339975e-05,2.136033e-07,9.9337927e-08,1.5534539e-08
14.19527017,0.004937318,1.0002117,2.1093618e-05,5.6656144e-06,1.5295044e-05,2.1352364e-07,9.9058476e-08,1.5436489e-08
14.20131632,0.0049022895,0.999926,2.0988437e-05,5.6373659e-06,1.5176544e-05,2.0977299e-07,9.6948551e-08,1.519629e-08
14.21196774,0.0048585963,1.0002149,2.0894894e-05,5.6000441e-06,1.4896866e-05,2.0607163e-07,9.3971079e-08,1.4848213e-08
14.21223976,0.0048567116,1.0001853,2.0885253e-05,5.5992252e-06,1.4884209e-05,2.0617006e-07,9.4095702e-08,1.483472e-08
14.21386989,0.0048454224,1.0003431,2.0847626e-05,5.578944e-06,1.4838307e-05,2.0501929e-07,9.3201363e-08,1.474694e-08
14.22090225,0.0048149196,0.99968351,2.0786355e-05,5.5734081e-06,1.4740598e-05,2.0282375e-07,9.3271141e-08,1.4311303e-08
14.25229045,0.0048387455,0.99947983,2.1310515e-05,5.7596832e-06,1.4971773e-05,2.0902795e-07,9.5513346e-08,1.5048562e-08
14.25392927,0.0048481169,0.99966056,2.137624e-05,5.7794368e-06,1.4985606e-05,2.1016221e-07,9.5841318e-08,1.507064e-08
14.25447614,0.0048494729,0.99947425,2.137073e-05,5.7759102e-06,1.4985613e-05,2.0964459e-07,9.5638072e-08,1.5079291e-08
14.25721443,0.0048562713,0.9996117,2.1426906e-05,5.7959859e-06,1.4973275e-05,2.1092754e-07,9.6522481e-08,1.5162089e-08
14.26159815,0.0048492253,0.99973248,2.1429224e-05,5.7991629e-06,1.4890092e-05,2.1078085e-07,9.6651006e-08,1.5207903e-08
14.26187194,0.0048490066,0.99980643,2.1427898e-05,5.7956442e-06,1.4885113e-05,2.1080067e-07,9.6561679e-08,1.5224766e-08
14.27502113,0.004864507,0.99949128,2.168948e-05,5.8711248e-06,1.4847797e-05,2.1420464e-07,9.8266893e-08,1.5842233e-08
14.27667351,0.0048669535,0.99994974,2.17302e-05,5.8966769e-06,1.4843118e-05,2.1533951e-07,9.903739e-08,1.588618e-08
14.2783264,0.0048675441,0.99965115,2.1753085e-05,5.9107338e-06,1.4841356e-05,2.1537483e-07,9.9541591e-08,1.5895335e-08
14.28053199,0.0048695503,0.99968205,2.1793311e-05,5.9308294e-06,1.485423e-05,2.167251e-07,1.0035439e-07,1.5972896e-08
14.28356656,0.0048746636,0.99957815,2.1860769e-05,5.9454391e-06,1.483398e-05,2.1783894e-07,1.0121601e-07,1.6043113e-08
14.28522647,0.0048884496,0.99901565,2.1918698e-05,5.9530275e-06,1.4875785e-05,2.1835971e-07,1.0081308e-07,1.6166736e-08
14.28884918,0.0049412869,0.99874363,2.2220629e-05,6.0468055e-06,1.5046179e-05,2.2467436e-07,1.0397442e-07,1.6638035e-08
14.29251598,0.0049957071,0.9993945,2.2572948e-05,6.1620286e-06,1.5204596e-05,2.304497e-07,1.0649352e-07,1.7118077e-08
14.29279954,0.0049974961,0.99939186,2.2585168e-05,6.1648968e-06,1.5212958e-05,2.3080375e-07,1.0666105e-07,1.7136616e-08
14.29365091,0.005002872,0.99978941,2.264085e-05,6.1858222e-06,1.5242311e-05,2.3138343e-07,1.0702578e-07,1.7214621e-08
14.30077753,0.0050422445,0.99998312,2.2959802e-05,6.2989164e-06,1.541558e-05,2.371355e-07,1.102799e-07,1.7734628e-08
14.30278068,0.0050282866,1.0004902,2.2952716e-05,6.3088195e-06,1.5351019e-05,2.3660177e-07,1.0985974e-07,1.7691011e-08
14.32198131,0.004911762,1.00009,2.266616e-05,6.3372141e-06,1.5019807e-05,2.2959433e-07,1.093642e-07,1.6876772e-08
14.32505605,0.0048953607,1.0001026,2.2604992e-05,6.3262949e-06,1.4958839e-05,2.2757484e-07,1.084561e-07,1.6756598e-08
14.32700768,0.004883828,0.99975014,2.257603e-05,6.3275148e-06,1.4924987e-05,2.2772141e-07,1.0895735e-07,1.6691678e-08
14.33395267,0.0048402658,1.0003607,2.243505e-05,6.2941363e-06,1.4773679e-05,2.247047e-07,1.0841836e-07,1.6514488e-08
14.34139467,0.0048144979,1.0000065,2.2381781e-05,6.2691338e-06,1.4624472e-05,2.2333889e-07,1.0761535e-07,1.6388494e-08
14.34194488,0.0048120657,0.99969392,2.2366562e-05,6.2649073e-06,1.4608542e-05,2.2300761e-07,1.0773699e-07,1.6366089e-08
14.3424951,0.004811644,0.99988823,2.2360624e-05,6.2568378e-06,1.4596841e-05,2.2272285e-07,1.0761456e-07,1.6354332e-08
14.34359518,0.0048087868,1.0001599,2.2351228e-05,6.2566212e-06,1.4575191e-05,2.2238223e-07,1.0729108e-07,1.6314592e-08
14.34441969,0.0048041273,1.0001272,2.2339698e-05,6.2612303e-06,1.4561134e-05,2.2200629e-07,1.0742056e-07,1.627647e-08
14.34954056,0.0047727109,1.0001615,2.2195663e-05,6.191306e-06,1.4483115e-05,2.1761251e-07,1.0687031e-07,1.5920305e-08
14.35308936,0.0047661056,0.99968997,2.2214761e-05,6.1716393e-06,1.4442505e-05,2.1724591e-07,1.0576986e-07,1.6011892e-08
14.3703715,0.0047950666,0.99954375,2.2196876e-05,5.8482556e-06,1.4362917e-05,2.1660316e-07,1.0030025e-07,1.6795813e-08
14.37174864,0.0047961439,0.9999455,2.2206012e-05,5.8188239e-06,1.4362609e-05,2.1644774e-07,9.9502956e-08,1.6831977e-08
14.37835152,0.0047742225,1.0002611,2.2071149e-05,5.6669854e-06,1.4278224e-05,2.1356479e-07,9.5257915e-08,1.6682457e-08
14.3955902,0.0047530965,0.99992719,2.193193e-05,5.5098936e-06,1.3999857e-05,2.0949314e-07,9.195549e-08,1.6563991e-08
14.40269417,0.004724308,1.0001397,2.1800696e-05,5.4329053e-06,1.3852528e-05,2.0725181e-07,9.0018756e-08,1.6466096e-08
14.40460113,0.004718655,0.99978159,2.1776333e-05,5.4204182e-06,1.3828338e-05,2.065098e-07,8.9767948e-08,1.6456779e-08
14.41794151,0.0047069865,0.99972989,2.1801595e-05,5.4340556e-06,1.3806665e-05,2.0646946e-07,8.9978215e-08,1.6495473e-08
14.41848613,0.0047088009,0.99970395,2.179687e-05,5.4272898e-06,1.3809151e-05,2.0624737e-07,8.971836e-08,1.6518949e-08
14.43403619,0.0043136778,0.90823116,2.0105591e-05,5.0711346e-06,1.2658868e-05,1.7642803e-07,7.7935966e-08,1.3499781e-08
14.43428377,0.0042701089,0.89930426,1.9913911e-05,5.0293427e-06,1.2531607e-05,1.7354935e-07,7.6880577e-08,1.3160363e-08
14.44242142,0.0046718868,1.0002624,2.1743463e-05,5.5006165e-06,1.3685231e-05,2.0528167e-07,9.0852999e-08,1.6235571e-08
14.44458769,0.0046613276,0.99970192,2.1700342e-05,5.5077438e-06,1.3664596e-05,2.0404701e-07,9.1656993e-08,1.6208011e-08
14.45109914,0.0046728471,0.99984168,2.181879e-05,5.5767084e-06,1.3721669e-05,2.0695948e-07,9.4782171e-08,1.6296562e-08
14.45327206,0.0046667396,0.99746742,2.1818042e-05,5.5851411e-06,1.3672544e-05,2.0634157e-07,9.4598934e-08,1.620211e-08
14.45883422,0.0047330365,0.99955329,2.2246111e-05,5.7048483e-06,1.3795035e-05,2.1212522e-07,9.6845225e-08,1.6500965e-08
14.46076401,0.0047389944,0.99966684,2.2293694e-05,5.7182516e-06,1.3786397e-05,2.1249104e-07,9.7271869e-08,1.657764e-08
14.47126036,0.0047572229,0.99947267,2.2462852e-05,5.7570982e-06,1.3755558e-05,2.1515905e-07,9.7586698e-08,1.7055753e-08
14.4751495,0.0047226331,0.98764042,2.2342333e-05,5.7094645e-06,1.3572025e-05,2.1276521e-07,9.5493357e-08,1.6982681e-08
14.48084038,0.0047737164,0.99981003,2.2597239e-05,5.7596706e-06,1.3675469e-05,2.1753689e-07,9.8484232e-08,1.7258692e-08
14.48806873,0.004765007,0.99957737,2.2584668e-05,5.7429985e-06,1.3643085e-05,2.1732928e-07,9.8738949e-08,1.6942192e-08
14.49169614,0.0047919482,0.99890109,2.2723739e-05,5.7600036e-06,1.3727652e-05,2.2027721e-07,9.8333572e-08,1.6912871e-08
14.50634403,0.0048142803,1.0000693,2.2880143e-05,5.7292959e-06,1.3883468e-05,2.2380779e-07,9.8800521e-08,1.6970171e-08
14.50746949,0.0048083347,1.0001613,2.2865034e-05,5.7223727e-06,1.3862264e-05,2.230998e-07,9.784196e-08,1.6976851e-08
14.51530842,0.0047697195,0.9993735,2.2689998e-05,5.6169191e-06,1.373184e-05,2.1999954e-07,9.5385397e-08,1.6705627e-08
14.51810949,0.0048019606,0.99851842,2.2857313e-05,5.6427407e-06,1.3801092e-05,2.2298444e-07,9.6020812e-08,1.6890145e-08
14.51867278,0.0048129873,0.99916468,2.2897513e-05,5.6352642e-06,1.3828719e-05,2.2340619e-07,9.5621918e-08,1.6957008e-08
14.5246063,0.0048189798,0.99958922,2.2923897e-05,5.6061633e-06,1.3806863e-05,2.2321673e-07,9.3905739e-08,1.6876509e-08
14.5268647,0.0048179843,0.99943942,2.2955062e-05,5.6088296e-06,1.3777095e-05,2.2362125e-07,9.4109862e-08,1.6754973e-08
14.527147,0.0048178578,0.99925175,2.2971758e-05,5.6194821e-06,1.3771067e-05,2.2396324e-07,9.4533868e-08,1.6738543e-08
14.52884283,0.0048257277,0.99904523,2.3031678e-05,5.6382049e-06,1.3765839e-05,2.2468798e-07,9.5201848e-08,1.6701627e-08
14.52969227,0.0048340354,0.99937426,2.3055967e-05,5.6391817e-06,1.3773537e-05,2.2493185e-07,9.5358061e-08,1.6722261e-08
14.5348142,0.0048638412,0.99971702,2.3203276e-05,5.6477509e-06,1.3774281e-05,2.2799818e-07,9.5858e-08,1.6814252e-08
14.53823398,0.0048531125,0.99971659,2.3162677e-05,5.6456559e-06,1.3702352e-05,2.2658962e-07,9.5893987e-08,1.6770395e-08
14.54278162,0.0048328181,0.99975407,2.3097222e-05,5.6470045e-06,1.361704e-05,2.2515404e-07,9.5828908e-08,1.6611578e-08
14.55186648,0.0048374945,0.99977261,2.3185106e-05,5.7219762e-06,1.3691775e-05,2.2657637e-07,9.6568068e-08,1.6909199e-08
14.55728261,0.0048724123,0.9987453,2.3419249e-05,5.7931677e-06,1.3840375e-05,2.3142883e-07,9.8251246e-08,1.723346e-08
14.56570206,0.0049859943,0.9994739,2.4014011e-05,5.9189888e-06,1.4103446e-05,2.4209243e-07,1.0114652e-07,1.7946942e-08
14.56775419,0.0049783688,0.9998746,2.4002197e-05,5.9194235e-06,1.4058963e-05,2.4175707e-07,1.0100998e-07,1.7885951e-08
14.57472633,0.0049016026,1.0003536,2.3640518e-05,5.8245209e-06,1.3771512e-05,2.3494013e-07,9.8209291e-08,1.7074477e-08
14.58449119,0.0048741854,0.99961187,2.3581858e-05,5.8027992e-06,1.3600389e-05,2.3302088e-07,9.6816817e-08,1.6424652e-08
14.58592695,0.0048735698,0.99936834,2.3576841e-05,5.8009361e-06,1.3560821e-05,2.3267691e-07,9.6665598e-08,1.6370407e-08
14.59051977,0.0048613986,0.99991849,2.3560351e-05,5.8112621e-06,1.3442538e-05,2.326175e-07,9.6630394e-08,1.6209866e-08
14.59596425,0.0048659696,0.99925919,2.3602647e-05,5.8400445e-06,1.3377671e-05,2.3363839e-07,9.7005251e-08,1.6223727e-08
14.60546053,0.0048828002,0.99955075,2.3718933e-05,5.9242632e-06,1.3282714e-05,2.3444672e-07,9.9308298e-08,1.6666807e-08
14.60632554,0.0048860181,0.99888295,2.3739369e-05,5.9342256e-06,1.3284567e-05,2.3508974e-07,9.992817e-08,1.6697446e-08
14.61567685,0.0049893055,0.9997728,2.4291684e-05,6.0940642e-06,1.3460546e-05,2.4574519e-07,1.0527971e-07,1.7757952e-08
14.62008486,0.0049569938,1.0002249,2.4122774e-05,6.0638347e-06,1.3320772e-05,2.444204e-07,1.0588926e-07,1.7502585e-08
14.6227191,0.0049521061,0.99923349,2.4114655e-05,6.0737826e-06,1.3288092e-05,2.4461659e-07,1.0586247e-07,1.7453597e-08
14.62653118,0.0049659431,0.99959404,2.4200823e-05,6.1048877e-06,1.3332577e-05,2.4634104e-07,1.0650786e-07,1.7543505e-08
14.64182962,0.0050040038,0.99544454,2.449516e-05,6.2174323e-06,1.3571163e-05,2.4907432e-07,1.065056e-07,1.7759278e-08
14.64748609,0.0050349955,1.0002303,2.4697553e-05,6.2761536e-06,1.3699593e-05,2.526053e-07,1.0829137e-07,1.8037161e-08
14.65193647,0.0049821264,1.0005632,2.4448661e-05,6.203497e-06,1.3550603e-05,2.4594752e-07,1.049122e-07,1.7628223e-08
14.66874935,0.0049086589,0.99875385,2.4182905e-05,6.2084232e-06,1.3344754e-05,2.3989749e-07,1.0421912e-07,1.7124861e-08
14.6737041,0.0048843536,1.0014797,2.4079414e-05,6.1623464e-06,1.3236466e-05,2.3697794e-07,1.0308398e-07,1.7063348e-08
14.67970738,0.0047745938,1.0000318,2.3590871e-05,5.9621004e-06,1.2861385e-05,2.2679204e-07,9.6575464e-08,1.62604e-08
14.69437525,0.0049477296,0.99861301,2.4461979e-05,6.093877e-06,1.3098578e-05,2.4090618e-07,1.0110706e-07,1.8232792e-08
14.6955547,0.0049566455,0.99896658,2.4515702e-05,6.1058918e-06,1.3099456e-05,2.4196644e-07,1.014233e-07,1.8353161e-08
14.69644057,0.0049609663,0.99908004,2.4541326e-05,6.1108912e-06,1.3098271e-05,2.4251242e-07,1.0175291e-07,1.8389894e-08
14.6976226,0.0049651716,0.99918863,2.458709e-05,6.1157585e-06,1.3079784e-05,2.4279581e-07,1.0171556e-07,1.849053e-08
14.71302094,0.0049018611,1.0011746,2.4311209e-05,5.9903845e-06,1.2668671e-05,2.3508563e-07,9.7706072e-08,1.8178916e-08
14.71476549,0.0048614438,1.0007206,2.4106247e-05,5.927078e-06,1.255637e-05,2.3123001e-07,9.5747017e-08,1.7816262e-08
14.71707244,0.0048162915,1.0008488,2.3881345e-05,5.8499944e-06,1.2440456e-05,2.2725121e-07,9.3339848e-08,1.741614e-08
14.73209389,0.0047173994,1.0000116,2.3435261e-05,5.6598633e-06,1.2310733e-05,2.1625142e-07,8.6470034e-08,1.6528859e-08
14.77996653,0.0046358286,0.99955191,2.3202412e-05,5.475651e-06,1.2157847e-05,2.06259e-07,8.1896324e-08,1.7437231e-08
14.78302854,0.0046401019,0.99885604,2.3216238e-05,5.4699133e-06,1.2192503e-05,2.0540663e-07,8.1279134e-08,1.7496594e-08
14.78498037,0.0046450411,0.99955361,2.323442e-05,5.4703389e-06,1.2222385e-05,2.0606526e-07,8.1574202e-08,1.7504954e-08
14.79944036,0.0046132952,0.99916938,2.3066083e-05,5.3662454e-06,1.2161245e-05,2.0212454e-07,7.9041149e-08,1.7124466e-08
14.80082736,0.00461262,0.99949314,2.305527e-05,5.3610535e-06,1.2171976e-05,2.0187985e-07,7.8849038e-08,1.7128961e-08
14.80165956,0.004612214,0.99966093,2.3030867e-05,5.3465668e-06,1.2173683e-05,2.0148209e-07,7.8352022e-08,1.7119642e-08
14.80415615,0.0046109665,0.99994069,2.3070016e-05,5.3619196e-06,1.2187313e-05,2.020431e-07,7.8710706e-08,1.711315e-08
14.80609794,0.0046099859,0.99999021,2.3067694e-05,5.3640318e-06,1.2200836e-05,2.014291e-07,7.8656735e-08,1.7084956e-08
14.82134257,0.0045950653,0.99922892,2.3021066e-05,5.3376774e-06,1.2401855e-05,1.9997931e-07,7.8480655e-08,1.6947885e-08
14.82189655,0.004594773,0.99929829,2.3025721e-05,5.3366142e-06,1.2413103e-05,1.9995593e-07,7.8441836e-08,1.6939898e-08
14.82328149,0.0045940428,0.99944163,2.306059e-05,5.344399e-06,1.2436433e-05,2.0031293e-07,7.8581803e-08,1.6918005e-08
14.82577438,0.0045927325,0.99945401,2.3052243e-05,5.3376457e-06,1.2470024e-05,1.9989466e-07,7.8073274e-08,1.6887568e-08
14.82854427,0.0045912713,0.99950532,2.3065495e-05,5.3523702e-06,1.2481817e-05,1.9993171e-07,7.8228239e-08,1.6877306e-08
14.83352553,0.0045811765,0.99987301,2.3081316e-05,5.3869002e-06,1.2431387e-05,2.0043872e-07,7.9186543e-08,1.6893203e-08
14.83490637,0.0045728815,0.99885911,2.3038911e-05,5.3766385e-06,1.2396515e-05,1.9973944e-07,7.9043051e-08,1.6876734e-08
14.84595236,0.0045754018,0.99968639,2.3158901e-05,5.460843e-06,1.2348269e-05,2.0022437e-07,7.9840047e-08,1.7094226e-08
14.84705863,0.0045748451,0.99942015,2.316152e-05,5.4660409e-06,1.2352858e-05,2.0027494e-07,7.9915352e-08,1.710066e-08
14.85176129,0.0045810087,0.99985366,2.319133e-05,5.4849835e-06,1.2396656e-05,2.0081745e-07,8.0276028e-08,1.7077506e-08
14.85591805,0.0045876932,0.99968343,2.3261335e-05,5.4995308e-06,1.243407e-05,2.0162838e-07,8.0776122e-08,1.7009211e-08
14.85619567,0.0045875476,0.99944538,2.3260253e-05,5.4960036e-06,1.2441315e-05,2.0149291e-07,8.0684225e-08,1.6998288e-08
14.85813951,0.0045954871,0.9995162,2.3290139e-05,5.4979066e-06,1.2479932e-05,2.0224692e-07,8.0847227e-08,1.7035941e-08
14.86064459,0.0046032306,0.99919476,2.3365401e-05,5.535924e-06,1.2499565e-05,2.0344064e-07,8.1875474e-08,1.7123531e-08
14.87542845,0.0045839537,0.99923125,2.3382746e-05,5.5507783e-06,1.2416407e-05,2.0059303e-07,7.9472021e-08,1.7240504e-08
14.87598458,0.0045836107,0.99950461,2.338626e-05,5.5510621e-06,1.2410849e-05,2.0050156e-07,7.9311247e-08,1.7246663e-08
14.88265499,0.0045794564,0.99878081,2.3443392e-05,5.5970605e-06,1.2390379e-05,2.0038458e-07,7.9867888e-08,1.7170277e-08
14.8890696,0.0046089812,0.99833097,2.3685547e-05,5.7026987e-06,1.2389695e-05,2.0330813e-07,8.165349e-08,1.7318861e-08
14.89216032,0.0046304702,0.9972932,2.3827682e-05,5.7256303e-06,1.2432862e-05,2.0575696e-07,8.3013422e-08,1.7471516e-08
14.89300723,0.0046420095,0.99807492,2.3909171e-05,5.7404348e-06,1.2459959e-05,2.0673675e-07,8.2814286e-08,1.7560676e-08
14.8975461,0.0046766209,0.9974967,2.4186298e-05,5.8238007e-06,1.2507544e-05,2.1010198e-07,8.3904465e-08,1.7948028e-08
14.8978307,0.004676431,0.99711139,2.4192245e-05,5.8280399e-06,1.2508043e-05,2.1019959e-07,8.3955547e-08,1.7948426e-08
14.90011381,0.0046879828,0.99719935,2.4307768e-05,5.8755422e-06,1.2534512e-05,2.1155811e-07,8.4899791e-08,1.8053689e-08
14.90097162,0.0047008963,0.99920894,2.4405016e-05,5.9054205e-06,1.2572359e-05,2.1275244e-07,8.5300717e-08,1.8148253e-08
14.90326129,0.0046994202,0.99802862,2.4444816e-05,5.9363837e-06,1.2591311e-05,2.1315002e-07,8.5360533e-08,1.8155864e-08
14.91127278,0.0047097251,0.99964175,2.4643592e-05,6.0043083e-06,1.276781e-05,2.1561388e-07,8.7301542e-08,1.8223349e-08
14.91414517,0.0047237227,0.99963568,2.4774572e-05,6.0354044e-06,1.2849928e-05,2.1824427e-07,8.890571e-08,1.8296054e-08
14.91443328,0.0047235462,0.99923606,2.4774194e-05,6.031253e-06,1.2852896e-05,2.1817856e-07,8.8878805e-08,1.8290699e-08
14.91587379,0.0047226547,0.99670894,2.4788915e-05,6.0386063e-06,1.2856242e-05,2.1852379e-07,8.94819e-08,1.827937e-08
14.91702919,0.0047382149,0.99725184,2.489474e-05,6.065206e-06,1.2898999e-05,2.2027305e-07,9.0389248e-08,1.8382105e-08
14.91789851,0.0047542921,0.99849219,2.498963e-05,6.0925612e-06,1.2943924e-05,2.2182261e-07,9.0952848e-08,1.8486293e-08
14.92255814,0.0047860973,0.99976574,2.5206447e-05,6.2029819e-06,1.3035013e-05,2.2506884e-07,9.3904905e-08,1.8648616e-08
14.9266494,0.0047835199,0.9996279,2.5284158e-05,6.1893913e-06,1.3007208e-05,2.2464847e-07,9.2704762e-08,1.863083e-08
14.92723387,0.0047831586,0.99963723,2.5294517e-05,6.1839828e-06,1.3010237e-05,2.2475624e-07,9.2712176e-08,1.8629513e-08
14.93775427,0.0047769208,0.99764084,2.5490181e-05,6.1955868e-06,1.3077422e-05,2.2500385e-07,9.1226448e-08,1.8504981e-08
14.93921544,0.0047761066,0.9978299,2.5495709e-05,6.194533e-06,1.3073018e-05,2.2540075e-07,9.196387e-08,1.8495203e-08
14.94388524,0.0047493011,0.99694677,2.5457588e-05,6.1698458e-06,1.3011906e-05,2.2332019e-07,9.0493047e-08,1.8309772e-08
14.94417599,0.0047491435,0.99747732,2.5458367e-05,6.1678784e-06,1.3009429e-05,2.2325353e-07,9.0414871e-08,1.8302176e-08
14.95024888,0.0046940978,0.99547871,2.5248879e-05,6.1378949e-06,1.2770516e-05,2.1910314e-07,9.1032712e-08,1.7658433e-08
14.95542529,0.0046913636,0.99639608,2.5278695e-05,6.063065e-06,1.2703561e-05,2.1880757e-07,8.7313654e-08,1.7499712e-08
14.96088929,0.0046886249,0.99636846,2.5347014e-05,6.0517587e-06,1.2666488e-05,2.1860151e-07,8.7947736e-08,1.7304817e-08
14.96175203,0.0046882045,0.99676779,2.5374291e-05,6.0651222e-06,1.2654676e-05,2.187629e-07,8.8451931e-08,1.7278948e-08
14.9620396,0.0046880672,0.99695354,2.538428e-05,6.0731358e-06,1.265262e-05,2.1891473e-07,8.8674614e-08,1.7272277e-08
14.96834928,0.0046454245,0.99261459,2.5254089e-05,6.009534e-06,1.2469998e-05,2.1556286e-07,8.7285798e-08,1.6797658e-08
14.97547782,0.0046422865,0.99085404,2.5343698e-05,6.0341842e-06,1.2448641e-05,2.171337e-07,8.9816753e-08,1.6697672e-08
14.98118497,0.0047102966,0.99959393,2.5828761e-05,6.2144957e-06,1.265154e-05,2.2447554e-07,9.474103e-08,1.7236312e-08
14.98928991,0.0047073347,0.99498528,2.5929355e-05,6.2014764e-06,1.2686591e-05,2.2386151e-07,9.2286587e-08,1.7665683e-08
14.99131614,0.0047066647,0.99374425,2.593922e-05,6.1839795e-06,1.266574e-05,2.2397852e-07,9.1277365e-08,1.7698363e-08
14.99334237,0.0047060223,0.99403507,2.598673e-05,6.1751846e-06,1.2649746e-05,2.2411494e-07,9.060013e-08,1.7626524e-08
15.01473849,0.0048018107,0.99985143,2.6660578e-05,6.2863565e-06,1.2994223e-05,2.3233779e-07,9.2222619e-08,1.8364006e-08
15.02951074,0.0047934303,0.9996507,2.6804954e-05,6.3385817e-06,1.3019571e-05,2.3250222e-07,9.2995422e-08,1.824443e-08
15.02980626,0.0047948054,0.99959598,2.6822488e-05,6.3424784e-06,1.3023383e-05,2.3283138e-07,9.3102332e-08,1.8261072e-08
15.0407551,0.0048123406,0.9926561,2.7068463e-05,6.4608462e-06,1.2984764e-05,2.3628083e-07,9.4479997e-08,1.8519152e-08
15.04913608,0.0048641945,0.99985135,2.7431965e-05,6.5753813e-06,1.3046606e-05,2.4204852e-07,9.6706476e-08,1.8779239e-08
15.05093715,0.0048636491,0.99982245,2.746849e-05,6.5856425e-06,1.3039629e-05,2.4188953e-07,9.6339788e-08,1.876684e-08
15.0578208,0.0048215799,1.0002701,2.7293965e-05,6.5495906e-06,1.2917121e-05,2.3848374e-07,9.4816561e-08,1.8323535e-08
15.06698542,0.0047609967,1.0000111,2.7106237e-05,6.5519372e-06,1.2788409e-05,2.3344176e-07,9.3780563e-08,1.8155962e-08
15.07782282,0.0047233587,0.9999766,2.7101896e-05,6.6794289e-06,1.26458e-05,2.3182202e-07,9.59902e-08,1.8322007e-08
15.07840675,0.0047217109,0.99990924,2.7108301e-05,6.6863231e-06,1.2642177e-05,2.3173516e-07,9.6037965e-08,1.832593e-08
15.1057063,0.0048528054,0.99919048,2.8322433e-05,7.1983481e-06,1.327307e-05,2.5150022e-07,1.0870546e-07,1.9196159e-08
15.11084634,0.0049056099,0.99914335,2.8723523e-05,7.3420373e-06,1.3469809e-05,2.5765482e-07,1.1199598e-07,2.0013829e-08
15.11573736,0.0049600253,0.99911414,2.9085393e-05,7.4331942e-06,1.3636983e-05,2.6366017e-07,1.1483105e-07,2.0705505e-08
15.11604493,0.0049633734,0.99909814,2.9119528e-05,7.4483433e-06,1.3645717e-05,2.6412888e-07,1.1485096e-07,2.0744105e-08
15.12472229,0.0050255658,0.9996351,2.9527756e-05,7.4976406e-06,1.3774011e-05,2.703528e-07,1.1555689e-07,2.1455322e-08
15.12878287,0.0050477266,0.99929465,2.968578e-05,7.5292206e-06,1.3828035e-05,2.7294044e-07,1.1601762e-07,2.1597712e-08
15.13255032,0.0050740068,0.99960064,2.9918029e-05,7.5942738e-06,1.3918512e-05,2.7679724e-07,1.1719709e-07,2.184144e-08
15.14201746,0.0050861576,1.0000152,3.0068623e-05,7.6453471e-06,1.4009901e-05,2.7731274e-07,1.1808138e-07,2.2236724e-08
15.15334245,0.0050477598,1.0000035,2.9879285e-05,7.5342577e-06,1.3809828e-05,2.7278513e-07,1.1496979e-07,2.1900981e-08
15.15490929,0.0050455229,0.99988872,2.9870311e-05,7.4992749e-06,1.3795519e-05,2.7200357e-07,1.1453742e-07,2.1836761e-08
15.16754476,0.005156709,0.99877657,3.0541966e-05,7.5610822e-06,1.415073e-05,2.8367275e-07,1.1722473e-07,2.2543265e-08
15.17274701,0.0053220545,0.99736876,3.1589923e-05,7.8598973e-06,1.4674494e-05,3.0250231e-07,1.253973e-07,2.3937242e-08
15.18798356,0.0054987248,0.99937681,3.2749793e-05,8.1335392e-06,1.5379446e-05,3.2002842e-07,1.2947393e-07,2.5377974e-08
15.19689456,0.0055164156,0.99949988,3.2949546e-05,8.1798661e-06,1.5410929e-05,3.2375494e-07,1.3151073e-07,2.5402856e-08
15.2045045,0.0056049818,0.99889116,3.3549363e-05,8.3487527e-06,1.5710591e-05,3.3456254e-07,1.3695911e-07,2.6008128e-08
15.22112411,0.0056594105,1.0004044,3.4100927e-05,8.5491626e-06,1.6035564e-05,3.4377482e-07,1.417822e-07,2.5893802e-08
15.24439938,0.0058047687,1.0004731,3.5018197e-05,8.7370458e-06,1.6516621e-05,3.624609e-07,1.5203543e-07,2.6799471e-08
15.25341123,0.0057749031,0.998675,3.4837288e-05,8.5835765e-06,1.6415837e-05,3.6030637e-07,1.4992668e-07,2.6646349e-08
15.25888344,0.0058772274,1.0000496,3.5469752e-05,8.6967631e-06,1.667882e-05,3.73858e-07,1.5611482e-07,2.7540648e-08
15.26697857,0.0058897285,0.99943068,3.5599995e-05,8.722946e-06,1.6640616e-05,3.7642684e-07,1.5765572e-07,2.728533e-08
15.26882516,0.0059004257,0.99957957,3.5701291e-05,8.7494576e-06,1.6641931e-05,3.7798857e-07,1.5780495e-07,2.7317993e-08
15.27326926,0.0059185453,0.99952551,3.5871753e-05,8.813406e-06,1.6659395e-05,3.8160775e-07,1.5965108e-07,2.7522685e-08
15.28704727,0.005936735,1.0001211,3.6331275e-05,9.0521369e-06,1.674042e-05,3.8962756e-07,1.6339032e-07,2.7502173e-08
15.28741976,0.0059333654,0.99977541,3.6317866e-05,9.0531526e-06,1.673031e-05,3.893513e-07,1.6348171e-07,2.7478784e-08
15.30409845,0.0058741538,1.0000309,3.6458547e-05,9.2161854e-06,1.6654994e-05,3.8915784e-07,1.643827e-07,2.6883728e-08
15.3048372,0.0058704823,0.99993138,3.6460158e-05,9.2143766e-06,1.6647114e-05,3.8899931e-07,1.6429596e-07,2.6873161e-08
15.31000413,0.005863616,0.99968544,3.6553488e-05,9.2360081e-06,1.6634857e-05,3.879875e-07,1.6155619e-07,2.699335e-08
15.31517918,0.0058724247,0.99998667,3.6720341e-05,9.2748299e-06,1.6634596e-05,3.8924501e-07,1.6009268e-07,2.7343844e-08
15.32923991,0.0058509788,0.99971825,3.6943551e-05,9.358657e-06,1.6513883e-05,3.8795337e-07,1.5926763e-07,2.7283114e-08
15.34481202,0.0059320679,0.99901423,3.7836e-05,9.4934461e-06,1.6853037e-05,4.0346941e-07,1.6555779e-07,2.7405226e-08
15.34744352,0.0059471187,0.99972154,3.8016385e-05,9.5358156e-06,1.6908168e-05,4.0592929e-07,1.6668461e-07,2.7546853e-08
15.35007783,0.0059451013,1.0000076,3.8055434e-05,9.5342464e-06,1.6905416e-05,4.0688637e-07,1.6718086e-07,2.7518193e-08
15.35120617,0.0059407958,1.0001663,3.804513e-05,9.5305815e-06,1.6890521e-05,4.0671085e-07,1.6694445e-07,2.7497064e-08
15.35195795,0.0059367792,1.0002449,3.8028265e-05,9.5248607e-06,1.687408e-05,4.0643344e-07,1.6682537e-07,2.7441519e-08
15.36167861,0.0058915704,0.99906434,3.8043504e-05,9.5724665e-06,1.6674158e-05,4.0329161e-07,1.6602214e-07,2.6904082e-08
15.36242628,0.0058978884,0.99937117,3.8100843e-05,9.588158e-06,1.6696425e-05,4.0455363e-07,1.6640701e-07,2.6961193e-08
15.36692996,0.0059397492,0.99860819,3.8438883e-05,9.7153855e-06,1.6828571e-05,4.1162492e-07,1.7100131e-07,2.732437e-08
15.37148112,0.00600423,0.99893148,3.8965708e-05,9.9135305e-06,1.7024946e-05,4.2196096e-07,1.7604272e-07,2.7930794e-08
15.38383202,0.0061139383,0.9991453,4.0065969e-05,1.0362577e-05,1.7471633e-05,4.4118579e-07,1.8737541e-07,2.8884923e-08
15.39087097,0.0061831416,0.99878677,4.0681884e-05,1.0594712e-05,1.7799819e-05,4.5466726e-07,1.9580981e-07,2.9438448e-08
15.39443037,0.0062410089,0.99821243,4.1124305e-05,1.0727859e-05,1.8043947e-05,4.6448172e-07,2.0045016e-07,2.9914652e-08
15.39602555,0.0062768532,0.99795914,4.1394714e-05,1.0799235e-05,1.8158053e-05,4.7040106e-07,2.0299712e-07,3.0249073e-08
15.39965409,0.0063712866,0.99795272,4.2161874e-05,1.1010576e-05,1.8467723e-05,4.868366e-07,2.1092926e-07,3.0929135e-08
15.40251293,0.0064345606,0.99885305,4.2669997e-05,1.1163471e-05,1.8647125e-05,4.9749806e-07,2.1748509e-07,3.1342122e-08
15.42063198,0.0068419271,0.99739824,4.6020947e-05,1.22353e-05,1.9778931e-05,5.7193057e-07,2.5690334e-07,3.4731356e-08
15.42416592,0.0069764925,0.99647333,4.7076801e-05,1.2611961e-05,2.0207176e-05,5.9825222e-07,2.7235009e-07,3.5916353e-08
15.43433834,0.0075021631,0.9955655,5.1127123e-05,1.3818668e-05,2.1875584e-05,7.0056882e-07,3.2019366e-07,4.0933349e-08
15.4600881,0.0079290073,1.0015667,5.4895499e-05,1.5060853e-05,2.3226249e-05,8.0425495e-07,3.8171606e-07,4.2013983e-08
15.46607177,0.0076494785,1.0022876,5.2894503e-05,1.4340992e-05,2.2339966e-05,7.4511822e-07,3.5020471e-07,4.0380662e-08
15.47091424,0.0074803518,1.0007163,5.1766649e-05,1.393662e-05,2.175384e-05,7.1126782e-07,3.2814897e-07,3.887139e-08
15.4910149,0.0071906853,1.0007656,4.9968988e-05,1.3395395e-05,2.1062258e-05,6.5814588e-07,3.0324426e-07,3.6701422e-08
15.5020097,0.0070751839,0.99990946,4.9162559e-05,1.3050017e-05,2.0904394e-05,6.3448101e-07,2.8396991e-07,3.5335522e-08
15.50789538,0.0070015231,1.0007754,4.8767261e-05,1.2865967e-05,2.0750956e-05,6.2596198e-07,2.7970507e-07,3.4435841e-08
15.51946734,0.0068254168,1.0009949,4.7647628e-05,1.2502661e-05,2.0307104e-05,6.0033284e-07,2.7415775e-07,3.3385406e-08
15.52426628,0.006724437,1.0011159,4.6967438e-05,1.2166715e-05,2.0055721e-05,5.8280598e-07,2.6204851e-07,3.2758214e-08
15.53068927,0.006576984,1.0006592,4.6037516e-05,1.1812594e-05,1.9654716e-05,5.5987618e-07,2.4634741e-07,3.1471819e-08
15.53195805,0.0065527501,1.0009348,4.5855045e-05,1.1739807e-05,1.95855e-05,5.5563184e-07,2.4424368e-07,3.1186624e-08
15.53237971,0.0065407651,1.0003983,4.5785036e-05,1.1715474e-05,1.9546547e-05,5.5382817e-07,2.4371988e-07,3.105776e-08
15.53364204,0.006516707,1.0005197,4.5624581e-05,1.1668833e-05,1.9474547e-05,5.498202e-07,2.431656e-07,3.0828911e-08
15.53946997,0.006398182,1.0011507,4.4821173e-05,1.1342899e-05,1.9064443e-05,5.3165928e-07,2.3344864e-07,2.9442393e-08
15.55161906,0.0062012945,0.99956755,4.3379127e-05,1.0693895e-05,1.8358337e-05,4.986288e-07,2.0831344e-07,2.7774075e-08
15.55281972,0.0061951396,0.99997119,4.3326248e-05,1.0684537e-05,1.8339387e-05,4.9727199e-07,2.081926e-07,2.7799543e-08
15.56316484,0.0061230476,1.0002711,4.288941e-05,1.0595701e-05,1.8135216e-05,4.8851811e-07,2.0436337e-07,2.7588264e-08
15.56395549,0.0061170532,1.0004405,4.2869013e-05,1.0596341e-05,1.8108217e-05,4.8804419e-07,2.0460195e-07,2.75259e-08
15.56592819,0.0060993237,1.0003158,4.2827915e-05,1.0605114e-05,1.8038449e-05,4.8717464e-07,2.0409834e-07,2.7439418e-08
15.56789623,0.0060816196,0.99995153,4.2707873e-05,1.0587864e-05,1.7971956e-05,4.85122e-07,2.0367521e-07,2.7333084e-08
15.56828941,0.0060813987,1.0003799,4.2704995e-05,1.0592661e-05,1.7968922e-05,4.8524728e-07,2.0392706e-07,2.7336766e-08
15.59612349,0.0060679218,0.99895895,4.2611439e-05,1.0618431e-05,1.7946198e-05,4.8270319e-07,2.1274256e-07,2.7917253e-08
15.62018599,0.0060747242,1.0001959,4.2923458e-05,1.0731929e-05,1.7849462e-05,4.8010039e-07,2.1145438e-07,2.6990879e-08
15.62215598,0.0060675842,1.0000555,4.2857089e-05,1.0709473e-05,1.7824801e-05,4.784506e-07,2.1125713e-07,2.6934533e-08
15.62687449,0.0060401356,0.99939149,4.2671719e-05,1.0658225e-05,1.7742995e-05,4.7363941e-07,2.0633075e-07,2.6700029e-08
15.63898691,0.0060029081,0.9987224,4.2454333e-05,1.0590447e-05,1.7561238e-05,4.670167e-07,2.049283e-07,2.6872188e-08
15.63937762,0.0060092379,0.99948253,4.2507685e-05,1.0600255e-05,1.7579159e-05,4.6777321e-07,2.0458454e-07,2.6939078e-08
15.64525231,0.0060330138,0.99951765,4.2722605e-05,1.0700401e-05,1.7597666e-05,4.7317276e-07,2.1106705e-07,2.7165636e-08
15.64682199,0.0060323135,0.99922954,4.2754575e-05,1.0730351e-05,1.7574556e-05,4.7400324e-07,2.1288055e-07,2.7125571e-08
15.68216436,0.0064360563,0.99728781,4.607318e-05,1.1673269e-05,1.8395633e-05,5.3809629e-07,2.4164273e-07,3.0037406e-08
15.69373125,0.0066726366,0.99814667,4.7997885e-05,1.224092e-05,1.9097655e-05,5.8111629e-07,2.5817778e-07,3.1963294e-08
15.69944526,0.0067770132,0.99737338,4.8885179e-05,1.2594131e-05,1.9426728e-05,6.0275354e-07,2.7348155e-07,3.3090045e-08
15.73135689,0.0071274441,1.0015502,5.2349803e-05,1.396362e-05,2.0173307e-05,6.8126869e-07,3.2185753e-07,3.6132506e-08
15.73700691,0.0074544146,0.98803724,5.4843847e-05,1.4610106e-05,2.1062704e-05,7.4209063e-07,3.5058174e-07,3.8169921e-08
15.7404108,0.0073158826,0.93859432,5.3922432e-05,1.4331877e-05,2.0620895e-05,7.1487564e-07,3.3700598e-07,3.7054594e-08
15.75104884,0.0069225221,0.8493676,5.126043e-05,1.3483555e-05,1.9513085e-05,6.4088498e-07,2.923652e-07,3.413437e-08
15.75285446,0.0068716495,0.83811874,5.0945135e-05,1.3410068e-05,1.9381037e-05,6.3276379e-07,2.8953858e-07,3.3764876e-08
15.75420008,0.0068337636,0.83027749,5.0667498e-05,1.3332365e-05,1.9284047e-05,6.2636667e-07,2.8654297e-07,3.3588524e-08
15.79323936,0.0076641659,0.82434354,5.7492763e-05,1.5560464e-05,2.171742e-05,7.9351146e-07,3.8573592e-07,4.1758069e-08
15.80375312,0.0076046178,0.78770187,5.7189176e-05,1.5562152e-05,2.1587033e-05,7.793429e-07,3.7681819e-07,4.0572649e-08
15.80475184,0.0076043568,0.78603066,5.7190123e-05,1.5565726e-05,2.16001e-05,7.7904159e-07,3.7566234e-07,4.0614757e-08
15.81829447,0.0059477259,0.72202163,4.5054179e-05,1.2327157e-05,1.7123109e-05,4.8932009e-07,2.3931191e-07,2.6960583e-08
15.82592922,0.0076554158,1.0351867,5.7926172e-05,1.5793942e-05,2.2378031e-05,7.9696721e-07,3.8436476e-07,4.0011251e-08
15.83968552,0.0057907201,0.99243599,4.3754473e-05,1.1687394e-05,1.6611897e-05,4.5520677e-07,2.1634797e-07,2.6199451e-08
15.85218451,0.0076169197,0.78359248,5.7856383e-05,1.5508283e-05,2.2175169e-05,7.8939808e-07,3.7055387e-07,4.304184e-08
15.85819367,0.0075887449,0.77874951,5.7723819e-05,1.5429411e-05,2.1969506e-05,7.798088e-07,3.645122e-07,4.2253063e-08
15.85869299,0.0075886078,0.77823855,5.7731503e-05,1.5431725e-05,2.1967177e-05,7.8022272e-07,3.6452459e-07,4.2180738e-08
15.86568344,0.0075867306,0.79299177,5.7713149e-05,1.5309032e-05,2.1947442e-05,7.7711822e-07,3.5615188e-07,4.207677e-08
15.87167526,0.0075850774,0.79298859,5.7791879e-05,1.5380143e-05,2.1967701e-05,7.7862985e-07,3.6250975e-07,4.2131885e-08
15.87417185,0.007584296,0.79367974,5.7823352e-05,1.5414462e-05,2.2007298e-05,7.8136246e-07,3.6724391e-07,4.2041089e-08
15.87616912,0.0075836492,0.79419673,5.7941304e-05,1.5452683e-05,2.2049041e-05,7.8139945e-07,3.6517023e-07,4.1920755e-08
15.89364525,0.0075778185,0.77498167,5.8184134e-05,1.5578108e-05,2.2060528e-05,7.7845795e-07,3.5950559e-07,4.3629381e-08
15.89564253,0.0075771107,0.77377122,5.82165e-05,1.5569169e-05,2.2080826e-05,7.7861904e-07,3.5706826e-07,4.3579361e-08
15.89664116,0.007576747,0.77368888,5.8250421e-05,1.5586725e-05,2.2080415e-05,7.7873598e-07,3.5711682e-07,4.358296e-08
15.91261934,0.0075709371,0.78144918,5.8621919e-05,1.5883156e-05,2.2031191e-05,7.8515224e-07,3.6470352e-07,4.376348e-08
15.91461661,0.0075701744,0.78061668,5.8622381e-05,1.5894178e-05,2.20151e-05,7.8390868e-07,3.6341765e-07,4.3883102e-08
15.91811184,0.0075688344,0.77733334,5.8657668e-05,1.5935328e-05,2.1999689e-05,7.8302339e-07,3.6259744e-07,4.4073375e-08
15.92011531,0.0076150597,0.77911298,5.902907e-05,1.6039346e-05,2.2143428e-05,7.9386404e-07,3.6757121e-07,4.4454003e-08
15.92614435,0.0076126883,0.76810922,5.9063324e-05,1.6133291e-05,2.2174144e-05,7.9625749e-07,3.715842e-07,4.4844258e-08
15.93013654,0.00755975,0.75785243,5.8726425e-05,1.6061525e-05,2.205198e-05,7.8663981e-07,3.7077392e-07,4.4117226e-08
15.94011704,0.0075562003,0.75510964,5.8919475e-05,1.6105841e-05,2.2030856e-05,7.8918716e-07,3.7320449e-07,4.2083948e-08
15.94760241,0.0075534211,0.76468628,5.9024165e-05,1.5985916e-05,2.20566e-05,7.9412385e-07,3.6708494e-07,4.1461162e-08
15.96718179,0.0076362817,0.76139607,5.970623e-05,1.5979452e-05,2.2447883e-05,8.1182772e-07,3.7055592e-07,4.5422883e-08
15.96970627,0.0076354798,0.75426045,5.9750044e-05,1.5918665e-05,2.2466841e-05,8.1246044e-07,3.6721472e-07,4.5111694e-08
15.99091188,0.007627419,0.78868822,5.9768297e-05,1.5758953e-05,2.2286474e-05,8.1120265e-07,3.620973e-07,4.487263e-08
15.99646573,0.0076249846,0.79498269,5.9731686e-05,1.5772421e-05,2.2209514e-05,8.099034e-07,3.595602e-07,4.5340312e-08
16.00408789,0.0076976317,0.8138492,6.0221659e-05,1.592108e-05,2.2370667e-05,8.2646119e-07,3.6597277e-07,4.6601319e-08
16.02450177,0.0077486689,0.81465172,6.0771915e-05,1.6067267e-05,2.2479724e-05,8.4607589e-07,3.7715411e-07,4.6155655e-08
16.03994066,0.0077674859,0.82778948,6.0972595e-05,1.6265657e-05,2.2625102e-05,8.5376826e-07,3.9655145e-07,4.5710734e-08
16.05899699,0.0077409789,0.78873122,6.0643696e-05,1.5890625e-05,2.2456828e-05,8.445409e-07,3.7927544e-07,4.7694239e-08
16.06002598,0.0077403881,0.78604667,6.0696139e-05,1.5904393e-05,2.2457533e-05,8.4558775e-07,3.8038968e-07,4.7818612e-08
16.07317095,0.007509003,0.73659577,5.8896456e-05,1.5335735e-05,2.1635776e-05,7.9987272e-07,3.5458655e-07,4.725402e-08
16.07416942,0.0075002733,0.73642275,5.8821382e-05,1.5299746e-05,2.1583906e-05,7.9702771e-07,3.520398e-07,4.7184423e-08
16.07965521,0.0074886921,0.79723893,5.8758246e-05,1.5263417e-05,2.1421607e-05,7.9477956e-07,3.4658358e-07,4.7290606e-08
16.08115117,0.0074918138,0.80324363,5.8798297e-05,1.5271716e-05,2.1403398e-05,7.9599906e-07,3.4660608e-07,4.7225456e-08
16.08314677,0.0074945799,0.80565323,5.8799473e-05,1.5295503e-05,2.1407518e-05,7.9533342e-07,3.4665386e-07,4.7052638e-08
16.08464462,0.0074976675,0.79805292,5.8842441e-05,1.532606e-05,2.1426209e-05,7.9632447e-07,3.4820549e-07,4.6821734e-08
16.10712003,0.0074615768,0.75204704,5.8838528e-05,1.5551665e-05,2.1250447e-05,7.94561e-07,3.5156149e-07,4.6448852e-08
16.11060395,0.007450905,0.78674796,5.8764264e-05,1.5559124e-05,2.1261892e-05,7.9221506e-07,3.5044783e-07,4.6461851e-08
16.11110138,0.0074505797,0.79348752,5.8767074e-05,1.5560189e-05,2.1263875e-05,7.9219923e-07,3.5049519e-07,4.642225e-08
16.11507911,0.007443801,0.87524136,5.8665984e-05,1.5526347e-05,2.1257734e-05,7.8957197e-07,3.4997296e-07,4.6262155e-08
16.12005057,0.0074406022,0.88522778,5.8651664e-05,1.5530747e-05,2.1275801e-05,7.9044712e-07,3.5076341e-07,4.6092361e-08
16.12950427,0.0074476416,0.79782312,5.8697746e-05,1.5407631e-05,2.1369827e-05,7.8775105e-07,3.4554724e-07,4.6252133e-08
16.13249367,0.0074544212,0.89287672,5.8885838e-05,1.5457982e-05,2.1416542e-05,7.9116033e-07,3.4773669e-07,4.6197602e-08
16.13349109,0.0074581321,0.91246778,5.8949201e-05,1.5481355e-05,2.1415685e-05,7.9110184e-07,3.4676931e-07,4.6212328e-08
16.14050461,0.0075281971,0.95176535,5.9646564e-05,1.5711206e-05,2.1607385e-05,8.0853097e-07,3.5577218e-07,4.6202723e-08
16.15425636,0.0076569012,0.82407974,6.0931148e-05,1.6138725e-05,2.2006605e-05,8.4401283e-07,3.7172144e-07,4.6209752e-08
16.15476956,0.0076612983,0.83423158,6.0997345e-05,1.6167578e-05,2.2025143e-05,8.4595325e-07,3.7283231e-07,4.6293229e-08
16.16916046,0.007664353,0.8710686,6.1325067e-05,1.6330396e-05,2.1862499e-05,8.5771125e-07,3.8925437e-07,4.6829028e-08
16.18949826,0.0074073627,0.99968664,5.9337767e-05,1.584992e-05,2.1165391e-05,8.0435423e-07,3.8453328e-07,4.3324306e-08
16.21489422,0.0059174781,1.0005353,4.7221686e-05,1.2061542e-05,1.6986265e-05,5.1296165e-07,2.2883312e-07,2.7925532e-08
16.21608357,0.0058962783,1.0019374,4.7042114e-05,1.1987048e-05,1.690622e-05,5.0876575e-07,2.2537481e-07,2.7762258e-08
16.2342864,0.0047195395,1.0003446,3.756987e-05,9.4060013e-06,1.3589327e-05,3.2718756e-07,1.4098724e-07,1.8944024e-08
16.24285886,0.0047513549,0.99963505,3.7751453e-05,9.3454254e-06,1.3597028e-05,3.2979519e-07,1.4052626e-07,1.9337067e-08
16.24573434,0.0047507613,0.99995244,3.7714412e-05,9.3194948e-06,1.357614e-05,3.2909439e-07,1.3926281e-07,1.9408113e-08
16.24669275,0.0047505602,0.9995092,3.7688579e-05,9.3034627e-06,1.3573944e-05,3.2855361e-07,1.3874301e-07,1.941278e-08
16.24829118,0.0047542717,0.99970773,3.7698373e-05,9.2884528e-06,1.3590261e-05,3.2842098e-07,1.3795906e-07,1.9489732e-08
16.27579921,0.0049474524,0.99922904,3.9210561e-05,9.581588e-06,1.4160288e-05,3.5409986e-07,1.4631711e-07,2.1682999e-08
16.29049837,0.0060982599,0.99281687,4.8354149e-05,1.1972781e-05,1.7609015e-05,5.3755236e-07,2.2218126e-07,3.2385325e-08
16.30740259,0.0060894587,1.003375,4.8396611e-05,1.2189134e-05,1.7755107e-05,5.4046951e-07,2.3007581e-07,3.4645948e-08
16.31023762,0.0059507918,1.0026839,4.7334898e-05,1.1963234e-05,1.7368447e-05,5.183826e-07,2.2342658e-07,3.3473613e-08
16.31652311,0.0058102781,0.99739531,4.6290797e-05,1.1844996e-05,1.6956026e-05,4.9732093e-07,2.2271942e-07,3.1663069e-08
16.32765525,0.0064282443,0.9958794,5.1260189e-05,1.3324606e-05,1.8769779e-05,6.0626084e-07,2.7463325e-07,3.690764e-08
16.33377578,0.0065027102,0.9981937,5.1914686e-05,1.347343e-05,1.8936428e-05,6.1688099e-07,2.7475182e-07,3.7746699e-08
16.34351404,0.0065704584,0.99831127,5.2408614e-05,1.3542067e-05,1.9132153e-05,6.297259e-07,2.7793594e-07,3.9333409e-08
16.3497796,0.0066690779,0.9976021,5.3143926e-05,1.3691637e-05,1.9467886e-05,6.4548624e-07,2.8739267e-07,4.088664e-08
16.3605201,0.0070241883,1.003759,5.5836029e-05,1.4191485e-05,2.0545738e-05,7.1282876e-07,3.0865539e-07,4.5723944e-08
16.36606556,0.0067516533,0.99809087,5.3625101e-05,1.3610044e-05,1.9668812e-05,6.5988246e-07,2.8529262e-07,4.2973562e-08
16.38747726,0.0071299559,1.0028202,5.6516069e-05,1.4029203e-05,2.0708723e-05,7.2960351e-07,3.0653729e-07,4.6772887e-08
16.39128585,0.0069911058,1.0017131,5.5403234e-05,1.3787755e-05,2.0283559e-05,7.0116498e-07,2.9476823e-07,4.5209133e-08
16.41226794,0.005695702,0.86022208,4.5209408e-05,1.1396168e-05,1.6557465e-05,4.7173824e-07,2.0215109e-07,3.2024457e-08
16.41578514,0.0058288768,0.88516255,4.6186967e-05,1.1636985e-05,1.6928664e-05,4.8932891e-07,2.0804615e-07,3.3710101e-08
16.41738007,0.0059450679,0.92932689,4.7093037e-05,1.1896036e-05,1.7277145e-05,5.0907402e-07,2.1766961e-07,3.496305e-08
16.42945889,0.0057712391,0.99838736,4.5716602e-05,1.1592285e-05,1.6804033e-05,4.7887011e-07,2.039084e-07,3.4495498e-08
16.44453428,0.0055805893,1.0005382,4.4065178e-05,1.1263409e-05,1.6236506e-05,4.442255e-07,1.9254202e-07,3.2449003e-08
16.45983015,0.0047613467,1.0017112,3.7535982e-05,9.4945998e-06,1.3765382e-05,3.2413588e-07,1.3896875e-07,2.3455446e-08
16.46618121,0.004629082,1.0011345,3.646236e-05,9.1925831e-06,1.3375457e-05,3.0589848e-07,1.3076039e-07,2.1958849e-08
16.4787639,0.0044722702,0.99651459,3.5263171e-05,8.9818929e-06,1.2854337e-05,2.8504908e-07,1.2365231e-07,2.0144399e-08
16.48345769,0.0047313397,0.99616384,3.7365902e-05,9.5356403e-06,1.3668323e-05,3.198339e-07,1.3899125e-07,2.2709189e-08
16.48706583,0.0049048471,0.99682018,3.8747701e-05,9.903717e-06,1.4222413e-05,3.43789e-07,1.4950561e-07,2.4499832e-08
16.48941969,0.004982009,0.99812863,3.9300049e-05,1.0049263e-05,1.4463624e-05,3.5353592e-07,1.5382466e-07,2.5346194e-08
16.49525745,0.0051062256,0.99823194,4.0267997e-05,1.0292558e-05,1.4830672e-05,3.7096038e-07,1.6139007e-07,2.6708822e-08
16.49769656,0.0051409693,0.99850217,4.0574598e-05,1.0364928e-05,1.4928096e-05,3.7648849e-07,1.6321996e-07,2.7076168e-08
16.50440094,0.0052531177,0.99841301,4.1458195e-05,1.0619262e-05,1.5225955e-05,3.9300501e-07,1.7204663e-07,2.8238868e-08
16.50583435,0.0052831452,0.99861108,4.1713032e-05,1.0689814e-05,1.5308934e-05,3.9756725e-07,1.7407034e-07,2.8509957e-08
16.5108824,0.0053008464,0.99994543,4.1914399e-05,1.08006e-05,1.533942e-05,4.0163671e-07,1.7675982e-07,2.8816508e-08
16.51448789,0.0053116152,0.99890659,4.2001293e-05,1.0806336e-05,1.5396428e-05,4.0211186e-07,1.7614086e-07,2.9209575e-08
16.53939043,0.0055251713,1.0003997,4.3825175e-05,1.1280859e-05,1.6100759e-05,4.3288993e-07,1.8974786e-07,3.1372297e-08
16.56786504,0.0054553237,0.99572747,4.3569244e-05,1.1404013e-05,1.5965908e-05,4.2332291e-07,1.8820237e-07,3.1229144e-08
16.57364297,0.0057947641,0.99799095,4.6358177e-05,1.2193926e-05,1.7083785e-05,4.779419e-07,2.1270242e-07,3.4935119e-08
16.58635175,0.0053213288,1.0022213,4.2679355e-05,1.127294e-05,1.5760554e-05,4.0312997e-07,1.8090037e-07,3.0605356e-08
16.61297223,0.0062231963,0.99908306,5.0353201e-05,1.347893e-05,1.8628273e-05,5.5950911e-07,2.5564407e-07,3.9881059e-08
16.613398,0.0062230504,0.99705822,5.0350238e-05,1.3470927e-05,1.862533e-05,5.5887767e-07,2.5466957e-07,3.9963661e-08
16.61382472,0.0062366308,0.9950487,5.046038e-05,1.3494025e-05,1.8661322e-05,5.607744e-07,2.5528094e-07,4.0169003e-08
16.62235649,0.006528877,0.97627663,5.3045975e-05,1.4209344e-05,1.9548596e-05,6.1699084e-07,2.814573e-07,4.3661918e-08
16.63764757,0.0055151706,0.99890568,4.5092079e-05,1.2211512e-05,1.651707e-05,4.4822011e-07,2.0847503e-07,3.2508665e-08
16.64102978,0.0054175282,1.003775,4.4274608e-05,1.193125e-05,1.6186609e-05,4.298634e-07,1.9828992e-07,3.1604342e-08
16.64249798,0.0053179594,1.0051064,4.3455565e-05,1.1701113e-05,1.5893102e-05,4.1384989e-07,1.9079005e-07,3.0637458e-08
16.64711194,0.0051177032,0.99930776,4.1819912e-05,1.1252583e-05,1.5273713e-05,3.8254076e-07,1.7571919e-07,2.856183e-08
16.6592847,0.0052851391,0.99693202,4.3337787e-05,1.1742652e-05,1.5733296e-05,4.0884349e-07,1.9174122e-07,3.0837592e-08
16.66111184,0.0053589876,0.99636589,4.3935456e-05,1.1907645e-05,1.5952935e-05,4.1899442e-07,1.96161e-07,3.1578526e-08
16.6614806,0.0053763909,0.99659009,4.4075794e-05,1.1945803e-05,1.6004207e-05,4.216164e-07,1.9766557e-07,3.1743833e-08
16.66408962,0.0054714297,0.99804002,4.4937653e-05,1.2212997e-05,1.6279234e-05,4.3854709e-07,2.0700643e-07,3.2636741e-08
16.68946705,0.005737926,0.9934993,4.7732567e-05,1.304937e-05,1.7066199e-05,4.8607312e-07,2.2926764e-07,3.4722389e-08
16.70420963,0.0056412505,1.001946,4.716511e-05,1.2955017e-05,1.6739393e-05,4.7403445e-07,2.2651178e-07,3.4161131e-08
16.71111206,0.0055663951,0.99833417,4.6510743e-05,1.2708759e-05,1.6466472e-05,4.6078404e-07,2.2038148e-07,3.2843336e-08
16.72059056,0.0055963004,0.99872023,4.7037143e-05,1.2978487e-05,1.703314e-05,4.7881991e-07,2.3226723e-07,3.1906885e-08
16.72707696,0.0053977528,1.0044002,4.5188458e-05,1.2431052e-05,1.6209826e-05,4.3801252e-07,2.1390977e-07,3.1246584e-08
16.73206631,0.0050111601,1.0038768,4.1939895e-05,1.1518759e-05,1.5038934e-05,3.776323e-07,1.8471956e-07,2.7686848e-08
16.74148299,0.0044538363,1.0025049,3.7326837e-05,1.0250421e-05,1.3337051e-05,3.0195889e-07,1.5262285e-07,2.2056118e-08
16.74510773,0.0043490724,0.99998123,3.6373788e-05,9.8841653e-06,1.3033445e-05,2.8630019e-07,1.4167103e-07,2.0804218e-08
16.74630511,0.0043487523,0.99893324,3.6365171e-05,9.8735631e-06,1.3032988e-05,2.8569031e-07,1.4086749e-07,2.0647889e-08
16.74871379,0.0043791854,1.0008074,3.6595458e-05,9.9535862e-06,1.3124649e-05,2.8914898e-07,1.422912e-07,2.0843322e-08
16.75611588,0.0042327675,0.99924798,3.5347953e-05,9.5216049e-06,1.2647296e-05,2.6821812e-07,1.3055791e-07,1.9309591e-08
16.77354633,0.0042566965,1.0004366,3.5633475e-05,9.6392707e-06,1.2761072e-05,2.7084684e-07,1.3588216e-07,1.9817167e-08
16.78378944,0.0042781546,0.99997157,3.5844748e-05,9.626936e-06,1.2895728e-05,2.7133879e-07,1.3099981e-07,2.0401662e-08
16.7849693,0.0042661668,0.99988133,3.5761074e-05,9.6018419e-06,1.2858994e-05,2.7009952e-07,1.3109637e-07,2.0272379e-08
16.7972925,0.0042394922,0.99948049,3.5565618e-05,9.4912068e-06,1.2820473e-05,2.6823798e-07,1.3041297e-07,1.945203e-08
16.80051091,0.0042326234,0.99840952,3.5517152e-05,9.5101284e-06,1.2791357e-05,2.6735245e-07,1.3175304e-07,1.9206508e-08
16.80283403,0.0042074946,0.97807312,3.5296194e-05,9.4725764e-06,1.2696263e-05,2.6430635e-07,1.3134995e-07,1.8763695e-08
16.80400723,0.0042639671,0.98995978,3.5761721e-05,9.5911698e-06,1.2873778e-05,2.7106195e-07,1.3455253e-07,1.9193949e-08
16.81335687,0.0041019998,0.94024391,3.4424684e-05,9.1396829e-06,1.2416181e-05,2.5053633e-07,1.2102174e-07,1.7852451e-08
16.81801937,0.0043204986,0.99602077,3.6287526e-05,9.661984e-06,1.316787e-05,2.798309e-07,1.3786962e-07,2.0142562e-08
16.81831868,0.004327545,0.99855761,3.6340446e-05,9.6793848e-06,1.3192483e-05,2.8053325e-07,1.3832964e-07,2.0238899e-08
16.8224751,0.0042347415,0.97461441,3.5579454e-05,9.4285409e-06,1.293725e-05,2.6829835e-07,1.3245908e-07,1.9743933e-08
16.82334865,0.0042068014,0.9626108,3.5354154e-05,9.3678205e-06,1.285049e-05,2.6478009e-07,1.3044693e-07,1.9560358e-08
16.82945717,0.004286239,0.97838944,3.5971718e-05,9.4915274e-06,1.3150008e-05,2.7320549e-07,1.3284255e-07,2.076477e-08
16.82975377,0.0042861869,0.97960367,3.5967716e-05,9.5027356e-06,1.314742e-05,2.7320281e-07,1.3379262e-07,2.077904e-08
16.84765312,0.0046803971,0.99787066,3.9463662e-05,1.0559892e-05,1.4236264e-05,3.2895652e-07,1.6363383e-07,2.5259021e-08
16.88933604,0.0044177809,0.8133874,3.7209277e-05,9.7650234e-06,1.3165768e-05,2.9145334e-07,1.4175486e-07,2.0753432e-08
16.89407655,0.0048604334,0.90375974,4.1008226e-05,1.0780217e-05,1.4574952e-05,3.5434593e-07,1.7329039e-07,2.4598101e-08
16.91352624,0.00424837,0.81117556,3.617388e-05,9.4418514e-06,1.2660337e-05,2.7740402e-07,1.3215278e-07,1.8643449e-08
16.91890402,0.0050525898,0.96721413,4.2859578e-05,1.1082659e-05,1.5211009e-05,3.8291744e-07,1.792116e-07,2.6142447e-08
16.91925207,0.0050091547,0.95893144,4.2509493e-05,1.0986976e-05,1.5076288e-05,3.7619768e-07,1.7671885e-07,2.5742229e-08
16.928467,0.0051977244,0.99944433,4.4191315e-05,1.1403977e-05,1.5816987e-05,4.1149002e-07,1.9589998e-07,2.6527646e-08
16.93927871,0.0046202222,0.90948119,3.9301881e-05,1.0145251e-05,1.3855467e-05,3.2499825e-07,1.5628197e-07,2.1725441e-08
16.94053719,0.0044534783,0.87478305,3.7965266e-05,9.8348098e-06,1.3352846e-05,3.04259e-07,1.4759816e-07,2.011796e-08
16.9414853,0.004863577,0.95255569,4.1477605e-05,1.0762856e-05,1.4611149e-05,3.6318276e-07,1.7558441e-07,2.3494857e-08
16.95121567,0.0052330818,1.0010443,4.4607102e-05,1.1621815e-05,1.5769929e-05,4.1655956e-07,2.0106295e-07,2.8156174e-08
16.95157704,0.0051942407,0.99520203,4.4286629e-05,1.1553678e-05,1.5659515e-05,4.1108067e-07,2.0034942e-07,2.7831241e-08
16.9585079,0.0045512276,0.88348835,3.8992949e-05,1.0273029e-05,1.3725988e-05,3.2240325e-07,1.5877494e-07,2.2048248e-08
16.97993267,0.0047214154,0.99054416,4.0265157e-05,1.0485235e-05,1.4178718e-05,3.4096228e-07,1.637209e-07,2.3923465e-08
16.98092526,0.0048025354,0.99737897,4.0960108e-05,1.0676182e-05,1.4429219e-05,3.5233345e-07,1.6906499e-07,2.4688674e-08
16.98289182,0.004631907,0.98832721,3.952262e-05,1.0319849e-05,1.3913878e-05,3.2786875e-07,1.5769743e-07,2.3214243e-08
16.98515139,0.0046312196,0.98611116,3.9509668e-05,1.03979e-05,1.3916186e-05,3.275864e-07,1.5922157e-07,2.3126371e-08
16.98991075,0.0045220877,0.98878952,3.8657686e-05,1.0227514e-05,1.3602602e-05,3.1325901e-07,1.5295898e-07,2.1940035e-08
16.99306364,0.0045211853,0.96985411,3.8648152e-05,1.0265249e-05,1.3596297e-05,3.1236232e-07,1.5317951e-07,2.1898367e-08
16.99464009,0.0045207351,0.95820911,3.8636919e-05,1.0248436e-05,1.3625895e-05,3.1227433e-07,1.5288763e-07,2.1852375e-08
17.00934023,0.0052779965,1.0004805,4.5384493e-05,1.2086247e-05,1.6133286e-05,4.2919512e-07,2.0680864e-07,2.9740243e-08
17.0104441,0.0052678724,1.0005493,4.5345684e-05,1.2083013e-05,1.6117859e-05,4.2766134e-07,2.0658752e-07,2.9680236e-08
17.01519471,0.0051967531,1.001311,4.4797165e-05,1.1963923e-05,1.5905188e-05,4.1639894e-07,2.0203339e-07,2.9056602e-08
17.01801816,0.0049354411,0.96415772,4.2611307e-05,1.1373107e-05,1.5101999e-05,3.7828173e-07,1.8409379e-07,2.6309662e-08
17.02188538,0.0050295941,1.001609,4.3468942e-05,1.1563982e-05,1.5359581e-05,3.9274777e-07,1.8930559e-07,2.6899488e-08
17.02501892,0.004939757,0.99807039,4.2754313e-05,1.1371594e-05,1.5066656e-05,3.798579e-07,1.8301594e-07,2.5984985e-08
17.04936423,0.0048868112,1.0001055,4.2374644e-05,1.1131278e-05,1.4821716e-05,3.7042908e-07,1.7322433e-07,2.5533012e-08
17.05308045,0.0046894805,0.9638321,4.0722609e-05,1.0690629e-05,1.4216785e-05,3.4170668e-07,1.5838246e-07,2.3895979e-08
17.05499441,0.0044628538,0.92061963,3.8766808e-05,1.0196362e-05,1.3534335e-05,3.1068268e-07,1.4463715e-07,2.1723579e-08
17.07436722,0.0048577771,0.99850053,4.2357707e-05,1.1250979e-05,1.485583e-05,3.6983949e-07,1.7216601e-07,2.5019444e-08
17.07917883,0.0049421353,0.99883821,4.3250047e-05,1.1580038e-05,1.5108587e-05,3.851759e-07,1.8324901e-07,2.6134662e-08
17.08688877,0.005036942,0.99920217,4.4230832e-05,1.1874689e-05,1.5327596e-05,4.0094713e-07,1.902395e-07,2.7056556e-08
17.08830362,0.0050462723,0.99969455,4.4371348e-05,1.1933468e-05,1.5322404e-05,4.0345221e-07,1.9157572e-07,2.7095215e-08
17.09042824,0.0050495484,1.0000388,4.4454767e-05,1.1982739e-05,1.528946e-05,4.0461767e-07,1.9237858e-07,2.7086707e-08
17.10131616,0.004949094,1.0004972,4.3856739e-05,1.2106929e-05,1.4887102e-05,3.9503485e-07,1.9605897e-07,2.6071596e-08
17.10990753,0.0048505107,1.000498,4.3219773e-05,1.2107747e-05,1.4557254e-05,3.830641e-07,1.9651684e-07,2.4936498e-08
17.11024791,0.0048467057,1.0003482,4.3186968e-05,1.2101025e-05,1.4546222e-05,3.8245745e-07,1.9604645e-07,2.4920137e-08
17.11431896,0.0048178745,1.0003299,4.3041308e-05,1.21066e-05,1.4462286e-05,3.798924e-07,1.9629867e-07,2.4834181e-08
17.12237571,0.0047000169,0.98617711,4.212341e-05,1.1810975e-05,1.4093646e-05,3.6183564e-07,1.8389403e-07,2.384692e-08
17.14468275,0.0046518735,0.99958424,4.1855344e-05,1.1765758e-05,1.3922165e-05,3.5636898e-07,1.8590408e-07,2.3990407e-08
17.14828666,0.0046581153,0.99959984,4.1923483e-05,1.1768913e-05,1.3957973e-05,3.5776054e-07,1.8660069e-07,2.3948552e-08
17.14959876,0.0046613768,0.99956613,4.197777e-05,1.1771484e-05,1.398059e-05,3.5830051e-07,1.866494e-07,2.3896544e-08
17.15387125,0.0046710604,0.9998091,4.2046069e-05,1.1774431e-05,1.4026845e-05,3.5898508e-07,1.860611e-07,2.364112e-08
17.16784576,0.0047892789,0.99886561,4.3311788e-05,1.2304065e-05,1.4514597e-05,3.7935789e-07,2.0335516e-07,2.4527674e-08
17.16852162,0.0047988357,0.99891554,4.3403725e-05,1.2326149e-05,1.4548168e-05,3.8066832e-07,2.0411853e-07,2.4632758e-08
17.17158289,0.0048533984,0.99790853,4.3937934e-05,1.246885e-05,1.4760223e-05,3.8987867e-07,2.1057325e-07,2.5408996e-08
17.17539468,0.0049801706,0.99669191,4.5065664e-05,1.2768174e-05,1.5206418e-05,4.0975091e-07,2.2262947e-07,2.6952531e-08
17.17681049,0.005048632,0.99604697,4.568359e-05,1.2930258e-05,1.5432532e-05,4.2105978e-07,2.2777457e-07,2.7763859e-08
17.18829482,0.0056942388,0.9951021,5.1733781e-05,1.4752489e-05,1.7653952e-05,5.346942e-07,2.8592862e-07,3.4814298e-08
17.18949125,0.0056325392,0.97803818,5.1169349e-05,1.4579569e-05,1.7468338e-05,5.2359511e-07,2.794025e-07,3.4242408e-08
17.189887,0.00561042,0.97209419,5.1002909e-05,1.4537101e-05,1.7402336e-05,5.19999e-07,2.7729722e-07,3.3995525e-08
17.19028103,0.0055857446,0.96571922,5.0780736e-05,1.4472086e-05,1.732771e-05,5.1581666e-07,2.753808e-07,3.3689391e-08
17.19678824,0.0053264838,0.88408656,4.8492379e-05,1.386693e-05,1.6544792e-05,4.7058038e-07,2.515008e-07,3.0570608e-08
17.19938157,0.0051920115,0.84932643,4.7280455e-05,1.3554463e-05,1.61347e-05,4.4815143e-07,2.4140037e-07,2.8996583e-08
17.21464023,0.0049145346,0.86265318,4.4729548e-05,1.2777354e-05,1.5241596e-05,4.0045221e-07,2.1860456e-07,2.5833485e-08
17.23181766,0.0048169741,0.88487957,4.3837536e-05,1.2304211e-05,1.4846838e-05,3.8304125e-07,2.0806222e-07,2.4276234e-08
17.23983727,0.0046538565,0.80490368,4.2289947e-05,1.1872163e-05,1.4355155e-05,3.5632815e-07,1.9372804e-07,2.2470637e-08
17.24994083,0.0056274728,1.0015586,5.1356558e-05,1.4595951e-05,1.8017197e-05,5.2685418e-07,2.858826e-07,3.1808496e-08
17.2503381,0.0056184635,1.0017236,5.1293645e-05,1.4584018e-05,1.794732e-05,5.2585488e-07,2.8544183e-07,3.2045467e-08
17.25738208,0.0055175119,1.0000982,5.0343243e-05,1.4225538e-05,1.7437629e-05,5.0263263e-07,2.7208604e-07,3.2723774e-08
17.26399931,0.0055193843,0.99789955,5.0433903e-05,1.4202176e-05,1.7477544e-05,5.0076235e-07,2.6897526e-07,3.2692452e-08
17.26635792,0.0055903422,0.99666546,5.1074558e-05,1.436305e-05,1.7709083e-05,5.1306332e-07,2.7458863e-07,3.3274844e-08
17.26715276,0.0056266465,0.99598417,5.1396148e-05,1.4447523e-05,1.7825857e-05,5.191547e-07,2.7869695e-07,3.3592214e-08
17.27664339,0.0054201064,1.0030525,4.9492575e-05,1.3934706e-05,1.7095166e-05,4.8224653e-07,2.5926452e-07,3.1940212e-08
17.28439753,0.0040819489,0.76924891,3.7517385e-05,1.0690456e-05,1.2961962e-05,2.8484968e-07,1.5558097e-07,1.709954e-08
17.2906987,0.0043778376,0.81696411,3.9800104e-05,1.114613e-05,1.3680112e-05,3.1559097e-07,1.6845079e-07,1.9338001e-08
17.29579682,0.0046184906,0.85065738,4.1847915e-05,1.1623584e-05,1.446063e-05,3.4794576e-07,1.8325881e-07,2.1580348e-08
17.30331868,0.0050390276,0.92515607,4.5530454e-05,1.2447129e-05,1.5794809e-05,4.1133415e-07,2.1132839e-07,2.5557857e-08
17.305861,0.0052015659,0.95042069,4.6942127e-05,1.2758496e-05,1.6300261e-05,4.372358e-07,2.2080524e-07,2.708135e-08
17.30849085,0.0053874294,0.98921951,4.86586e-05,1.3251454e-05,1.6868784e-05,4.7118056e-07,2.3860967e-07,2.8764992e-08
17.31926805,0.0054774245,0.9997941,4.9481248e-05,1.3552339e-05,1.7102531e-05,4.8937527e-07,2.482704e-07,2.9972018e-08
17.32236889,0.0054644811,1.0003462,4.9378104e-05,1.3540034e-05,1.7090596e-05,4.8688665e-07,2.4741303e-07,3.0023129e-08
17.32275566,0.0054613092,1.0003645,4.9354127e-05,1.3532885e-05,1.7085879e-05,4.8645221e-07,2.4711061e-07,3.0009534e-08
17.32507257,0.0054454362,1.0001531,4.9200787e-05,1.3485465e-05,1.7063121e-05,4.8375516e-07,2.4519188e-07,2.9845449e-08
17.33200391,0.005441499,1.0004573,4.9205712e-05,1.3376898e-05,1.7129612e-05,4.7988288e-07,2.3945427e-07,2.9991093e-08
17.33238914,0.0054383125,1.0020838,4.9175242e-05,1.3369382e-05,1.7119147e-05,4.7908841e-07,2.3912491e-07,2.9998647e-08
17.33469589,0.0054223492,1.0019074,4.9033256e-05,1.3299484e-05,1.7036599e-05,4.7652383e-07,2.3655701e-07,2.9915936e-08
17.33813583,0.0054157532,1.0013023,4.9058304e-05,1.3261223e-05,1.6969106e-05,4.7485031e-07,2.3386479e-07,2.9949573e-08
17.3457512,0.0053898755,1.0006981,4.8798792e-05,1.3129502e-05,1.6804181e-05,4.6816597e-07,2.2759923e-07,2.9674694e-08
17.35404191,0.0052681489,1.00039,4.7640362e-05,1.270787e-05,1.6410338e-05,4.4631879e-07,2.1544988e-07,2.837292e-08
17.35516077,0.0052588919,0.99980772,4.7532215e-05,1.2661577e-05,1.6375538e-05,4.440205e-07,2.132968e-07,2.8333838e-08
17.37858532,0.0050349658,1.000879,4.5005755e-05,1.1707482e-05,1.5685725e-05,4.0172676e-07,1.8887069e-07,2.5151346e-08
17.38389754,0.0049663017,1.0002189,4.425115e-05,1.1444849e-05,1.5464412e-05,3.8905522e-07,1.8127875e-07,2.4448445e-08
17.39090341,0.0049237753,1.0002684,4.3749579e-05,1.1220436e-05,1.5296587e-05,3.800281e-07,1.7386528e-07,2.4376246e-08
17.40260668,0.0048343347,1.0000224,4.2901416e-05,1.0943416e-05,1.4884944e-05,3.6489396e-07,1.6419957e-07,2.4158713e-08
17.40875848,0.0048063724,0.99978119,4.2629853e-05,1.0862652e-05,1.473325e-05,3.6148588e-07,1.6227464e-07,2.3747684e-08
17.40978041,0.00480358,1.0002339,4.2589724e-05,1.0838724e-05,1.471803e-05,3.6113818e-07,1.6268798e-07,2.3713477e-08
17.42425114,0.0047124915,1.0000761,4.1673493e-05,1.0562867e-05,1.437891e-05,3.4594672e-07,1.5536069e-07,2.2174782e-08
17.4255866,0.0047069702,1.0001995,4.1599617e-05,1.0546979e-05,1.437057e-05,3.450531e-07,1.5479019e-07,2.2105261e-08
17.43158549,0.0046957987,0.99978367,4.148211e-05,1.0539008e-05,1.4384371e-05,3.4552242e-07,1.5620933e-07,2.1712584e-08
17.43557474,0.0046790984,0.99963317,4.1298045e-05,1.049631e-05,1.4338406e-05,3.4220502e-07,1.5442391e-07,2.1618734e-08
17.43590656,0.0046790762,0.99968018,4.129297e-05,1.0498821e-05,1.4337056e-05,3.421664e-07,1.5480798e-07,2.1616759e-08
17.44052463,0.0044822605,0.95539771,3.9554096e-05,1.0062766e-05,1.3749244e-05,3.1550305e-07,1.4237477e-07,2.0031677e-08
17.44403513,0.0044691036,0.95815587,3.9440169e-05,1.002914e-05,1.3666919e-05,3.1438026e-07,1.423456e-07,1.9713644e-08
17.45778241,0.004480007,1.0009889,3.9428717e-05,1.0104599e-05,1.369625e-05,3.1353039e-07,1.4450658e-07,1.9927462e-08
17.45873293,0.0044563649,1.0020433,3.923554e-05,1.0057013e-05,1.3627054e-05,3.1051953e-07,1.4262938e-07,1.9688618e-08
17.45998914,0.0044072293,1.0024768,3.880069e-05,9.9571439e-06,1.3482431e-05,3.0408418e-07,1.3995408e-07,1.9226214e-08
17.46428829,0.0042270557,1.0033732,3.7184393e-05,9.5818076e-06,1.2939391e-05,2.8056027e-07,1.3037372e-07,1.7597961e-08
17.46458707,0.0042105011,1.0025722,3.7046637e-05,9.5496589e-06,1.2889115e-05,2.7864544e-07,1.2957655e-07,1.7431191e-08
17.46950001,0.003961029,1.0017648,3.4872492e-05,9.0335183e-06,1.2132872e-05,2.4787164e-07,1.1629488e-07,1.5296899e-08
17.47883254,0.0038228338,0.99969294,3.352542e-05,8.6879029e-06,1.1780444e-05,2.2943405e-07,1.0802876e-07,1.437642e-08
17.49536286,0.0042755408,0.99022285,3.7380039e-05,9.6765605e-06,1.3489803e-05,2.8877402e-07,1.4225956e-07,1.9125105e-08
17.49724594,0.0045118081,0.99223589,3.9510438e-05,1.0232573e-05,1.4315439e-05,3.2323688e-07,1.5923999e-07,2.1529925e-08
17.50658319,0.0047269164,0.99868504,4.1550152e-05,1.080498e-05,1.5127705e-05,3.5732887e-07,1.7553026e-07,2.4291091e-08
17.51865361,0.0045728709,1.0069788,4.0310944e-05,1.0533559e-05,1.4641139e-05,3.3711838e-07,1.6240258e-07,2.1959363e-08
17.52056341,0.0044253841,0.9993601,3.9072468e-05,1.0251437e-05,1.4167365e-05,3.1782102e-07,1.5471717e-07,2.0364701e-08
17.52799486,0.0049908352,0.99739187,4.4103959e-05,1.1657282e-05,1.605606e-05,4.0091269e-07,1.9643535e-07,2.5082775e-08
17.53195581,0.0051055038,0.99734262,4.5050421e-05,1.1997122e-05,1.6442982e-05,4.1920254e-07,2.0672006e-07,2.5911069e-08
17.53232033,0.0051173379,0.99760496,4.5148447e-05,1.203715e-05,1.6481501e-05,4.2090295e-07,2.0803879e-07,2.6007695e-08
17.53268571,0.005129236,0.99782341,4.5250983e-05,1.2066469e-05,1.6524824e-05,4.2283654e-07,2.0821266e-07,2.6102295e-08
17.53305166,0.0051371748,0.99723746,4.5324738e-05,1.2096909e-05,1.6553123e-05,4.2430037e-07,2.0850653e-07,2.6157959e-08
17.53415469,0.0051734146,0.99787113,4.565175e-05,1.2204237e-05,1.6674389e-05,4.3054325e-07,2.1235612e-07,2.6437069e-08
17.53750115,0.0052390764,1.000254,4.6257329e-05,1.2446478e-05,1.6901508e-05,4.414439e-07,2.1838479e-07,2.7038795e-08
17.53787414,0.0052347556,1.0001163,4.6223979e-05,1.2444704e-05,1.6885135e-05,4.412124e-07,2.1899399e-07,2.6996282e-08
17.54878837,0.0049798511,0.99779212,4.3989393e-05,1.1943417e-05,1.5930475e-05,4.016651e-07,2.0280379e-07,2.4464834e-08
17.56131291,0.005090855,0.99786077,4.4962309e-05,1.2189156e-05,1.6212168e-05,4.1791205e-07,2.0702371e-07,2.5422911e-08
17.56240147,0.0050611847,1.0063526,4.4682486e-05,1.2101146e-05,1.6111573e-05,4.1200654e-07,2.0360305e-07,2.5219619e-08
17.56347054,0.0049625492,1.0044722,4.3789772e-05,1.1838391e-05,1.5781736e-05,3.9577348e-07,1.96049e-07,2.4408863e-08
17.57141887,0.0048309679,0.99931878,4.2593629e-05,1.1450032e-05,1.5367255e-05,3.7454297e-07,1.8488134e-07,2.3117275e-08
17.57417473,0.0048186233,1.000103,4.2479594e-05,1.1375811e-05,1.5340666e-05,3.7242408e-07,1.8262654e-07,2.3079034e-08
17.57726401,0.0048023669,1.0002294,4.232671e-05,1.1286722e-05,1.5282647e-05,3.6893774e-07,1.8095574e-07,2.2890604e-08
17.58068752,0.0047938394,0.99992,4.225723e-05,1.1223448e-05,1.5266392e-05,3.6880464e-07,1.8181577e-07,2.2957332e-08
17.60459468,0.0047274259,0.99964418,4.1780515e-05,1.1036837e-05,1.5187028e-05,3.6115605e-07,1.7460638e-07,2.442025e-08
17.61237827,0.004589255,0.95368401,4.0529616e-05,1.0624763e-05,1.4752509e-05,3.3922057e-07,1.6093959e-07,2.3894254e-08
17.62165532,0.0047721915,1.0003804,4.208315e-05,1.0948092e-05,1.5402038e-05,3.6536655e-07,1.7336707e-07,2.5824359e-08
17.62438089,0.0047542966,1.0001508,4.1934793e-05,1.0908703e-05,1.5366772e-05,3.6278098e-07,1.7213502e-07,2.5799369e-08
17.64262046,0.0028247919,0.60225016,2.5425578e-05,6.6846835e-06,9.7602663e-06,1.4097107e-07,6.8644485e-08,7.1351981e-09
17.64503027,0.0042058904,1.021755,3.7372593e-05,9.5715105e-06,1.3814337e-05,2.9107441e-07,1.3679928e-07,1.6902068e-08
17.65137236,0.0034326326,1.0042719,3.0524386e-05,7.7629941e-06,1.1039406e-05,1.9310156e-07,8.9747959e-08,1.0979351e-08
17.65354449,0.003333123,1.0008281,2.9661142e-05,7.5477134e-06,1.0691376e-05,1.8225403e-07,8.485489e-08,1.0243939e-08
17.65738212,0.0033840559,0.99835892,3.008074e-05,7.6538711e-06,1.0856164e-05,1.862244e-07,8.6724171e-08,1.1014365e-08
17.66244591,0.0033376141,0.99957984,2.9674797e-05,7.5778749e-06,1.0685765e-05,1.8106715e-07,8.5570217e-08,1.1258419e-08
17.68848307,0.0050600072,0.99719055,4.5538497e-05,1.2037893e-05,1.6632067e-05,4.2298147e-07,2.0248811e-07,3.0645336e-08
17.69657946,0.0051549925,1.0001327,4.642589e-05,1.2218801e-05,1.6937191e-05,4.3709212e-07,2.0410014e-07,3.2545965e-08
17.69990834,0.0051541238,0.99781437,4.6414692e-05,1.2210475e-05,1.6899329e-05,4.373754e-07,2.0460263e-07,3.2297465e-08
17.70362558,0.0051721529,0.99832278,4.6640342e-05,1.2268196e-05,1.6943909e-05,4.4099416e-07,2.0564045e-07,3.2208257e-08
17.70884098,0.0051702949,0.99914311,4.6643079e-05,1.2240469e-05,1.6901608e-05,4.3937157e-07,2.0421936e-07,3.1579617e-08
17.71032839,0.0051697833,0.99924358,4.665487e-05,1.2261283e-05,1.6888092e-05,4.3954062e-07,2.0448485e-07,3.1450701e-08
17.71330656,0.005182128,0.9988091,4.6815468e-05,1.230151e-05,1.6895741e-05,4.4171835e-07,2.0545525e-07,3.1306322e-08
17.71892028,0.0052073288,0.99918651,4.7146058e-05,1.235748e-05,1.696393e-05,4.4708549e-07,2.0749819e-07,3.1705046e-08
17.72304278,0.005205853,0.99997856,4.7271402e-05,1.2446613e-05,1.6978836e-05,4.4906215e-07,2.1023596e-07,3.1903121e-08
17.73089927,0.0051888228,0.99904753,4.7134546e-05,1.2376082e-05,1.6915427e-05,4.4299038e-07,2.0467369e-07,3.1997706e-08
17.73650659,0.0051939831,0.9990959,4.7155671e-05,1.2355224e-05,1.6877797e-05,4.4345404e-07,2.0445544e-07,3.2119876e-08
17.74402998,0.0052361582,0.99946261,4.7584862e-05,1.2431278e-05,1.6989514e-05,4.5114395e-07,2.0686328e-07,3.2703768e-08
17.74629633,0.0052430232,0.99921314,4.7671421e-05,1.2455753e-05,1.7026834e-05,4.5127251e-07,2.0639714e-07,3.2704202e-08
17.74818908,0.0052579741,0.99949543,4.786298e-05,1.2500385e-05,1.7076952e-05,4.5384515e-07,2.0707058e-07,3.2807512e-08
17.76198733,0.0054305542,0.99685511,4.9800953e-05,1.3053655e-05,1.773266e-05,4.8433513e-07,2.2234171e-07,3.379723e-08
17.76794288,0.005538608,0.99883247,5.1088027e-05,1.347007e-05,1.8077132e-05,5.0743248e-07,2.3339477e-07,3.5589982e-08
17.78671207,0.0058150955,0.99648493,5.4000492e-05,1.4274141e-05,1.8904439e-05,5.6232974e-07,2.6091356e-07,3.9904052e-08
17.81237935,0.0068828041,0.99173748,6.4711261e-05,1.7102302e-05,2.2454149e-05,7.9218134e-07,3.641551e-07,5.5075934e-08
17.81984821,0.0068600766,0.94931232,6.4754933e-05,1.7095533e-05,2.2401882e-05,7.8986226e-07,3.646748e-07,5.5167354e-08
17.82034586,0.0068597698,0.94620001,6.4769727e-05,1.7097918e-05,2.2395152e-05,7.9054915e-07,3.653916e-07,5.5125127e-08
17.84539391,0.0062349627,0.8313332,5.966044e-05,1.5592152e-05,2.0356062e-05,6.6538029e-07,3.0783512e-07,4.4950205e-08
17.87002803,0.0059831932,0.76885663,5.7793861e-05,1.4576404e-05,1.954066e-05,6.1024013e-07,2.6837533e-07,4.1223885e-08
17.88283626,0.0066880852,0.79667886,6.532856e-05,1.6526134e-05,2.2204875e-05,7.7372348e-07,3.404797e-07,4.9991312e-08
17.89524037,0.0067932274,0.78205772,6.712328e-05,1.7153098e-05,2.2587739e-05,8.0644944e-07,3.5954951e-07,5.1395439e-08
17.89970636,0.0067571583,0.78322546,6.7000848e-05,1.7287428e-05,2.2482025e-05,8.0377121e-07,3.6807569e-07,5.1782908e-08
17.91377012,0.0058602224,0.67145106,5.8979563e-05,1.5444121e-05,1.9420397e-05,6.2624025e-07,2.9781187e-07,4.1027201e-08
17.91508117,0.0060096629,0.68389121,6.0427472e-05,1.5761778e-05,1.9934038e-05,6.5437171e-07,3.1014847e-07,4.2541227e-08
17.91689101,0.006305461,0.74600578,6.338549e-05,1.6490587e-05,2.0949983e-05,7.1797646e-07,3.3845666e-07,4.570224e-08
17.9246913,0.0057419262,0.79356768,5.8025726e-05,1.5051223e-05,1.9021453e-05,6.0443125e-07,2.9260946e-07,3.8523143e-08
17.93217382,0.0050011742,0.79465163,5.0690723e-05,1.2955801e-05,1.6524641e-05,4.6208271e-07,2.2144727e-07,2.9744291e-08
17.93652761,0.005809512,0.9242119,5.8859472e-05,1.4950772e-05,1.9308529e-05,6.1728658e-07,2.9458127e-07,3.8068905e-08
17.94204782,0.0047884164,0.81250873,4.8764481e-05,1.2385077e-05,1.5989559e-05,4.3128784e-07,2.0681361e-07,2.6863256e-08
17.94921497,0.0055820259,0.90320286,5.6656763e-05,1.4081996e-05,1.8667244e-05,5.7205419e-07,2.6492791e-07,3.4760424e-08
17.95475051,0.0049723587,0.88851184,5.0368298e-05,1.2402309e-05,1.6598093e-05,4.5256005e-07,2.0887645e-07,2.8406315e-08
17.98165297,0.0056749616,0.98723496,5.7478014e-05,1.3796504e-05,1.9235092e-05,5.9068246e-07,2.6974659e-07,3.5212675e-08
17.99430564,0.0059579042,0.96147749,6.0249247e-05,1.434775e-05,2.0352349e-05,6.493294e-07,2.9021415e-07,3.7453916e-08
17.99710395,0.0039385831,0.65519497,3.990249e-05,9.4826161e-06,1.3932556e-05,2.9076363e-07,1.3470162e-07,1.8971744e-08
18.00187478,0.0042823795,0.74262497,4.3333384e-05,1.0252851e-05,1.4568121e-05,3.4179274e-07,1.5427335e-07,2.0369416e-08
18.01237695,0.0053160376,0.95785314,5.3695395e-05,1.2672823e-05,1.8124689e-05,5.1942477e-07,2.3315487e-07,3.0578287e-08
18.01424666,0.0049270708,0.87722292,4.9762997e-05,1.1731233e-05,1.6719394e-05,4.4581717e-07,2.0017331e-07,2.7005058e-08
18.01575292,0.0052310022,0.92111905,5.2865358e-05,1.2521689e-05,1.7737788e-05,5.0071238e-07,2.2563084e-07,2.9367534e-08
18.03362424,0.0045175696,0.80964355,4.5941046e-05,1.1155362e-05,1.5474079e-05,3.8480466e-07,1.8460916e-07,2.3617823e-08
18.03836633,0.0053399853,0.96043714,5.4079209e-05,1.3082179e-05,1.8212712e-05,5.2872587e-07,2.5771976e-07,2.9642128e-08
18.04773838,0.0051689321,0.94383032,5.2344551e-05,1.2411376e-05,1.7566907e-05,4.947469e-07,2.3447904e-07,2.8131841e-08
18.05166203,0.0045509574,0.83566742,4.612567e-05,1.0820367e-05,1.5470131e-05,3.8742209e-07,1.8103911e-07,2.2287965e-08
18.0669451,0.0040933584,0.78876327,4.129859e-05,9.2816792e-06,1.3966436e-05,3.1386894e-07,1.4299472e-07,1.8176836e-08
18.06724942,0.004123948,0.7952834,4.1615181e-05,9.3584572e-06,1.4029713e-05,3.192363e-07,1.4580064e-07,1.8222876e-08
18.06849468,0.0042771323,0.82718564,4.3092358e-05,9.6758471e-06,1.4462166e-05,3.4097327e-07,1.5526357e-07,1.8935793e-08
18.06945836,0.004389934,0.85045561,4.4153042e-05,9.8776501e-06,1.4790927e-05,3.5656179e-07,1.6137686e-07,1.9794054e-08
18.08362011,0.0044699202,1.0008958,4.4781545e-05,9.8550003e-06,1.5056984e-05,3.667016e-07,1.6496032e-07,1.9643699e-08
18.0842795,0.0044600951,1.0007233,4.4698105e-05,9.8438674e-06,1.5003626e-05,3.650725e-07,1.6471072e-07,1.9631699e-08
18.08702888,0.0037782948,0.85642258,3.7992057e-05,8.3864654e-06,1.2750557e-05,2.6804922e-07,1.2371158e-07,1.393511e-08
18.09430989,0.0043677866,0.99859399,4.3768025e-05,9.4753473e-06,1.4695495e-05,3.5155548e-07,1.6113273e-07,1.8957183e-08
18.11137066,0.003888467,0.91587797,3.9071402e-05,8.2299951e-06,1.2996913e-05,2.7988265e-07,1.215182e-07,1.6409649e-08
18.11716736,0.0042366432,0.99905845,4.2536528e-05,8.9153771e-06,1.4238695e-05,3.3183435e-07,1.4896873e-07,1.8898e-08
18.1212688,0.0042895345,0.9984345,4.3119059e-05,9.0242259e-06,1.4363305e-05,3.403346e-07,1.5087306e-07,1.9823278e-08
18.137432,0.0042085269,0.99689963,4.2193787e-05,8.5026641e-06,1.4229955e-05,3.2556771e-07,1.3892731e-07,1.8611047e-08
18.14186961,0.0041574598,0.94374948,4.162473e-05,8.3186257e-06,1.4158391e-05,3.1779026e-07,1.3517926e-07,1.8314329e-08
18.14908294,0.0046072105,0.99733836,4.6111343e-05,9.1339657e-06,1.5933299e-05,3.9306758e-07,1.6431143e-07,2.2427704e-08
18.15261907,0.0041345973,0.8968404,4.1309865e-05,8.1175689e-06,1.4291921e-05,3.1645152e-07,1.3370762e-07,1.8286156e-08
18.16017177,0.004489062,1.0023196,4.4746656e-05,8.6603059e-06,1.5548241e-05,3.7150754e-07,1.5313864e-07,2.1471666e-08
18.17597439,0.0041975131,1.0011675,4.1648342e-05,7.6794903e-06,1.4662378e-05,3.2686171e-07,1.3274492e-07,1.8735361e-08
18.18062791,0.0041790297,0.99939937,4.1380374e-05,7.5176184e-06,1.4616425e-05,3.2233349e-07,1.3051165e-07,1.885189e-08
18.18602141,0.0037384616,0.89802402,3.698829e-05,6.5928893e-06,1.311188e-05,2.5948912e-07,1.0065787e-07,1.4959328e-08
18.18814915,0.0041626253,0.99983987,4.1090793e-05,7.2746222e-06,1.4664509e-05,3.1812489e-07,1.2055508e-07,1.8603466e-08
18.19339873,0.0041631152,0.9983172,4.095535e-05,7.0795276e-06,1.4706941e-05,3.1697506e-07,1.1909187e-07,1.890957e-08
18.20448804,0.0041158966,0.99958381,4.0214277e-05,6.7868825e-06,1.4556262e-05,3.0537483e-07,1.1212218e-07,1.8803441e-08
18.20540653,0.0041235656,0.99877384,4.0260334e-05,6.7747235e-06,1.4582144e-05,3.0632299e-07,1.117244e-07,1.8877002e-08
18.21062545,0.0041075597,1.0007869,4.0017309e-05,6.6814445e-06,1.4511834e-05,3.0351942e-07,1.094232e-07,1.8729679e-08
18.21911302,0.0040715928,1.0007532,3.9565146e-05,6.5214596e-06,1.4435164e-05,2.9879848e-07,1.0697941e-07,1.8053218e-08
18.2230316,0.0040326272,1.0002585,3.9172317e-05,6.4546737e-06,1.4304238e-05,2.9381193e-07,1.0711955e-07,1.7368469e-08
18.22393122,0.0040276385,0.99994567,3.9105221e-05,6.4287935e-06,1.4294443e-05,2.92609e-07,1.0570886e-07,1.7259342e-08
18.22483048,0.0040273283,0.99975112,3.9090305e-05,6.4138971e-06,1.4297776e-05,2.9249799e-07,1.0552766e-07,1.7173288e-08
18.23263807,0.0040150492,1.0002436,3.8922663e-05,6.3394329e-06,1.4212557e-05,2.8950467e-07,1.0350716e-07,1.6675114e-08
18.25717991,0.0040444692,0.99986622,3.8920652e-05,6.1046146e-06,1.4259197e-05,2.8984408e-07,9.5758963e-08,1.6465594e-08
18.26105367,0.0040484987,0.999404,3.889694e-05,6.0696795e-06,1.4271959e-05,2.9098201e-07,9.9388815e-08,1.6407041e-08
18.27472128,0.004105524,0.99898582,3.9435891e-05,6.0870615e-06,1.4369842e-05,2.9721374e-07,9.8186524e-08,1.7977855e-08
18.27502834,0.0041089095,0.99910092,3.9469996e-05,6.0928844e-06,1.4382792e-05,2.9790748e-07,9.859438e-08,1.8025897e-08
18.27841977,0.0041466335,0.99965752,3.9797763e-05,6.1425826e-06,1.4511325e-05,3.0210937e-07,9.9206365e-08,1.8525242e-08
18.28432399,0.0041645127,0.99843685,3.9955238e-05,6.1388076e-06,1.4552267e-05,3.0531504e-07,9.9598739e-08,1.8375928e-08
18.28775506,0.0041689828,0.99954634,3.9991992e-05,6.1496684e-06,1.4524031e-05,3.0443151e-07,1.000065e-07,1.8273246e-08
18.28962967,0.0041868123,0.99833672,4.0177993e-05,6.1804449e-06,1.4570073e-05,3.0721438e-07,1.0129778e-07,1.8294492e-08
18.2899433,0.0041922677,0.99829988,4.0228157e-05,6.1872854e-06,1.4584099e-05,3.0853484e-07,1.0217597e-07,1.8327153e-08
18.29088544,0.0041975653,0.99967769,4.0305591e-05,6.1976209e-06,1.4600742e-05,3.0870515e-07,1.0129879e-07,1.8322427e-08
18.29151367,0.0041992513,0.99926121,4.0331454e-05,6.1938356e-06,1.4603354e-05,3.0912151e-07,1.0149619e-07,1.8317338e-08
18.29213313,0.0041133182,0.97738636,3.9511949e-05,6.0756821e-06,1.4304502e-05,2.9694478e-07,9.7531128e-08,1.7583517e-08
18.29367484,0.0041453977,0.98023045,3.9820889e-05,6.1038422e-06,1.4398311e-05,3.0149736e-07,9.8199931e-08,1.7734129e-08
18.30597739,0.004222106,0.99939074,4.0534967e-05,6.1588626e-06,1.4613814e-05,3.1215057e-07,1.0045686e-07,1.832322e-08
18.31196852,0.0042247003,0.9987086,4.0558582e-05,6.1515816e-06,1.4563158e-05,3.1157974e-07,9.9259672e-08,1.8574826e-08
18.32406954,0.0042613485,0.99856388,4.0837873e-05,6.1212679e-06,1.4526903e-05,3.1390444e-07,9.7608653e-08,1.8519586e-08
18.32952813,0.0043009108,0.99899039,4.1232261e-05,6.1604781e-06,1.4574995e-05,3.205971e-07,1.0004191e-07,1.8630764e-08
18.33017405,0.0043090583,0.99814564,4.1319993e-05,6.1660198e-06,1.459749e-05,3.2188746e-07,1.0012837e-07,1.8661524e-08
18.34295318,0.0044627477,1.0009521,4.2794727e-05,6.3408272e-06,1.5104997e-05,3.4586339e-07,1.0611316e-07,1.9410058e-08
18.34429085,0.004455579,0.99911616,4.2721277e-05,6.3533036e-06,1.5062102e-05,3.4514492e-07,1.0769935e-07,1.9290663e-08
18.34732163,0.0045218186,0.99796077,4.3389844e-05,6.4957903e-06,1.5267894e-05,3.5630648e-07,1.1270903e-07,1.9712151e-08
18.35039951,0.0045928057,0.9973086,4.411614e-05,6.5852392e-06,1.5480178e-05,3.6714176e-07,1.1311023e-07,2.0183905e-08
18.35074522,0.004604936,0.99702499,4.4233913e-05,6.606647e-06,1.5519755e-05,3.6893022e-07,1.1389361e-07,2.0267498e-08
18.35282578,0.0046641619,0.97907422,4.4833019e-05,6.7120896e-06,1.5709738e-05,3.7967322e-07,1.1969043e-07,2.0639205e-08
18.3706127,0.005081493,0.91104534,4.9106432e-05,7.4292732e-06,1.7026241e-05,4.559185e-07,1.4729542e-07,2.2207975e-08
18.37180308,0.0053922698,0.95180812,5.2131588e-05,7.9270696e-06,1.81225e-05,5.1362454e-07,1.6741406e-07,2.4547008e-08
18.37878135,0.0048007092,0.88853361,4.6597673e-05,7.0838573e-06,1.6099097e-05,4.1459943e-07,1.4026707e-07,2.0305085e-08
18.41958855,0.0052117524,0.93360797,5.021622e-05,6.9924345e-06,1.7008435e-05,4.8337156e-07,1.4004229e-07,2.3127469e-08
18.42451955,0.0055941864,0.99950694,5.3830254e-05,7.443476e-06,1.8391152e-05,5.5501917e-07,1.6355811e-07,2.592259e-08
18.43031729,0.005004629,0.8835214,4.8110855e-05,6.6023681e-06,1.6383126e-05,4.4660862e-07,1.2820302e-07,2.1692366e-08
18.43145896,0.0050749912,0.8923458,4.8732147e-05,6.6568246e-06,1.6621667e-05,4.5742372e-07,1.295946e-07,2.2335429e-08
18.43223972,0.0052224756,0.92482725,5.0101561e-05,6.8375377e-06,1.7127125e-05,4.8193049e-07,1.3528928e-07,2.3450898e-08
18.4401404,0.0048676713,0.86484763,4.6580408e-05,6.3107191e-06,1.6069961e-05,4.1992101e-07,1.198312e-07,2.1598898e-08
18.4477987,0.0056295604,1.0010243,5.374032e-05,7.2322846e-06,1.8585165e-05,5.5406174e-07,1.5631344e-07,2.6855408e-08
18.45250493,0.0047254723,0.83641892,4.5193753e-05,6.0617273e-06,1.5639709e-05,3.9649122e-07,1.1014439e-07,1.9618669e-08
18.45474324,0.0051189758,0.89972845,4.8796428e-05,6.4859123e-06,1.6891386e-05,4.577676e-07,1.248498e-07,2.2273072e-08
18.46357285,0.0057044639,0.99780558,5.4145307e-05,7.1232554e-06,1.8979363e-05,5.6166878e-07,1.4951318e-07,2.8340549e-08
18.46700435,0.0052413023,0.90519708,4.9668989e-05,6.4537029e-06,1.7367474e-05,4.7636886e-07,1.2547674e-07,2.3649996e-08
18.47164817,0.0058211224,0.99912628,5.5036218e-05,7.0526078e-06,1.9404399e-05,5.8484124e-07,1.5204531e-07,2.7959476e-08
18.48812151,0.0058826578,0.99848418,5.5365231e-05,6.9201814e-06,1.9534603e-05,5.9621873e-07,1.4987388e-07,2.9197005e-08
18.48856701,0.0058876009,0.99827237,5.5413617e-05,6.933441e-06,1.9550666e-05,5.9752508e-07,1.5023378e-07,2.9278606e-08
18.50262084,0.0057908497,0.96467677,5.4640751e-05,6.9664182e-06,1.9213192e-05,5.8205724e-07,1.4758357e-07,2.7968677e-08
18.50398064,0.005996608,0.9998696,5.6581298e-05,7.2101899e-06,1.9930546e-05,6.20262e-07,1.5640651e-07,2.9514649e-08
18.54383481,0.0061842432,1.0000636,5.9502994e-05,8.0133338e-06,2.0441791e-05,6.7610379e-07,1.8003069e-07,2.878824e-08
18.54664678,0.0061574097,1.000629,5.9343131e-05,8.0337118e-06,2.0348275e-05,6.7069366e-07,1.8057443e-07,2.8603712e-08
18.55835436,0.0062241259,0.99861855,6.064739e-05,8.4909154e-06,2.0533783e-05,6.9751926e-07,1.9561733e-07,2.8729372e-08
18.55930261,0.0062370957,0.99882962,6.0841989e-05,8.5328096e-06,2.0576564e-05,7.0058696e-07,1.9604884e-07,2.8799576e-08
18.58382632,0.0063744108,1.0005145,6.276363e-05,8.9634459e-06,2.091832e-05,7.4097291e-07,2.0557712e-07,3.1437931e-08
18.58528034,0.0063589788,1.0009343,6.2631416e-05,8.9492623e-06,2.0863276e-05,7.3773281e-07,2.047583e-07,3.1424483e-08
18.60068621,0.0063781921,0.99728203,6.3187894e-05,8.9882943e-06,2.0873853e-05,7.4466725e-07,2.0879971e-07,3.252025e-08
18.604116,0.0064558825,0.99756955,6.4036669e-05,9.0749875e-06,2.1106154e-05,7.6457951e-07,2.116139e-07,3.3118472e-08
18.604609,0.0064637362,0.99723761,6.4137052e-05,9.0794074e-06,2.1125513e-05,7.6664781e-07,2.1220982e-07,3.3176662e-08
18.6273408,0.006630397,0.99186023,6.6399591e-05,9.4262043e-06,2.1715551e-05,8.1555318e-07,2.1886639e-07,3.4803581e-08
18.63037259,0.0066023197,0.98301994,6.6177586e-05,9.4654322e-06,2.1665392e-05,8.0959167e-07,2.1958486e-07,3.4481169e-08
18.65984695,0.0065779134,0.99914837,6.7628039e-05,1.0379287e-05,2.1724083e-05,8.27735e-07,2.3762227e-07,3.2610184e-08
18.68445151,0.0065463185,0.99731558,6.8875972e-05,1.1102667e-05,2.1582956e-05,8.3583536e-07,2.4659169e-07,3.132063e-08
18.68642857,0.0063331615,1.0131501,6.6772943e-05,1.0797371e-05,2.0871824e-05,7.8534531e-07,2.3340944e-07,2.9757062e-08
18.68966642,0.0058581149,1.00582,6.1989997e-05,1.0057579e-05,1.9265657e-05,6.7892548e-07,2.0171687e-07,2.5925329e-08
18.69275029,0.0056834184,1.0010304,6.0283231e-05,9.8040278e-06,1.867301e-05,6.4152329e-07,1.9005149e-07,2.415356e-08
18.70443967,0.0057226914,0.9976347,6.1036108e-05,9.859573e-06,1.8780639e-05,6.5145569e-07,1.8801321e-07,2.3758431e-08
18.70576243,0.0057564954,0.9981302,6.1413771e-05,9.9108464e-06,1.8887634e-05,6.5960391e-07,1.8965767e-07,2.3939655e-08
18.70930949,0.0057813868,0.99984911,6.1794578e-05,9.9814508e-06,1.8936307e-05,6.6581749e-07,1.9048471e-07,2.4032567e-08
18.7154761,0.0056827077,1.0016122,6.1042986e-05,9.9014385e-06,1.856374e-05,6.4647955e-07,1.8458994e-07,2.3430584e-08
18.71807447,0.0056127074,1.0013732,6.0350212e-05,9.8028084e-06,1.8340415e-05,6.3095184e-07,1.7974825e-07,2.3073516e-08
18.749142,0.0057388163,0.9996499,6.2598382e-05,1.0451504e-05,1.8817137e-05,6.6592859e-07,1.9214784e-07,2.4470166e-08
18.75266977,0.0057272722,0.99889993,6.24564e-05,1.0387076e-05,1.8737663e-05,6.628063e-07,1.9054438e-07,2.4154515e-08
18.76470389,0.005873368,0.9973451,6.4092761e-05,1.0496111e-05,1.9180192e-05,6.9666692e-07,1.9846325e-07,2.4600337e-08
18.77294858,0.0059868362,0.9980117,6.515561e-05,1.049084e-05,1.9482765e-05,7.2057096e-07,2.0420433e-07,2.5360667e-08
18.78904308,0.0054021851,0.89460322,5.8520084e-05,9.058398e-06,1.7646467e-05,5.8691455e-07,1.5857551e-07,2.1337815e-08
18.79641148,0.0048023201,0.78240478,5.1939694e-05,8.0045029e-06,1.5658636e-05,4.6622416e-07,1.2570744e-07,1.7256351e-08
18.81389348,0.0046379999,0.70874434,5.0343336e-05,7.8767769e-06,1.5121353e-05,4.3583668e-07,1.1940282e-07,1.6196868e-08
18.81948769,0.0044712087,0.6707586,4.8687573e-05,7.6904708e-06,1.4553362e-05,4.0648289e-07,1.1299066e-07,1.5017519e-08
18.83022845,0.0054306457,0.81203161,5.9549656e-05,9.695687e-06,1.7892639e-05,6.0254114e-07,1.7199561e-07,2.1173331e-08
18.8328464,0.0058219005,0.86909947,6.4023482e-05,1.0495061e-05,1.9258663e-05,6.9284903e-07,1.9829061e-07,2.3718504e-08
18.84545945,0.00586976,0.86807567,6.5292483e-05,1.1263228e-05,1.9329338e-05,7.1499614e-07,2.2754824e-07,2.3976623e-08
18.85064431,0.0063636179,0.94137679,7.1105823e-05,1.2391617e-05,2.0986536e-05,8.4265137e-07,2.6895084e-07,2.7066205e-08
18.87552827,0.006796466,0.96152828,7.7407557e-05,1.3752632e-05,2.217935e-05,9.7994982e-07,3.1111557e-07,2.8295219e-08
18.87658312,0.0067959231,0.96105417,7.7488889e-05,1.3795723e-05,2.2168821e-05,9.8078312e-07,3.1205385e-07,2.8253983e-08
18.87711054,0.0067956529,0.96089309,7.7469688e-05,1.3804156e-05,2.2174032e-05,9.8061624e-07,3.1205267e-07,2.8244015e-08
18.87816312,0.006765952,0.95672984,7.7207983e-05,1.3786788e-05,2.208697e-05,9.7310329e-07,3.095711e-07,2.8058938e-08
18.88496476,0.0067029108,0.95225083,7.6945301e-05,1.400217e-05,2.1875238e-05,9.637119e-07,3.1058663e-07,2.7330057e-08
18.90043153,0.0065689613,0.93180031,7.6312736e-05,1.4527183e-05,2.1317863e-05,9.4176509e-07,3.2011448e-07,2.5508293e-08
18.90958523,0.0065316322,0.91338102,7.6243759e-05,1.4893948e-05,2.1004745e-05,9.430901e-07,3.4867599e-07,2.4521766e-08
18.94956469,0.006472384,0.91776298,7.689919e-05,1.6307302e-05,2.0328638e-05,9.3473406e-07,3.7961821e-07,2.1731534e-08
18.95006904,0.0064722085,0.92089372,7.6906723e-05,1.6298956e-05,2.0325647e-05,9.3528217e-07,3.7952179e-07,2.1698995e-08
18.95943774,0.0053632833,0.75720665,6.4123695e-05,1.387125e-05,1.6738332e-05,6.5433487e-07,2.6692032e-07,1.5705467e-08
18.96817975,0.0050358318,0.72905073,6.0296198e-05,1.3037262e-05,1.568752e-05,5.7767479e-07,2.3728392e-07,1.3793138e-08
18.97269575,0.0053018916,0.76857967,6.3500874e-05,1.3838568e-05,1.656242e-05,6.4130023e-07,2.7594936e-07,1.5216498e-08
18.9743135,0.0051431913,0.74233482,6.1659852e-05,1.3495299e-05,1.6052708e-05,6.0558214e-07,2.6229028e-07,1.4462504e-08
18.97789289,0.0049692366,0.71360901,5.9639124e-05,1.3053865e-05,1.5487e-05,5.6409887e-07,2.3000762e-07,1.3547367e-08
18.9786552,0.004883372,0.70031784,5.8632477e-05,1.2831101e-05,1.5198089e-05,5.4580815e-07,2.2161879e-07,1.3129598e-08
18.9828856,0.0041362827,0.59089304,4.9860237e-05,1.110997e-05,1.2890769e-05,3.9793107e-07,1.7004585e-07,9.4744519e-09
18.99072415,0.0029691933,0.5005621,3.5943331e-05,8.1286595e-06,9.2801466e-06,2.093454e-07,9.3478307e-08,4.3138876e-09
18.99485714,0.0036575773,0.77341102,4.4159151e-05,9.9045294e-06,1.1436121e-05,3.1146433e-07,1.3187166e-07,7.0372175e-09
19,0.0036566711,0.92702706,4.41439e-05,9.8850129e-06,1.1416702e-05,3.1075555e-07,1.3247934e-07,7.0882403e-09
19.00121498,0.0038804465,1.0041413,4.685851e-05,1.0506315e-05,1.2175502e-05,3.4993354e-07,1.4941338e-07,8.1512371e-09
19.00761883,0.003658936,0.99827695,4.4126908e-05,9.7354681e-06,1.1427408e-05,3.1031587e-07,1.3229774e-07,7.1213698e-09
19.00935072,0.0037296684,0.99381696,4.4968277e-05,9.9056768e-06,1.167058e-05,3.2214909e-07,1.3692189e-07,7.4367106e-09
19.00993918,0.0037751315,0.99265666,4.5522311e-05,1.0013841e-05,1.1823513e-05,3.2976634e-07,1.3965175e-07,7.6478407e-09
19.01459572,0.0040074422,0.99810929,4.8334851e-05,1.055388e-05,1.2595041e-05,3.711534e-07,1.5538231e-07,8.7620383e-09
19.01554,0.0040380934,0.99607994,4.8705657e-05,1.0641719e-05,1.2689807e-05,3.7718146e-07,1.5790064e-07,8.8865982e-09
19.01858764,0.0030453041,0.71913202,3.6844722e-05,8.0360797e-06,9.7849664e-06,2.1887039e-07,9.2807864e-08,4.7800977e-09
19.02231186,0.0037604261,0.83286163,4.5362204e-05,9.7787858e-06,1.1874624e-05,3.2817082e-07,1.3503849e-07,7.3868292e-09
19.02489485,0.0044156141,0.9409014,5.3246658e-05,1.1436251e-05,1.413668e-05,4.5105345e-07,1.8034986e-07,1.0339347e-08
19.02821682,0.0050554191,0.98290671,6.1016377e-05,1.3142205e-05,1.6257966e-05,5.9026074e-07,2.3543953e-07,1.3358549e-08
19.03570566,0.0032671186,0.49977568,3.9629794e-05,8.4907259e-06,1.0768226e-05,2.5288366e-07,1.0038263e-07,5.2918663e-09
19.03647321,0.0032695692,0.49970392,3.9647291e-05,8.4951406e-06,1.0673663e-05,2.5274723e-07,1.002749e-07,5.2575658e-09
19.04326702,0.0034652202,0.50968517,4.1973458e-05,8.9310476e-06,1.0978923e-05,2.8087756e-07,1.0867137e-07,6.0688627e-09
19.072985,0.0049027019,0.65216341,5.9617108e-05,1.2656073e-05,1.5349541e-05,5.6167327e-07,2.1828711e-07,1.2116692e-08
19.08334704,0.0048874991,0.65148109,5.9686419e-05,1.2650903e-05,1.5222064e-05,5.6214547e-07,2.2088629e-07,1.1665666e-08
19.09025554,0.0048959451,0.65096178,5.9895714e-05,1.258707e-05,1.5237295e-05,5.63219e-07,2.1266355e-07,1.1379156e-08
19.09256356,0.004903664,0.64953102,6.0044958e-05,1.2601179e-05,1.5257528e-05,5.6616559e-07,2.1801222e-07,1.1339654e-08
19.09294856,0.0049035706,0.64881368,6.0069077e-05,1.259743e-05,1.5255746e-05,5.6634231e-07,2.1669972e-07,1.1330191e-08
19.10379783,0.0049689671,0.64433596,6.1094341e-05,1.2800729e-05,1.5406685e-05,5.8266656e-07,2.187813e-07,1.1650257e-08
19.11406742,0.0050917334,0.65683574,6.2929345e-05,1.3222399e-05,1.5677579e-05,6.146776e-07,2.2560688e-07,1.2135911e-08
19.1156731,0.0051168074,0.6593104,6.3270809e-05,1.3297563e-05,1.5737303e-05,6.2116003e-07,2.2651472e-07,1.225151e-08
19.13663446,0.0055847816,0.69323437,6.9742254e-05,1.4813501e-05,1.7170498e-05,7.4681773e-07,2.7098723e-07,1.4142565e-08
19.13795865,0.0056216333,0.69640667,7.0262982e-05,1.4963019e-05,1.7285829e-05,7.5798123e-07,2.7537797e-07,1.4294872e-08
19.14472268,0.0058363065,0.7223554,7.3269807e-05,1.574754e-05,1.7934227e-05,8.1986471e-07,3.0145765e-07,1.5056223e-08
19.14657421,0.0059089006,0.73008847,7.4274208e-05,1.599711e-05,1.8173814e-05,8.4062825e-07,3.0911306e-07,1.5334115e-08
19.16605204,0.0067921941,0.82556337,8.6767557e-05,2.0285599e-05,2.0939193e-05,3.3437079e-08,4.55205e-07,1.8319539e-08
19.17093954,0.0069707095,0.84227308,8.9367453e-05,2.1605104e-05,2.1494717e-05,3.6758902e-08,5.098358e-07,1.8935091e-08
19.18579623,0.0069062297,0.79982602,8.9674084e-05,2.3710486e-05,2.1186602e-05,3.6712571e-08,5.9468949e-07,1.8571488e-08
19.20370246,0.006852938,0.77564207,9.0684835e-05,2.8033958e-05,2.0866769e-05,3.5376775e-08,6.7358334e-07,1.6902577e-08
19.21565199,0.0069099968,0.69302687,9.2609857e-05,3.1618796e-05,2.0929065e-05,3.601876e-08,7.2929536e-07,1.6568079e-08
19.21890957,0.0068373822,0.68845426,9.1904917e-05,3.1935359e-05,2.0724639e-05,3.4839868e-08,7.1790983e-07,1.6307275e-08
19.23341384,0.0062763518,0.65297655,8.5030926e-05,3.0671573e-05,1.8966108e-05,2.7241623e-08,6.1281837e-07,1.3719082e-08
19.24659783,0.0056966334,0.60363131,7.7623141e-05,2.8174694e-05,1.7060321e-05,8.4656536e-07,4.9569539e-07,1.1586542e-08
19.26315228,0.0051006429,0.53560751,6.9855685e-05,2.5447186e-05,1.5202587e-05,6.8626842e-07,3.9998361e-07,9.4072661e-09
19.26753449,0.00498181,0.52032898,6.8319313e-05,2.4956248e-05,1.4874311e-05,6.5732206e-07,3.9077826e-07,9.0590867e-09
19.27717363,0.0047847357,0.50056189,6.5806772e-05,2.3918845e-05,1.4223946e-05,6.0965913e-07,3.6337323e-07,7.9693837e-09
19.27906091,0.0047567323,0.50041273,6.5447631e-05,2.3763312e-05,1.4135317e-05,6.036853e-07,3.5952146e-07,7.7913281e-09
19.28392433,0.0046986608,0.50034443,6.477109e-05,2.3449752e-05,1.3957588e-05,5.9004796e-07,3.4802192e-07,7.4744862e-09
19.28726392,0.0046757737,0.499944,6.4513142e-05,2.3229307e-05,1.3866399e-05,5.8536956e-07,3.4044887e-07,7.4002422e-09
19.29022498,0.0046676281,0.49984763,6.4464466e-05,2.3166604e-05,1.3813842e-05,5.8538963e-07,3.3791078e-07,7.4358841e-09
19.29689956,0.0047077251,0.49910246,6.5054271e-05,2.3261588e-05,1.3881613e-05,5.9710027e-07,3.432845e-07,7.6081663e-09
19.30577793,0.0051304981,0.52229711,7.1075002e-05,2.5190015e-05,1.5151677e-05,7.0790004e-07,4.0148943e-07,8.6383091e-09
19.30914316,0.0054361036,0.5501067,7.5344118e-05,2.6653825e-05,1.6070362e-05,7.9419739e-07,4.5092518e-07,9.4598568e-09
19.31089279,0.0055535951,0.56308312,7.6991952e-05,2.7232596e-05,1.6407987e-05,8.2896918e-07,4.7134931e-07,9.7550068e-09
19.31445853,0.0056614652,0.56700406,7.8520763e-05,2.7743663e-05,1.669773e-05,8.5930805e-07,4.9207847e-07,9.9446072e-09
19.31719303,0.0058173658,0.57532671,8.072109e-05,2.8502111e-05,1.7165091e-05,9.0701136e-07,5.2151346e-07,1.0229786e-08
19.33557448,0.006187989,0.60192427,8.6295098e-05,2.9994359e-05,1.8144795e-05,2.733884e-08,5.7364026e-07,1.0686713e-08
19.34816872,0.0065057948,0.61015046,9.0851217e-05,3.1494916e-05,1.902029e-05,3.1414947e-08,6.3859381e-07,1.1273053e-08
19.35181113,0.006572942,0.6047352,9.1820411e-05,3.1609861e-05,1.9205644e-05,3.2323087e-08,6.4832588e-07,1.1273448e-08
19.37554939,0.0070863938,0.64169462,9.8784823e-05,3.1933602e-05,2.0743813e-05,4.0300147e-08,7.1054238e-07,1.2744595e-08
19.37893294,0.0071047673,0.64652856,9.901815e-05,3.2023011e-05,2.0774554e-05,4.0684507e-08,7.1813044e-07,1.290006e-08
19.38689543,0.0071613615,0.65888894,9.9863006e-05,3.2326603e-05,2.0851623e-05,4.1754322e-08,7.3186197e-07,1.3101181e-08
19.3926046,0.007179556,0.65255459,0.00010005518,3.2212507e-05,2.0878662e-05,4.1763644e-08,7.2360741e-07,1.2875929e-08
19.40504886,0.0064792639,1.0348506,9.0551149e-05,2.9294688e-05,1.8871964e-05,3.1292906e-08,5.960967e-07,1.0570622e-08
19.4180797,0.0053097646,0.99638264,7.4529061e-05,2.4634837e-05,1.5330442e-05,7.6762904e-07,4.1530736e-07,7.057089e-09
19.43221544,0.0059472276,0.78781987,8.3797879e-05,2.8543785e-05,1.7445197e-05,9.6596913e-07,5.3807503e-07,8.785835e-09
19.43453312,0.0057541445,0.74629688,8.1128979e-05,2.7665453e-05,1.6823525e-05,9.0635862e-07,5.0587307e-07,8.3551905e-09
19.44283922,0.0050414943,0.59504498,7.1176782e-05,2.4328265e-05,1.4711824e-05,7.0108493e-07,3.9546516e-07,6.4472858e-09
19.44323776,0.0049945233,0.59054582,7.0510041e-05,2.4097851e-05,1.4572255e-05,6.8851372e-07,3.8740822e-07,6.3435792e-09
19.44809951,0.0044439747,0.53849048,6.2827506e-05,2.146976e-05,1.2930457e-05,5.4739692e-07,3.0669784e-07,5.0846867e-09
19.44914746,0.0043432076,0.52916237,6.1414842e-05,2.0965744e-05,1.2628341e-05,5.2337186e-07,2.9361071e-07,4.8801727e-09
19.45084772,0.0042102263,0.5175841,5.9523109e-05,2.0282415e-05,1.222339e-05,4.9240491e-07,2.7698552e-07,4.61391e-09
19.46376213,0.0031638232,0.50391169,4.4725116e-05,1.4971635e-05,9.1829678e-06,2.786134e-07,1.5353785e-07,2.5119207e-09
19.46618498,0.0029283264,0.5038951,4.1428063e-05,1.3844327e-05,8.5227131e-06,2.3900343e-07,1.3146411e-07,2.0694428e-09
19.46798798,0.0027370246,0.50437282,3.8746542e-05,1.2926373e-05,7.9917179e-06,2.0915784e-07,1.1467207e-07,1.7337314e-09
19.47327362,0.0022387658,0.50261933,3.1677202e-05,1.0498434e-05,6.5888825e-06,1.4063788e-07,7.6333862e-08,9.4811156e-10
19.47872005,0.0028740068,0.69400062,4.063746e-05,1.3433135e-05,8.5800742e-06,2.3012251e-07,1.2504514e-07,2.0844266e-09
19.48576041,0.0026485278,0.65365905,3.7449922e-05,1.2374291e-05,7.8390869e-06,1.9603685e-07,1.0808836e-07,1.5855305e-09
19.4872313,0.0026127509,0.6516453,3.6934703e-05,1.2171523e-05,7.7286764e-06,1.9050346e-07,1.0461759e-07,1.5126454e-09
19.48785612,0.0025999365,0.65175242,3.6753474e-05,1.2099863e-05,7.6891529e-06,1.8872223e-07,1.0367408e-07,1.4871224e-09
19.48909669,0.0025746393,0.65148357,3.6407752e-05,1.1968965e-05,7.6129739e-06,1.8510811e-07,1.0154723e-07,1.4412357e-09
19.49550543,0.0024316817,0.62759893,3.4399535e-05,1.126233e-05,7.1951302e-06,1.6490666e-07,8.895017e-08,1.1578665e-09
19.49724036,0.002392651,0.62060905,3.3834902e-05,1.1053966e-05,7.0877104e-06,1.5973646e-07,8.5473158e-08,1.0978262e-09
19.50368781,0.0037717887,1.0015685,5.3433792e-05,1.7410077e-05,1.2246568e-05,3.9606887e-07,2.0931388e-07,3.6544988e-09
19.50727257,0.00370353,1.0007202,5.2432002e-05,1.7042536e-05,1.1444933e-05,3.818155e-07,2.0100427e-07,3.592114e-09
19.50786443,0.0036945576,1.0005743,5.2298946e-05,1.6999154e-05,1.1391519e-05,3.7994478e-07,2.0001841e-07,3.5700382e-09
19.51371013,0.0036106824,1.0010524,5.1055587e-05,1.6415706e-05,1.0956743e-05,3.6201578e-07,1.8883108e-07,3.3430344e-09
19.51828699,0.0035380163,1.000873,5.0107615e-05,1.6004549e-05,1.0653502e-05,3.4855051e-07,1.8166425e-07,3.1526574e-09
19.51969881,0.0035170432,1.0009822,4.9796355e-05,1.5871562e-05,1.0567173e-05,3.4457184e-07,1.7934287e-07,3.1110277e-09
19.5233311,0.0034633477,1.0005741,4.8958764e-05,1.5506701e-05,1.0362224e-05,3.328352e-07,1.7318686e-07,2.9709165e-09
19.53075189,0.0034199839,0.99947125,4.8313105e-05,1.513004e-05,1.0201311e-05,3.2428387e-07,1.6640487e-07,2.8448048e-09
19.53459402,0.0034232835,0.99982169,4.8300648e-05,1.5028245e-05,1.0198682e-05,3.2442673e-07,1.6482061e-07,2.863376e-09
19.54060382,0.003394032,1.0000069,4.7901743e-05,1.4750038e-05,1.0091736e-05,3.1893567e-07,1.6024164e-07,2.7677314e-09
19.54087582,0.0033919735,0.99935916,4.785984e-05,1.4729118e-05,1.0085229e-05,3.1835515e-07,1.5984112e-07,2.767608e-09
19.54196443,0.003393792,0.99927294,4.7858124e-05,1.4695575e-05,1.0088292e-05,3.1835712e-07,1.5926625e-07,2.7742651e-09
19.55189201,0.003499554,0.99885174,4.9288707e-05,1.4846158e-05,1.0447145e-05,3.3772148e-07,1.6274448e-07,2.9029725e-09
19.55217296,0.0035017041,0.99860031,4.9311257e-05,1.4848174e-05,1.0453279e-05,3.380331e-07,1.630428e-07,2.9055853e-09
19.55612574,0.0035277249,0.99947023,4.9635486e-05,1.4862191e-05,1.0525012e-05,3.4273693e-07,1.6416298e-07,2.9236711e-09
19.55839221,0.0035319047,0.99941821,4.9663997e-05,1.4855176e-05,1.0527094e-05,3.4378139e-07,1.6482052e-07,2.8911386e-09
19.58703808,0.0036190173,0.99887798,5.0686711e-05,1.467918e-05,1.0568506e-05,3.6044054e-07,1.6384799e-07,2.8173736e-09
19.59617169,0.0036988615,0.9992797,5.1838146e-05,1.5080269e-05,1.0735319e-05,3.7749928e-07,1.7394316e-07,2.9947672e-09
19.60482986,0.0037336207,0.99880279,5.2321705e-05,1.5313946e-05,1.0783702e-05,3.8471558e-07,1.8011886e-07,3.1908541e-09
19.62740254,0.003717588,0.82743902,5.2428123e-05,1.6240235e-05,1.0818629e-05,3.8687464e-07,1.9519513e-07,3.5200692e-09
19.63786898,0.0041747214,0.78522271,5.9079122e-05,1.8889762e-05,1.2117816e-05,4.9091075e-07,2.6300824e-07,4.9427108e-09
19.64694029,0.003306805,0.49659749,4.7088595e-05,1.5374798e-05,9.878637e-06,3.1382545e-07,1.7249155e-07,2.9229102e-09
19.64913548,0.0034773961,0.49700672,4.9496758e-05,1.6191819e-05,1.0179255e-05,3.4496592e-07,1.8901297e-07,3.3044878e-09
19.64998551,0.0035337125,0.49725166,5.029122e-05,1.6466906e-05,1.0323976e-05,3.5590833e-07,1.942557e-07,3.4794199e-09
19.65291913,0.0037312474,0.49723836,5.3112498e-05,1.7437989e-05,1.088362e-05,3.9605333e-07,2.166536e-07,4.0040643e-09
19.65322146,0.0037506959,0.4970942,5.3380318e-05,1.7523568e-05,1.0931753e-05,3.9996071e-07,2.183293e-07,4.0507697e-09
19.66156091,0.0041554164,0.4998433,5.9261379e-05,1.9512602e-05,1.2030802e-05,4.9088904e-07,2.6284047e-07,5.0354506e-09
19.66997896,0.0045865976,0.5436212,6.5506298e-05,2.1673047e-05,1.3214702e-05,5.9688123e-07,3.1629563e-07,6.1232461e-09
19.67072393,0.0046280123,0.54750104,6.6100024e-05,2.1890616e-05,1.3324201e-05,6.070961e-07,3.2170488e-07,6.2741507e-09
19.67377987,0.0048601013,0.56534407,6.9500166e-05,2.3184769e-05,1.396238e-05,6.7096448e-07,3.6345153e-07,6.662622e-09
19.67457313,0.0049371769,0.57130591,7.0631179e-05,2.3579224e-05,1.4186802e-05,6.9232747e-07,3.7284202e-07,6.8059561e-09
19.67743968,0.0051651498,0.59032107,7.4029005e-05,2.4862335e-05,1.4843289e-05,7.5950106e-07,4.0947336e-07,7.1907608e-09
19.67870135,0.005232666,0.59880628,7.5023539e-05,2.5238406e-05,1.5036239e-05,7.8038341e-07,4.1921399e-07,7.3597096e-09
19.69227913,0.0053698025,0.67851665,7.7250859e-05,2.6482194e-05,1.544257e-05,8.3057221e-07,4.5892112e-07,7.7778758e-09
19.71336172,0.0068133859,0.82887741,9.8199484e-05,3.4306159e-05,1.9296519e-05,3.9218394e-08,7.6431147e-07,1.0871857e-08
19.71774622,0.0066954569,0.83169121,9.6515848e-05,3.363975e-05,1.8959264e-05,3.7343091e-08,7.3224537e-07,1.0391643e-08
19.73234302,0.0063954785,0.73104019,9.2348536e-05,3.2289755e-05,1.8021071e-05,3.2871809e-08,6.6680134e-07,1.1279552e-08
19.73443733,0.0065473944,0.74400907,9.4538375e-05,3.2933434e-05,1.8442218e-05,3.5101451e-08,6.9197429e-07,1.1786452e-08
19.75358291,0.0068515409,0.76870988,9.878263e-05,3.4264319e-05,1.9300972e-05,3.9549043e-08,7.4131521e-07,1.3854658e-08
19.76092876,0.0070255737,0.81108093,0.00010118807,3.5013297e-05,1.9756616e-05,4.215113e-08,7.7518861e-07,1.5346839e-08
19.76999139,0.006990882,0.77435921,0.00010060071,3.4744618e-05,1.952798e-05,4.1544821e-08,7.6200125e-07,1.4362797e-08
19.78814328,0.0070810418,0.72660254,0.00010193066,3.5811155e-05,1.975313e-05,4.3496936e-08,7.9766944e-07,1.2824979e-08
19.82364903,0.0070977565,0.65070025,0.00010200785,3.7355527e-05,1.9778145e-05,4.4068943e-08,8.4905196e-07,8.8959683e-09
19.8265212,0.0070970274,0.63117044,0.00010199139,3.7568553e-05,1.9783504e-05,4.4211192e-08,8.5878628e-07,8.9050856e-09
19.85144165,0.0068689602,0.53928638,9.8843035e-05,3.7542127e-05,1.9081855e-05,4.2235075e-08,8.6148633e-07,9.2673837e-09
19.85199805,0.0068688837,0.53680284,9.8831679e-05,3.7525634e-05,1.9079655e-05,4.2356938e-08,8.6259646e-07,9.396561e-09
19.85422364,0.0068685806,0.56688589,9.877861e-05,3.7506355e-05,1.9072728e-05,4.2567273e-08,8.6279653e-07,9.4877255e-09
19.86272253,0.0057238154,0.8702532,8.2228755e-05,3.0924393e-05,1.6905213e-05,9.6966318e-07,6.0858042e-07,6.8437276e-09
19.86749073,0.0054148913,1.0004971,7.7669699e-05,2.9058231e-05,1.5347543e-05,8.7132e-07,5.4332749e-07,6.3140391e-09
19.86911815,0.0047927039,0.92081306,6.874012e-05,2.5618949e-05,1.3644011e-05,6.8704025e-07,4.2897409e-07,5.1382853e-09
19.9223015,0.0070415733,0.98653995,0.00010039039,3.8313018e-05,1.9791532e-05,4.6374369e-08,9.0855714e-07,9.7010521e-09
19.92861077,0.0070951534,0.93519392,0.0001011181,3.8715181e-05,1.9954691e-05,4.7477409e-08,9.3142177e-07,9.9572897e-09
19.93972309,0.0052669176,0.63329422,7.5064965e-05,2.893663e-05,1.5106093e-05,8.2753263e-07,5.2674658e-07,6.6312656e-09
19.94383796,0.0058630825,0.68469111,8.3397928e-05,3.2109171e-05,1.6547901e-05,2.7561999e-08,6.4351393e-07,8.2602327e-09
19.95264287,0.0060125311,0.6729589,8.5461978e-05,3.3033448e-05,1.686626e-05,2.9800389e-08,6.8223718e-07,9.030341e-09
19.95755809,0.0061482888,0.67664958,8.731153e-05,3.3736302e-05,1.7179565e-05,3.1760505e-08,7.1495687e-07,9.5202514e-09
19.96469956,0.0047234994,0.49384057,6.7067907e-05,2.5808486e-05,1.3344889e-05,6.6886577e-07,4.2588125e-07,6.2832135e-09
19.99449844,0.0061525257,0.50910118,8.671237e-05,3.2927684e-05,1.7275953e-05,3.1823375e-08,6.9709969e-07,1.0186998e-08
19.99594885,0.0055370948,0.4630865,7.8077142e-05,2.9609374e-05,1.570103e-05,9.1064926e-07,5.6693997e-07,8.5180052e-09
20.00188347,0.0057744147,0.50053467,8.1171027e-05,3.0552499e-05,1.6245859e-05,9.8633522e-07,6.0491423e-07,8.8478628e-09
20.02855777,0.0052974383,0.50105005,7.380033e-05,2.73836e-05,1.4876541e-05,8.3315297e-07,5.0637567e-07,7.5931631e-09
20.03620421,0.0051743052,0.50034193,7.2007537e-05,2.6764085e-05,1.455194e-05,7.9650977e-07,4.8925424e-07,7.0603308e-09
20.03872357,0.0051491859,0.50028598,7.1550662e-05,2.659086e-05,1.4457572e-05,7.8931959e-07,4.8744231e-07,7.0125314e-09
20.04454411,0.0050751888,0.50028831,7.0420134e-05,2.6192395e-05,1.420717e-05,7.654314e-07,4.7258832e-07,6.9910819e-09
20.04906914,0.0050396783,0.50006889,6.9825379e-05,2.5873161e-05,1.4073211e-05,7.5555442e-07,4.6276382e-07,7.0563319e-09
20.0494792,0.0050374549,0.50008342,6.9770045e-05,2.5823657e-05,1.4068629e-05,7.5453383e-07,4.6176544e-07,7.0790942e-09
20.05519204,0.0049978993,0.49989496,6.9108383e-05,2.5422867e-05,1.3973767e-05,7.4259854e-07,4.5140112e-07,7.2284365e-09
20.05763517,0.0050062751,0.49947947,6.9242633e-05,2.5456288e-05,1.4010518e-05,7.4741905e-07,4.5513016e-07,7.3094507e-09
20.07878707,0.0053913155,0.49774347,7.4046757e-05,2.629221e-05,1.5020186e-05,8.6632266e-07,5.1203569e-07,8.7136148e-09
20.08516904,0.005816808,0.55939672,7.967548e-05,2.7667762e-05,1.6249721e-05,2.8399195e-08,5.8446034e-07,1.0093946e-08
20.09132797,0.0067944653,0.69894679,9.2894122e-05,3.1754327e-05,1.9121333e-05,4.4610501e-08,7.8751953e-07,1.2953049e-08
20.10747118,0.0065532132,0.73027048,8.9002735e-05,2.945854e-05,1.8458553e-05,4.12751e-08,7.430625e-07,1.2292222e-08
20.11588565,0.0063727296,0.7120583,8.6141079e-05,2.7978972e-05,1.7982574e-05,3.8634402e-08,7.1535886e-07,1.2214446e-08
20.12004315,0.0063988805,0.7135572,8.6179588e-05,2.7455198e-05,1.8087455e-05,3.8790853e-08,7.3008897e-07,1.2343514e-08
20.1496517,0.0066847041,0.75962558,8.8202466e-05,2.3748108e-05,1.8881115e-05,4.3454239e-08,6.541737e-07,1.1361322e-08
20.16268933,0.006654445,0.76336735,8.7225801e-05,2.2556361e-05,1.8654219e-05,4.2237947e-08,6.0462429e-07,1.049917e-08
20.23089683,0.0064972178,0.760821,8.151747e-05,1.6917309e-05,1.7989465e-05,3.8421321e-08,4.5145417e-07,7.1087755e-09
20.23671936,0.0064978521,0.7642873,8.1201747e-05,1.6600584e-05,1.7963285e-05,3.8509127e-08,4.47418e-07,7.2230238e-09
20.23724868,0.0064979142,0.76452012,8.116302e-05,1.6563948e-05,1.7962055e-05,3.848144e-08,4.4680628e-07,7.1786418e-09
20.24254189,0.0064986495,0.7673194,8.0582765e-05,1.6049752e-05,1.7942372e-05,3.8015049e-08,4.344413e-07,6.7300016e-09
20.24625569,0.0065359144,0.77388778,8.0696738e-05,1.5839136e-05,1.8052733e-05,3.8650108e-08,4.3490352e-07,6.6261594e-09
20.25529709,0.0065565467,0.78371235,8.0113205e-05,1.5252352e-05,1.8102657e-05,3.8841761e-08,4.2565151e-07,6.5847658e-09
20.25690206,0.0065757656,0.78723505,8.017983e-05,1.5184209e-05,1.8159548e-05,3.9297772e-08,4.2533699e-07,6.6182018e-09
20.2585105,0.0065903641,0.79044592,8.0233604e-05,1.5125393e-05,1.8206811e-05,3.9566242e-08,4.2682974e-07,6.4821806e-09
20.27291147,0.0061663747,0.76627246,7.3749309e-05,1.3130438e-05,1.7080219e-05,3.2562113e-08,3.5430035e-07,5.5533604e-09
20.27679541,0.0058437764,0.72718081,6.9520462e-05,1.2089597e-05,1.6202364e-05,9.3400403e-07,3.0907953e-07,4.9785851e-09
20.27726841,0.0058132862,0.7235603,6.9105423e-05,1.1989164e-05,1.6122296e-05,9.2371725e-07,3.0542101e-07,4.9550058e-09
20.28878592,0.0051258358,0.64110803,6.0152958e-05,9.9064372e-06,1.4296236e-05,7.1842255e-07,2.2771166e-07,3.881335e-09
20.29713779,0.0046882197,0.58779283,5.4483907e-05,8.7283594e-06,1.3102685e-05,6.0064914e-07,1.8752452e-07,3.0908576e-09
20.30013029,0.004533677,0.57054501,5.2520821e-05,8.3496354e-06,1.2669925e-05,5.6015067e-07,1.7370814e-07,2.8815998e-09
20.31940591,0.0039480557,0.5171829,4.477574e-05,6.7719894e-06,1.1442387e-05,4.2516904e-07,1.2775729e-07,2.3526736e-09
20.32007219,0.004388754,0.61278371,4.9692273e-05,7.5087226e-06,1.2703151e-05,5.2312022e-07,1.5789751e-07,2.9452763e-09
20.32092382,0.0055279243,0.82294763,6.2436454e-05,9.4158411e-06,1.6131393e-05,8.1994929e-07,2.4803044e-07,4.3661172e-09
20.36954561,0.0046783596,0.9582032,4.9485236e-05,6.4081721e-06,1.3277081e-05,5.6407023e-07,1.4403402e-07,3.6924857e-09
20.37787686,0.0046798361,0.89227448,4.9135154e-05,6.3552334e-06,1.3284915e-05,5.6372825e-07,1.4569953e-07,3.7547005e-09
20.37825621,0.0046827544,0.88921986,4.914247e-05,6.3587363e-06,1.3291816e-05,5.6412707e-07,1.458444e-07,3.7195727e-09
20.38317327,0.0047097359,0.85232951,4.9140142e-05,6.3045862e-06,1.3382513e-05,5.6816072e-07,1.4352659e-07,3.7634023e-09
20.38820637,0.0048929933,0.82480308,5.0754705e-05,6.4420911e-06,1.3948105e-05,6.0938317e-07,1.5169214e-07,4.1181797e-09
20.39140665,0.0049610625,0.8060987,5.1314987e-05,6.4886213e-06,1.4178551e-05,6.2617943e-07,1.5527025e-07,4.3260474e-09
20.39221167,0.0049743224,0.80327188,5.1404105e-05,6.4987548e-06,1.4222439e-05,6.29234e-07,1.5611332e-07,4.4509719e-09
20.39790219,0.0049813779,0.71619302,5.1127747e-05,6.3720973e-06,1.4256746e-05,6.2765686e-07,1.5231048e-07,4.6190724e-09
20.4107865,0.0051197482,0.65651444,5.1871984e-05,6.425937e-06,1.46406e-05,6.6038482e-07,1.6153132e-07,4.6826773e-09
20.41526068,0.0049831696,0.64007299,5.0306832e-05,6.1988096e-06,1.4227149e-05,6.2446576e-07,1.5070686e-07,4.526803e-09
20.42088575,0.0050013382,0.65778043,5.0320391e-05,6.2222636e-06,1.4293314e-05,6.3093509e-07,1.5448303e-07,4.5200233e-09
20.43878656,0.0050621635,0.66447948,5.0308686e-05,6.4703233e-06,1.4496415e-05,6.4888106e-07,1.7144866e-07,4.6579253e-09
20.44167431,0.0051038665,0.65133289,5.0612792e-05,6.5736827e-06,1.4627791e-05,6.6144763e-07,1.7929061e-07,4.7110803e-09
20.44372156,0.0050410065,0.64227494,4.9875208e-05,6.5001116e-06,1.4451724e-05,6.4322222e-07,1.7654182e-07,4.715909e-09
20.46351035,0.0049638564,0.67730904,4.7866281e-05,5.8527522e-06,1.4134137e-05,6.0489125e-07,1.5441086e-07,4.4677812e-09
20.46870708,0.0049763383,0.67053787,4.7749131e-05,5.7851761e-06,1.4149572e-05,6.0692798e-07,1.5545047e-07,4.3593677e-09
20.46951452,0.0050068283,0.67275219,4.7986042e-05,5.7976196e-06,1.423002e-05,6.1386263e-07,1.5698847e-07,4.4848706e-09
20.47798185,0.0049327171,0.64245779,4.7005063e-05,5.6301469e-06,1.4067158e-05,5.970911e-07,1.4736496e-07,4.2823508e-09
20.48393075,0.00494213,0.63445573,4.6854924e-05,5.6135317e-06,1.4087381e-05,5.9732611e-07,1.5016655e-07,4.1649489e-09
20.48473211,0.004973111,0.63796112,4.7114711e-05,5.6595525e-06,1.4174803e-05,6.0415689e-07,1.5327369e-07,4.2812586e-09
20.50546135,0.0049158046,0.64517805,4.5896054e-05,5.5389234e-06,1.4181768e-05,5.8028014e-07,1.4760146e-07,3.9021657e-09
20.51293612,0.0048893419,0.74957685,4.5460565e-05,5.4716107e-06,1.4135266e-05,5.721512e-07,1.4885104e-07,4.0530139e-09
20.52680325,0.0048812309,0.75583171,4.4914833e-05,5.4012813e-06,1.4103187e-05,5.6301344e-07,1.4276803e-07,4.2831641e-09
20.53234719,0.004973073,0.71882767,4.5677675e-05,5.5101851e-06,1.43527e-05,5.8532286e-07,1.5251948e-07,4.3468871e-09
20.53560573,0.004716212,0.63347877,4.3280544e-05,5.2414332e-06,1.3603763e-05,5.2654447e-07,1.3581495e-07,3.8232916e-09
20.53794649,0.0048760837,0.66853426,4.4715344e-05,5.4246519e-06,1.4084147e-05,5.6124445e-07,1.4333404e-07,4.0840715e-09
20.53912419,0.0048678404,0.66648349,4.4629498e-05,5.4201071e-06,1.4056115e-05,5.5897266e-07,1.4344123e-07,4.1165372e-09
20.53990833,0.0048637371,0.65939672,4.4572009e-05,5.4048408e-06,1.4040079e-05,5.5650478e-07,1.4113746e-07,4.0066234e-09
20.55676334,0.0048481246,0.66334972,4.4383457e-05,5.3815781e-06,1.4031895e-05,5.4746417e-07,1.3502376e-07,3.3406596e-09
20.56739333,0.0048881084,0.63924735,4.461574e-05,5.4398432e-06,1.4129702e-05,5.5686322e-07,1.3928662e-07,3.1450337e-09
20.58315455,0.0048896865,0.70929981,4.4268795e-05,5.3874312e-06,1.4027818e-05,5.5326825e-07,1.3780346e-07,3.1159844e-09
20.58669231,0.00488077,0.72763023,4.408604e-05,5.3129626e-06,1.3959177e-05,5.4955076e-07,1.3544719e-07,3.1638198e-09
20.59503244,0.0049771779,0.71418783,4.4795287e-05,5.3865217e-06,1.4118476e-05,5.6740893e-07,1.3969513e-07,3.5470113e-09
20.59702932,0.0049528979,0.6921514,4.4601838e-05,5.3636527e-06,1.4060326e-05,5.618271e-07,1.3708549e-07,3.5343003e-09
20.59941415,0.0049336389,0.6956847,4.4375578e-05,5.3178617e-06,1.4015558e-05,5.55885e-07,1.3486429e-07,3.5082734e-09
20.6163723,0.0050953434,0.7984201,4.5709354e-05,5.501915e-06,1.4477788e-05,5.8539507e-07,1.4529627e-07,4.1359296e-09
20.61842644,0.0051230407,0.89513117,4.5941358e-05,5.527936e-06,1.4566921e-05,5.9077234e-07,1.464529e-07,4.3731129e-09
20.62217305,0.0052024354,1.0089932,4.6637815e-05,5.6199139e-06,1.4793676e-05,6.094535e-07,1.521242e-07,4.5682498e-09
20.6330419,0.0043129761,1.0023596,3.8736159e-05,4.7557539e-06,1.2211423e-05,4.2447291e-07,1.1047757e-07,2.9497699e-09
20.63779738,0.0041511061,1.0010109,3.7365069e-05,4.6569426e-06,1.1750624e-05,3.9467857e-07,1.0551614e-07,2.5804666e-09
20.63879579,0.0041320358,0.99994727,3.7191874e-05,4.6448913e-06,1.1703838e-05,3.9144037e-07,1.0541599e-07,2.5796208e-09
20.65783535,0.0042760297,0.62853147,3.8755412e-05,4.9511251e-06,1.2188854e-05,4.175524e-07,1.1238253e-07,3.1117096e-09
20.66251226,0.0040586465,0.53470593,3.6807229e-05,4.7449504e-06,1.1567395e-05,3.7809494e-07,1.0366866e-07,2.5784873e-09
20.66316158,0.0040313717,0.53422945,3.6552037e-05,4.7116251e-06,1.1490034e-05,3.7287133e-07,1.0234008e-07,2.5358464e-09
20.66348485,0.0040197823,0.53421392,3.6449048e-05,4.6968307e-06,1.1459246e-05,3.7076144e-07,1.0158652e-07,2.4863098e-09
20.66916401,0.004686055,0.64210249,4.2494224e-05,5.5586786e-06,1.3537739e-05,5.0075816e-07,1.3854017e-07,3.2045524e-09
20.67028297,0.0046177195,0.63227984,4.1879808e-05,5.4775451e-06,1.3300656e-05,4.8662386e-07,1.3425174e-07,3.0970169e-09
20.67603375,0.0043608593,0.60388341,3.9569296e-05,5.2067195e-06,1.2534839e-05,4.3395986e-07,1.2062385e-07,2.8731858e-09
20.69129416,0.0049884813,0.7079228,4.5116155e-05,6.0162001e-06,1.4286098e-05,5.6634429e-07,1.6744549e-07,4.2067031e-09
20.71023318,0.0048687901,0.66180534,4.3793027e-05,5.7920043e-06,1.3658407e-05,5.3158006e-07,1.5757756e-07,4.1273708e-09
20.71577385,0.0045376636,0.63677312,4.0647677e-05,5.3688445e-06,1.2765084e-05,4.6250569e-07,1.3949712e-07,3.3921462e-09
20.7183657,0.0046640674,0.64797204,4.1686396e-05,5.495443e-06,1.3112036e-05,4.8584735e-07,1.4444451e-07,3.4755094e-09
20.74103265,0.005074869,0.71896531,4.4451795e-05,5.682272e-06,1.4225409e-05,5.6016542e-07,1.6431934e-07,3.5906463e-09
20.74478907,0.0053374856,0.77055442,4.6543059e-05,5.8913138e-06,1.4889235e-05,6.1657748e-07,1.7837202e-07,3.7511548e-09
20.75100405,0.0055629953,0.79218668,4.8163598e-05,6.0201709e-06,1.5393678e-05,6.645948e-07,1.891537e-07,4.0210957e-09
20.76488121,0.0062249542,0.85575863,5.2982396e-05,6.4562747e-06,1.7048438e-05,8.1283386e-07,2.2299563e-07,4.8205714e-09
20.77737208,0.0052888377,0.79705067,4.4473177e-05,5.1613857e-06,1.4764509e-05,5.7944998e-07,1.4696552e-07,3.7928673e-09
20.79697873,0.0062530496,0.81161635,5.1890103e-05,5.7437303e-06,1.688195e-05,7.8755943e-07,1.7859149e-07,5.1153157e-09
20.82601088,0.0062181777,0.81904276,5.1000647e-05,5.4266714e-06,1.6650421e-05,7.5910041e-07,1.6289712e-07,5.0033217e-09
20.82650942,0.0062181506,0.81896607,5.0996421e-05,5.4306936e-06,1.6646793e-05,7.5941966e-07,1.6310363e-07,5.013143e-09
20.83002541,0.0063094856,0.8276257,5.1687233e-05,5.4905727e-06,1.6886935e-05,7.8065315e-07,1.6669796e-07,5.1580158e-09
20.83874841,0.0065718088,0.85624713,5.3691606e-05,5.6782302e-06,1.7568026e-05,8.4330538e-07,1.745654e-07,5.3500452e-09
20.84646356,0.0069370672,0.89785992,5.6809323e-05,6.0610181e-06,1.8544525e-05,9.4135175e-07,1.9555927e-07,5.770271e-09
20.85086921,0.007017433,0.89797274,5.7466388e-05,6.1421326e-06,1.8740158e-05,9.6436605e-07,2.0041986e-07,5.9046224e-09
20.85846909,0.0069477711,0.88761995,5.6941011e-05,6.0612909e-06,1.8472524e-05,9.4437285e-07,1.9511199e-07,5.7975577e-09
20.86348103,0.0068362432,0.88951985,5.6115333e-05,6.0205975e-06,1.8130527e-05,9.1640902e-07,1.9222731e-07,5.9203379e-09
20.86631232,0.0072475082,0.94746999,5.9582218e-05,6.4401551e-06,1.9194065e-05,3.8889006e-08,2.1802677e-07,6.109515e-09
20.88732152,0.0058793868,0.80608053,4.8684289e-05,5.3373591e-06,1.5827362e-05,6.9567383e-07,1.5751316e-07,3.9273478e-09
20.89893736,0.0055527934,0.85360022,4.5944333e-05,4.8993027e-06,1.4505028e-05,6.2339562e-07,1.3263144e-07,3.3292033e-09
20.90966618,0.0059935854,0.84962904,4.9514314e-05,5.2232464e-06,1.5509458e-05,7.2005633e-07,1.5226036e-07,3.851396e-09
20.9517822,0.0068403463,0.90807851,5.6326613e-05,5.7655845e-06,1.7403175e-05,9.167176e-07,1.7997257e-07,4.644099e-09
20.9812473,0.0058567377,0.99567724,4.7717981e-05,4.8036885e-06,1.4904859e-05,6.6456133e-07,1.3099028e-07,3.6350674e-09
20.98785745,0.0058350592,0.97540973,4.7517763e-05,4.8220184e-06,1.496819e-05,6.6162923e-07,1.3434646e-07,3.8826499e-09
21.00176757,0.0055049902,1.0010321,4.4942088e-05,4.63345e-06,1.4236286e-05,5.9260819e-07,1.2248871e-07,3.7162034e-09
21.04234526,0.0063315166,0.83610116,5.2066967e-05,5.7082193e-06,1.6550338e-05,7.8737829e-07,1.7373665e-07,3.8578011e-09
21.05995941,0.0054686771,0.73309083,4.5592311e-05,5.2936725e-06,1.4171444e-05,6.0157622e-07,1.4501796e-07,2.9945506e-09
21.07173215,0.0057331793,0.77225076,4.8241764e-05,5.9143958e-06,1.4954865e-05,6.7411785e-07,1.7993698e-07,3.7739931e-09
21.07838649,0.005472525,0.82138704,4.6011705e-05,5.6386184e-06,1.4182826e-05,6.15346e-07,1.6395309e-07,4.2634993e-09
21.10382915,0.0046600322,0.99824335,3.8592156e-05,4.5759214e-06,1.2009557e-05,4.389884e-07,1.0916584e-07,5.1934775e-09
21.11494531,0.0045753396,0.9997468,3.796247e-05,4.6258939e-06,1.1832761e-05,4.2586351e-07,1.0725877e-07,4.2112855e-09
21.12519293,0.0045365155,1.0011078,3.7807271e-05,4.7739054e-06,1.1804703e-05,4.2139466e-07,1.0994917e-07,3.23891e-09
21.13292704,0.0047819039,0.99348867,3.9935983e-05,5.1275824e-06,1.2522097e-05,4.7033568e-07,1.2505142e-07,2.7952381e-09
21.1337007,0.0048439403,0.99360961,4.0478642e-05,5.2025285e-06,1.2690724e-05,4.8278108e-07,1.2763859e-07,2.8050101e-09
21.14979708,0.0056130059,0.9013847,4.7179277e-05,6.143396e-06,1.4708694e-05,6.5341036e-07,1.719279e-07,2.8332008e-09
21.18266096,0.0068813812,0.88744741,5.9437532e-05,8.5376567e-06,1.8276491e-05,3.69436e-08,2.9136033e-07,5.319299e-09
21.18376139,0.006853334,0.88274045,5.9278568e-05,8.5482306e-06,1.8184211e-05,3.6482762e-08,2.906089e-07,5.1481473e-09
21.19967545,0.0072799126,0.9343094,6.4261654e-05,9.5562212e-06,1.9336407e-05,4.4435816e-08,3.4592895e-07,5.9983533e-09
21.21624194,0.0072801394,0.94368528,6.5449377e-05,9.9943249e-06,1.9266951e-05,4.4018456e-08,3.5692971e-07,6.6454014e-09
21.22940137,0.0072696628,0.93468209,6.663404e-05,1.0823153e-05,1.8967133e-05,4.3231626e-08,3.6567225e-07,6.072094e-09
21.23406857,0.0072636635,0.92711935,6.7119784e-05,1.125017e-05,1.882134e-05,4.3336287e-08,3.7786345e-07,5.7553717e-09
21.24042223,0.0071056878,0.904002,6.6215403e-05,1.1115594e-05,1.8269631e-05,4.0584805e-08,3.6162473e-07,5.548341e-09
21.24624595,0.0072641069,0.92601149,6.824002e-05,1.1605296e-05,1.8520002e-05,4.3047875e-08,3.8208754e-07,5.5354198e-09
21.25015092,0.0067025178,0.84622068,6.330927e-05,1.0785309e-05,1.7070311e-05,3.4351903e-08,3.3007296e-07,4.8432753e-09
21.28469245,0.0056220246,0.69388002,5.4563157e-05,9.4378194e-06,1.4133253e-05,7.2298088e-07,2.3053651e-07,3.4421472e-09
21.30662195,0.0056872613,0.71385736,5.5118641e-05,9.2150894e-06,1.4254526e-05,7.3241351e-07,2.2892674e-07,3.5154347e-09
21.33899772,0.0066494161,0.7954034,6.3136396e-05,9.718702e-06,1.666457e-05,9.8123465e-07,2.8695133e-07,4.3441235e-09
21.34487191,0.0073228073,0.87522545,6.946955e-05,1.0781898e-05,1.8423432e-05,4.3549469e-08,3.4777264e-07,4.8263298e-09
21.35204928,0.0066416364,0.79380938,6.3028126e-05,9.7679772e-06,1.6556258e-05,9.7765098e-07,2.8946376e-07,4.1219325e-09
21.36180721,0.0062395066,0.74167268,5.92512e-05,9.16085e-06,1.5556986e-05,8.6448352e-07,2.628904e-07,3.9618705e-09
21.37312992,0.0061299979,0.7807396,5.8166762e-05,8.8360416e-06,1.5290034e-05,8.3383756e-07,2.5111093e-07,3.6279869e-09
21.3746084,0.0061591701,0.78992063,5.8441551e-05,8.8656966e-06,1.5362659e-05,8.4178866e-07,2.5236979e-07,3.6620336e-09
21.37559794,0.0061788071,0.79544397,5.8608933e-05,8.8806103e-06,1.5404856e-05,8.4692601e-07,2.5299663e-07,3.6623138e-09
21.38315598,0.0063779775,0.82571917,6.0414658e-05,8.9355095e-06,1.5840503e-05,8.9558744e-07,2.5880901e-07,3.7649019e-09
21.38777806,0.006415762,0.82252642,6.0730592e-05,8.7943617e-06,1.589647e-05,9.0422555e-07,2.5213444e-07,3.7690467e-09
21.39085541,0.0063838984,0.81913468,6.0367199e-05,8.6149493e-06,1.5798534e-05,8.9341987e-07,2.4404149e-07,3.9779e-09
21.42326954,0.0060826036,0.83133315,5.7418791e-05,7.8456545e-06,1.5141819e-05,8.0311294e-07,2.1705205e-07,4.0557489e-09
21.43879192,0.0057395713,0.77630908,5.4629406e-05,7.8153646e-06,1.4352957e-05,7.2362906e-07,2.0329923e-07,3.9397783e-09
21.43924671,0.0056790926,0.77015812,5.4048031e-05,7.7409216e-06,1.4200764e-05,7.0885469e-07,1.9998806e-07,3.8909886e-09
21.44382999,0.0048942734,0.67943303,4.6569512e-05,6.7191547e-06,1.2251451e-05,5.2892862e-07,1.5271479e-07,3.0654754e-09
21.45662957,0.0039221321,0.55902393,3.7352647e-05,5.3651411e-06,9.8800738e-06,3.4013382e-07,9.4953003e-08,2.3216544e-09
21.45725342,0.0038862066,0.55377115,3.7012693e-05,5.3153883e-06,9.7966636e-06,3.3391259e-07,9.3207732e-08,2.2972037e-09
21.45756338,0.0038706854,0.55145316,3.6871664e-05,5.2979666e-06,9.7598789e-06,3.3154765e-07,9.2586715e-08,2.2434819e-09
21.4590952,0.0037969084,0.54026834,3.6148854e-05,5.1868067e-06,9.5798857e-06,3.1883846e-07,8.9172609e-08,2.1639921e-09
21.46149198,0.0037011753,0.52628692,3.523318e-05,5.0421824e-06,9.3432803e-06,3.0341635e-07,8.546371e-08,2.01405e-09
21.46178738,0.0036890136,0.5246799,3.5112732e-05,5.0265077e-06,9.3135271e-06,3.0142156e-07,8.5547133e-08,1.9880635e-09
21.46383195,0.0036175687,0.51628292,3.4418952e-05,4.9245758e-06,9.1511675e-06,2.8975434e-07,8.1473191e-08,1.96653e-09
21.47198002,0.0034570527,0.49967613,3.2848153e-05,4.6506844e-06,8.8524117e-06,2.6416912e-07,7.2587986e-08,1.8871871e-09
21.48381039,0.0034951991,0.5040626,3.295596e-05,4.6193056e-06,9.1270553e-06,2.6800912e-07,7.144232e-08,2.2367711e-09
21.49313396,0.0030966681,0.50067087,2.9022188e-05,4.0768831e-06,8.1576549e-06,2.0997862e-07,5.6986762e-08,2.0118439e-09
21.49800278,0.0034808926,0.56371022,3.2470174e-05,4.5525841e-06,9.264328e-06,2.6308236e-07,7.1203736e-08,2.5950607e-09
21.52065422,0.0051850986,0.73757353,4.8460726e-05,7.0516397e-06,1.4403352e-05,5.8347274e-07,1.6500845e-07,4.2581583e-09
21.52522262,0.0043396073,0.61636887,4.0508784e-05,5.8862743e-06,1.190924e-05,4.1026973e-07,1.1499152e-07,2.8855158e-09
21.53317077,0.0047363744,0.66851665,4.4088196e-05,6.3824e-06,1.2824592e-05,4.8313447e-07,1.3415484e-07,3.6221894e-09
21.54257405,0.0049322021,0.69246357,4.5857718e-05,6.6106563e-06,1.3284742e-05,5.2185146e-07,1.4660484e-07,3.7173079e-09
21.54375773,0.004936397,0.69202177,4.587972e-05,6.6118353e-06,1.3289391e-05,5.227349e-07,1.4786732e-07,3.8734455e-09
21.54810947,0.004970915,0.68789027,4.6146293e-05,6.6460408e-06,1.3314127e-05,5.3000318e-07,1.5199993e-07,3.8123725e-09
21.55832912,0.0052069625,0.71913171,4.8187648e-05,6.9218601e-06,1.3847639e-05,5.7727432e-07,1.6803464e-07,4.3487499e-09
21.56554332,0.0054517145,0.74729971,5.0323531e-05,7.1758159e-06,1.444614e-05,6.3120108e-07,1.8408475e-07,4.8132712e-09
21.58794166,0.007048238,0.96117914,6.437302e-05,8.9439015e-06,1.8442793e-05,3.7263094e-08,2.9266288e-07,7.2715457e-09
21.62332138,0.0071401188,0.99922052,6.3765863e-05,8.6446367e-06,1.8590444e-05,3.6927064e-08,2.9111447e-07,8.0753012e-09
21.62899248,0.0070978893,0.9992977,6.3158302e-05,8.5118135e-06,1.8299624e-05,3.6088317e-08,2.8653969e-07,7.8368723e-09
21.63914137,0.0070454658,0.99924469,6.2270464e-05,8.2750652e-06,1.8056305e-05,9.9253451e-07,2.7459264e-07,6.6263428e-09
21.64082675,0.0070348471,1.0000059,6.2120976e-05,8.2499558e-06,1.8048463e-05,9.9055698e-07,2.7472495e-07,6.4657906e-09
21.64805316,0.0070044608,1.0004615,6.1389102e-05,8.0454018e-06,1.8024247e-05,9.73356e-07,2.6933547e-07,5.561804e-09
21.65307389,0.0069947112,1.000645,6.1015249e-05,7.9410912e-06,1.8015525e-05,9.677956e-07,2.6921109e-07,5.7304915e-09
21.6805056,0.0070495049,0.99871857,5.9778923e-05,7.3314344e-06,1.7988232e-05,9.490726e-07,2.5016215e-07,5.2932434e-09
21.68106711,0.0070496893,0.99870932,5.9728615e-05,7.3158079e-06,1.7996521e-05,9.4785155e-07,2.4943014e-07,5.3116172e-09
21.68776386,0.0068555527,1.0053364,5.7673211e-05,6.9689321e-06,1.7565201e-05,8.9357717e-07,2.3301425e-07,5.1652801e-09
21.70860984,0.0064832562,0.99464147,5.3512952e-05,6.3382464e-06,1.6798046e-05,7.8420666e-07,2.0801501e-07,5.1461673e-09
21.70912833,0.0065180344,0.99426486,5.3797816e-05,6.3693426e-06,1.6894634e-05,7.9203022e-07,2.0974401e-07,5.3052386e-09
21.72626865,0.0070287195,0.99975899,5.7674342e-05,7.0082904e-06,1.8264898e-05,9.1843283e-07,2.5416995e-07,7.2550249e-09
21.72962161,0.0070443655,0.99953329,5.778569e-05,7.119168e-06,1.8291089e-05,9.2001037e-07,2.540068e-07,7.4503552e-09
21.73944421,0.0057143193,0.80476867,4.694329e-05,5.9941009e-06,1.4965964e-05,6.131186e-07,1.7971113e-07,5.5693084e-09
21.73990213,0.0057646159,0.81169519,4.7348374e-05,6.0572948e-06,1.5070639e-05,6.2364252e-07,1.8340093e-07,5.6373924e-09
21.74731205,0.0066289779,0.93360223,5.4466517e-05,7.0966271e-06,1.7234044e-05,8.1513196e-07,2.403496e-07,8.0654635e-09
21.75168978,0.0070753547,0.99612978,5.8199306e-05,7.6379398e-06,1.8347753e-05,9.2881786e-07,2.7525368e-07,9.4860792e-09
21.77317846,0.0071647205,0.9994822,5.8587463e-05,7.4135439e-06,1.8371595e-05,9.4680818e-07,2.6613164e-07,1.1438486e-08
21.77935146,0.0069536998,0.97083662,5.6576539e-05,7.0812359e-06,1.780717e-05,8.9194945e-07,2.5264343e-07,1.0411314e-08
21.78607489,0.0063021425,0.97160874,5.0957432e-05,6.3724358e-06,1.6237096e-05,7.3369473e-07,2.1785684e-07,6.9507184e-09
21.78797479,0.006035039,1.0008063,4.8727699e-05,6.0959264e-06,1.5519633e-05,6.7356929e-07,1.9957002e-07,6.4709643e-09
21.81660057,0.0066906419,0.99823072,5.2350033e-05,6.446521e-06,1.7292161e-05,8.0630326e-07,2.4597845e-07,5.8633714e-09
21.81925085,0.006691335,0.99816915,5.2210076e-05,6.4202472e-06,1.7324268e-05,8.0441432e-07,2.4312906e-07,5.8054516e-09
21.81978091,0.0066914763,0.99854157,5.2173824e-05,6.4143439e-06,1.7326736e-05,8.0376906e-07,2.4385928e-07,5.8274424e-09
21.82505481,0.0065940159,0.9990226,5.1076118e-05,6.2318515e-06,1.7130733e-05,7.7665203e-07,2.337788e-07,5.6188707e-09
21.83357413,0.0067809447,0.99728834,5.2134246e-05,6.2956734e-06,1.7693791e-05,8.1636847e-07,2.4113412e-07,5.6698439e-09
21.8351847,0.0067812888,0.99792773,5.2043488e-05,6.2821005e-06,1.770397e-05,8.1539373e-07,2.4136238e-07,5.6340659e-09
21.85904879,0.0066721272,0.99958642,4.967063e-05,5.8267984e-06,1.7416937e-05,7.6457428e-07,2.31539e-07,4.9283399e-09
21.86428642,0.0066236085,0.99681618,4.9037504e-05,5.6528325e-06,1.7305242e-05,7.501872e-07,2.2219297e-07,4.731685e-09
21.87541147,0.0066755696,1.0006816,4.902389e-05,5.7189836e-06,1.7464163e-05,7.5918499e-07,2.2806968e-07,4.6980173e-09
21.87646285,0.0066475904,0.99855743,4.8781782e-05,5.7112489e-06,1.7379229e-05,7.5252601e-07,2.2733366e-07,4.6746395e-09
21.88685704,0.0066565026,0.99690037,4.8499936e-05,5.8102676e-06,1.7525192e-05,7.5700777e-07,2.5023354e-07,4.5682094e-09
21.89160822,0.0066887379,0.99786529,4.8543592e-05,5.7306827e-06,1.7619739e-05,7.5883051e-07,2.4740744e-07,4.6298512e-09
21.89583814,0.0066891917,0.99972479,4.8403749e-05,5.6935993e-06,1.759495e-05,7.5468514e-07,2.5386882e-07,4.6684949e-09
21.89636688,0.0066892397,1.0013891,4.8389072e-05,5.6760885e-06,1.7593689e-05,7.5522406e-07,2.543874e-07,4.7525552e-09
21.89950712,0.0065876118,1.0026303,4.7531307e-05,5.5369071e-06,1.7330124e-05,7.3367414e-07,2.5169198e-07,4.8848423e-09
21.904167,0.0066256839,0.99425644,4.7561049e-05,5.4188797e-06,1.7417664e-05,7.3806708e-07,2.4535816e-07,5.2060139e-09
21.95062559,0.0060098904,0.9620636,4.3017169e-05,4.5808024e-06,1.56388e-05,5.9238918e-07,1.6133504e-07,4.0890909e-09
21.95894761,0.0061151655,0.99754265,4.3697097e-05,4.6439898e-06,1.5867529e-05,6.1253486e-07,1.6982408e-07,4.331078e-09
21.96527384,0.0061077382,0.99708576,4.3551517e-05,4.6289479e-06,1.5914402e-05,6.1196129e-07,1.7138247e-07,4.674821e-09
21.97059136,0.0062076447,0.98999219,4.4133283e-05,4.6932646e-06,1.626697e-05,6.3153369e-07,1.7895367e-07,4.5115193e-09
21.97782432,0.0061062635,0.97559562,4.3303211e-05,4.629797e-06,1.6120004e-05,6.1281964e-07,1.791841e-07,4.2597048e-09
21.97880991,0.0062420384,0.98756945,4.4266439e-05,4.7360978e-06,1.6491559e-05,6.3965686e-07,1.8682624e-07,4.3091587e-09
22.00541426,0.006388754,0.99195436,4.5111259e-05,4.8867168e-06,1.6878814e-05,6.6958159e-07,1.9816322e-07,4.3399158e-09
22.01198913,0.0063952855,1.0016075,4.5225088e-05,4.9310885e-06,1.6920575e-05,6.7357863e-07,2.0245123e-07,4.4615724e-09
22.05423578,0.0063712305,0.95507242,4.5188893e-05,5.187419e-06,1.6879939e-05,6.6861417e-07,2.1804643e-07,4.0354698e-09
22.05831331,0.006542562,0.96934352,4.6424179e-05,5.3799351e-06,1.7359107e-05,7.0490972e-07,2.3285417e-07,4.1995445e-09
22.06328124,0.0063965751,0.9520132,4.5385262e-05,5.2440191e-06,1.6951966e-05,6.7305518e-07,2.1881191e-07,4.0265597e-09
22.07033814,0.0063390514,0.95994199,4.4945558e-05,5.243453e-06,1.6877569e-05,6.6436344e-07,2.1992586e-07,4.3077404e-09
22.07485164,0.0063496249,0.96348231,4.4973704e-05,5.2385993e-06,1.6946495e-05,6.6243661e-07,2.1653805e-07,4.2846786e-09
22.07837568,0.0064231192,0.96690651,4.5465382e-05,5.302389e-06,1.7181393e-05,6.7676131e-07,2.2109751e-07,4.3801629e-09
22.08041102,0.0064339365,0.96331734,4.5524777e-05,5.2823962e-06,1.7235289e-05,6.7616913e-07,2.1810583e-07,4.3466788e-09
22.08751918,0.0065072324,0.97771182,4.600434e-05,5.3882702e-06,1.7485977e-05,6.9124393e-07,2.2484293e-07,4.4584492e-09
22.09209549,0.0064176202,0.96084702,4.5424103e-05,5.3813579e-06,1.7256259e-05,6.7475504e-07,2.2960743e-07,4.2873838e-09
22.09260156,0.0064212809,0.96185426,4.5449056e-05,5.3568265e-06,1.726069e-05,6.7511601e-07,2.2551083e-07,4.3148075e-09
22.10762951,0.0065102928,0.97636358,4.6145921e-05,5.5308953e-06,1.7634742e-05,6.9640075e-07,2.3240754e-07,4.8638425e-09
22.11822831,0.0063337112,0.96320201,4.4884304e-05,5.3778278e-06,1.713369e-05,6.6122538e-07,2.2535917e-07,4.327509e-09
22.11971891,0.006298396,0.96249859,4.461321e-05,5.3474817e-06,1.7045927e-05,6.543229e-07,2.2386276e-07,4.1712271e-09
22.13138315,0.0060732214,0.92776401,4.2775484e-05,4.9757442e-06,1.6422389e-05,6.0493533e-07,1.961426e-07,3.3953093e-09
22.146292,0.005767879,0.85772384,4.0072122e-05,4.5468216e-06,1.5518409e-05,5.4054415e-07,1.7166474e-07,3.0674105e-09
22.15346142,0.0056306613,0.83857538,3.8777831e-05,4.3480866e-06,1.5143363e-05,5.0916637e-07,1.5926975e-07,2.8745508e-09
22.17688265,0.0052393371,0.77911825,3.506118e-05,3.7329517e-06,1.4330932e-05,4.2425711e-07,1.2641387e-07,3.2591017e-09
22.17852437,0.0052081819,0.77680498,3.4777502e-05,3.7082512e-06,1.4230205e-05,4.1955879e-07,1.2647581e-07,3.2467714e-09
22.17893327,0.0052004462,0.77634433,3.4703048e-05,3.6867936e-06,1.4202248e-05,4.1777621e-07,1.2498415e-07,3.3171247e-09
22.19045305,0.0049329475,0.74295071,3.2312303e-05,3.3423361e-06,1.346731e-05,3.7011852e-07,1.1133699e-07,3.8118928e-09
22.19238496,0.0049051701,0.73753976,3.203877e-05,3.2951238e-06,1.341275e-05,3.6449996e-07,1.0890641e-07,3.9568063e-09
22.21262066,0.0046003853,0.73663196,2.9294537e-05,3.0082715e-06,1.261004e-05,3.1120416e-07,9.4415677e-08,2.6463412e-09
22.21441768,0.0045631205,0.71720722,2.9021073e-05,3.0032693e-06,1.25046e-05,3.0560048e-07,9.4839628e-08,2.7432173e-09
22.22322872,0.004437229,0.75448253,2.8113495e-05,2.9040614e-06,1.217175e-05,2.8781689e-07,8.8231018e-08,2.5072653e-09
22.23458117,0.004336269,0.70965404,2.7339893e-05,2.8411004e-06,1.1959906e-05,2.7710498e-07,8.6150099e-08,2.3093288e-09
22.24031755,0.0042671558,0.68318795,2.6808883e-05,2.7794699e-06,1.1823028e-05,2.69128e-07,8.7121255e-08,2.2521589e-09
22.24264496,0.0042211204,0.67621757,2.6463976e-05,2.7545828e-06,1.170427e-05,2.6415871e-07,8.7121772e-08,2.2160915e-09
22.24429139,0.004186686,0.66985583,2.6223345e-05,2.7453843e-06,1.1617656e-05,2.6011982e-07,8.7198785e-08,2.1844263e-09
22.25072185,0.0040178854,0.63261246,2.5056745e-05,2.5991832e-06,1.1171088e-05,2.401841e-07,8.2321982e-08,1.9721708e-09
22.27135332,0.0034491042,0.53937824,2.1213057e-05,2.1281936e-06,9.6016758e-06,1.7511449e-07,5.5764597e-08,1.1606649e-09
22.27634281,0.0050267946,0.78585011,3.0909003e-05,3.1172516e-06,1.4310849e-05,3.6236792e-07,1.1174008e-07,2.7074809e-09
22.28110322,0.0051029802,0.79981909,3.1312853e-05,3.1393736e-06,1.441858e-05,3.7246618e-07,1.1398228e-07,2.9231987e-09
22.29623081,0.0052961495,0.82516666,3.2229578e-05,3.0856903e-06,1.4973307e-05,3.9299886e-07,1.1154556e-07,3.8782848e-09
22.31643344,0.0039412693,0.60880705,2.3705416e-05,2.2497124e-06,1.1191487e-05,2.1783938e-07,6.4873345e-08,2.2156929e-09
22.31980228,0.0038959289,0.60296952,2.3396917e-05,2.2077978e-06,1.1083309e-05,2.1257437e-07,6.2492846e-08,2.1939624e-09
22.32312476,0.0038395163,0.59759098,2.3038424e-05,2.1898834e-06,1.0936384e-05,2.0747576e-07,6.3444474e-08,2.2967943e-09
22.32699681,0.0037928806,0.59186857,2.2749647e-05,2.1602505e-06,1.0833687e-05,2.0333418e-07,6.2631273e-08,2.2845869e-09
22.33957435,0.0049726993,0.77670307,3.005111e-05,3.150415e-06,1.449547e-05,3.6211304e-07,1.3490058e-07,3.3693177e-09
22.34266925,0.0049444672,0.76939575,2.9887981e-05,3.148674e-06,1.4427506e-05,3.5853144e-07,1.3432182e-07,3.3435016e-09
22.35112335,0.0049060893,0.75877815,2.956995e-05,2.9887374e-06,1.4310787e-05,3.4358268e-07,1.1482836e-07,3.5902248e-09
22.3553215,0.0048783541,0.76264672,2.9343478e-05,2.9510316e-06,1.4185665e-05,3.4302542e-07,1.1485057e-07,3.6641437e-09
22.36062479,0.0048368627,0.75623851,2.8935371e-05,2.8777407e-06,1.4040455e-05,3.3167394e-07,1.0622406e-07,4.0403159e-09
22.36513425,0.004806902,0.74869948,2.8576898e-05,2.7921632e-06,1.392728e-05,3.2428129e-07,1.023314e-07,4.0118806e-09
22.36663114,0.0047959805,0.74660472,2.8463686e-05,2.782054e-06,1.3884554e-05,3.2160344e-07,1.0081816e-07,3.9696165e-09
22.3722168,0.0047608445,0.73856333,2.8127673e-05,2.731989e-06,1.37313e-05,3.1496439e-07,9.9241309e-08,3.8076609e-09
22.38763743,0.0046730625,0.72820953,2.7434635e-05,2.6856678e-06,1.352924e-05,3.0000459e-07,9.3844754e-08,3.3711935e-09
22.4049629,0.0046096086,0.71390094,2.6915826e-05,2.7365765e-06,1.3480091e-05,3.0069814e-07,1.0578787e-07,3.4407606e-09
22.41533565,0.0045989534,0.72633375,2.660609e-05,2.600686e-06,1.3426669e-05,2.8897567e-07,9.5249395e-08,4.0006907e-09
22.41569303,0.0045990555,0.72708461,2.6602993e-05,2.5981701e-06,1.3425028e-05,2.8856789e-07,9.4336224e-08,4.0786671e-09
22.41640777,0.0045992533,0.72824934,2.6585715e-05,2.583984e-06,1.3423537e-05,2.8783958e-07,9.3116034e-08,4.0444642e-09
22.43446306,0.0042579496,0.66032061,2.4385047e-05,2.3654601e-06,1.2440709e-05,2.4520759e-07,7.847812e-08,3.8768998e-09
22.44037417,0.0042001174,0.65198774,2.4026478e-05,2.3434837e-06,1.2265908e-05,2.3948267e-07,7.8612208e-08,3.5236001e-09
22.44134988,0.0041881462,0.65028804,2.3944936e-05,2.3269219e-06,1.2226726e-05,2.3711137e-07,7.5560579e-08,3.4586722e-09
22.45099208,0.0041010923,0.63453983,2.3461024e-05,2.2363199e-06,1.2016721e-05,2.2220062e-07,6.5134271e-08,3.5493318e-09
22.45479527,0.0040756792,0.62673539,2.3328741e-05,2.182386e-06,1.1942475e-05,2.1696833e-07,6.1334114e-08,3.604077e-09
22.46858127,0.0040167152,0.62151703,2.3090336e-05,2.1853918e-06,1.1777523e-05,2.0891736e-07,6.0053097e-08,3.6396916e-09
22.47510359,0.0039987071,0.62224438,2.3095466e-05,2.1885013e-06,1.1698485e-05,2.0626785e-07,5.682448e-08,3.6564619e-09
22.48621627,0.003968865,0.61198135,2.3136222e-05,2.2463547e-06,1.1703297e-05,2.0572492e-07,5.7463126e-08,3.7392052e-09
22.49387066,0.003931519,0.60565218,2.3046295e-05,2.265386e-06,1.1675164e-05,2.0270902e-07,5.6623099e-08,3.7982097e-09
22.50600359,0.0038922,0.61068731,2.2978788e-05,2.2663806e-06,1.1602107e-05,2.0053939e-07,5.5797691e-08,3.7119886e-09
22.50811028,0.0038829258,0.60934455,2.2922711e-05,2.2431706e-06,1.1585432e-05,1.9937691e-07,5.5499652e-08,3.7461617e-09
22.50871106,0.0038782502,0.60840616,2.2909799e-05,2.2493002e-06,1.15785e-05,1.9896012e-07,5.5055701e-08,3.7458664e-09
22.51140861,0.003864377,0.60381218,2.2824183e-05,2.2413131e-06,1.1574441e-05,1.9860436e-07,5.5852556e-08,3.8812392e-09
22.51170763,0.0038620513,0.60326163,2.2812938e-05,2.2440892e-06,1.157256e-05,1.9870286e-07,5.6350599e-08,3.8602349e-09
22.54858164,0.0036461381,0.55999744,2.2153934e-05,2.4256952e-06,1.0948561e-05,1.9345233e-07,6.6742446e-08,4.4281555e-09
22.55167792,0.0036372937,0.55804648,2.2110507e-05,2.419179e-06,1.0963479e-05,1.9143194e-07,6.5562998e-08,4.8339328e-09
22.55476927,0.0036329167,0.56609033,2.2090749e-05,2.4126644e-06,1.0987128e-05,1.9100631e-07,6.6417887e-08,4.84544e-09
22.56957804,0.0035945209,0.54809727,2.1830514e-05,2.3899677e-06,1.0997517e-05,1.8443865e-07,6.1335423e-08,3.4529175e-09
22.57207494,0.0035853464,0.54719045,2.1817873e-05,2.4263956e-06,1.0983351e-05,1.8675972e-07,6.6186769e-08,3.3308411e-09
22.57676738,0.0035600217,0.53941886,2.1735934e-05,2.4716523e-06,1.0924412e-05,1.8574648e-07,6.933641e-08,3.0739266e-09
22.57923813,0.0035462372,0.53806336,2.1736595e-05,2.503474e-06,1.0887215e-05,1.8605695e-07,7.1601352e-08,3.1199241e-09
22.58388109,0.0035233457,0.53587365,2.1714692e-05,2.5223533e-06,1.0834562e-05,1.8479893e-07,6.9450128e-08,3.042892e-09
22.5855124,0.00351419,0.53649874,2.1725969e-05,2.5626666e-06,1.0807092e-05,1.85998e-07,7.3302636e-08,3.0390809e-09
22.60592961,0.0034811662,0.54056638,2.2239481e-05,2.6121187e-06,1.0588492e-05,1.8247649e-07,6.4872557e-08,4.3905295e-09
22.61102793,0.0034625311,0.54000483,2.2326116e-05,2.6539562e-06,1.0530959e-05,1.8246833e-07,6.5624753e-08,4.2797468e-09
22.6134415,0.0035162312,0.54915982,2.2757333e-05,2.7355746e-06,1.0699951e-05,1.8798824e-07,6.8955377e-08,4.3369551e-09
22.61560067,0.0034968031,0.54634375,2.2720868e-05,2.7799664e-06,1.0644074e-05,1.880788e-07,7.2585026e-08,4.2437524e-09
22.6180439,0.0035218693,0.55020568,2.3004527e-05,2.8913856e-06,1.0740178e-05,1.9388472e-07,7.7574489e-08,4.2838721e-09
22.62324621,0.0035348243,0.55324257,2.3266078e-05,2.9125799e-06,1.0765703e-05,1.9464205e-07,7.4985056e-08,4.1147831e-09
22.62757458,0.0034919996,0.54620599,2.3114935e-05,2.9293479e-06,1.0630485e-05,1.9145536e-07,7.465445e-08,3.8633068e-09
22.6311056,0.0035125992,0.55020702,2.335146e-05,2.9660869e-06,1.0721097e-05,1.9317137e-07,7.4141856e-08,3.7618272e-09
22.63218899,0.0035049473,0.54947388,2.3352561e-05,2.9760161e-06,1.0699871e-05,1.9285473e-07,7.4260891e-08,3.6730328e-09
22.63857768,0.0033798234,0.5306215,2.2700261e-05,2.8488563e-06,1.0341993e-05,1.7875451e-07,6.5885456e-08,3.2172634e-09
22.63909752,0.003362854,0.52773929,2.2596152e-05,2.8296972e-06,1.0286846e-05,1.770335e-07,6.5097985e-08,3.1156624e-09
22.63935661,0.0033556275,0.52650184,2.2548924e-05,2.8201172e-06,1.026324e-05,1.7612076e-07,6.4572957e-08,3.0674103e-09
22.64140865,0.0032964086,0.51723158,2.2190073e-05,2.7758575e-06,1.0084894e-05,1.6940024e-07,6.2272335e-08,2.9460815e-09
22.64396638,0.0035177798,0.55439445,2.3747868e-05,2.975575e-06,1.0799772e-05,1.9191841e-07,7.0165328e-08,3.4024308e-09
22.65285311,0.0034467062,0.56642575,2.3425784e-05,2.9860257e-06,1.0539286e-05,1.851254e-07,7.0558633e-08,3.6885488e-09
22.6560264,0.0034103596,0.58105472,2.3255456e-05,2.9945361e-06,1.0401382e-05,1.8237269e-07,7.0434143e-08,3.5460622e-09
22.65681413,0.0034000431,0.58338284,2.3196537e-05,2.9873031e-06,1.0368959e-05,1.8141213e-07,7.0423732e-08,3.5783537e-09
22.65733788,0.0033923232,0.58444798,2.3154514e-05,2.9884125e-06,1.0346266e-05,1.8098389e-07,7.0583523e-08,3.5156293e-09
22.68103066,0.0033276542,0.65514424,2.2771412e-05,2.917863e-06,1.0031467e-05,1.7187275e-07,6.587442e-08,3.1650735e-09
22.68681602,0.0031983027,0.63955754,2.1851309e-05,2.8282986e-06,9.6415875e-06,1.5851328e-07,6.2407159e-08,3.0888489e-09
22.69119108,0.0031145989,0.62830086,2.1196353e-05,2.7255793e-06,9.3895614e-06,1.5042794e-07,6.0242781e-08,2.9315828e-09
22.69421254,0.0033669994,0.68325038,2.2846969e-05,2.8904395e-06,1.0174219e-05,1.7502565e-07,6.8753237e-08,3.6858231e-09
22.69447168,0.0033613005,0.68253059,2.279745e-05,2.8747016e-06,1.0152226e-05,1.7430519e-07,6.795402e-08,3.6958266e-09
22.6993067,0.0032475276,0.6681441,2.1968493e-05,2.7695742e-06,9.7429167e-06,1.642551e-07,6.8724304e-08,3.1541317e-09
22.70079918,0.0032126622,0.66343478,2.171884e-05,2.7452014e-06,9.6286597e-06,1.6101621e-07,6.7494395e-08,2.9205787e-09
22.70104646,0.0032073492,0.66265958,2.1681488e-05,2.7451742e-06,9.6132087e-06,1.6033943e-07,6.6863118e-08,2.9050649e-09
22.7049561,0.0031419894,0.65121094,2.1209549e-05,2.688149e-06,9.4275371e-06,1.5419054e-07,6.2350599e-08,2.7526562e-09
22.70877041,0.0034976819,0.726426,2.3611034e-05,3.0374969e-06,1.0535102e-05,1.9086602e-07,7.7390938e-08,3.5337845e-09
22.71147201,0.0035140355,0.73192598,2.3732528e-05,3.0675354e-06,1.0532449e-05,1.9248061e-07,7.8477927e-08,3.6466511e-09
22.71445901,0.0035239765,0.73690878,2.3812849e-05,3.1036441e-06,1.0514474e-05,1.9367521e-07,7.8788747e-08,3.841159e-09
22.72204338,0.0031512233,0.66090457,2.133614e-05,2.7813051e-06,9.3252619e-06,1.5584251e-07,6.4426466e-08,2.9495096e-09
22.72277314,0.0031567025,0.66186171,2.137111e-05,2.7867958e-06,9.3357482e-06,1.5621944e-07,6.409439e-08,2.993594e-09
22.72912194,0.0031731138,0.66302892,2.1521959e-05,2.8215589e-06,9.3358233e-06,1.5887389e-07,6.7021742e-08,3.1579508e-09
22.74373896,0.0032437321,0.66212348,2.2261028e-05,2.900416e-06,9.4713813e-06,1.6510042e-07,6.6137974e-08,3.4764333e-09
22.75227007,0.0032621999,0.65732037,2.2550129e-05,2.938897e-06,9.5233899e-06,1.6643653e-07,6.656227e-08,3.5334372e-09
22.75554551,0.0032684821,0.6554769,2.2676561e-05,2.9911606e-06,9.5311373e-06,1.6768866e-07,6.826897e-08,3.6014247e-09
22.75807376,0.0032817684,0.65736864,2.2843415e-05,3.0248872e-06,9.5587703e-06,1.6926186e-07,6.8190207e-08,3.6900906e-09
22.76648076,0.0033161061,0.65848265,2.329462e-05,3.1330786e-06,9.6529702e-06,1.7570412e-07,7.2949718e-08,3.4810683e-09
22.77839306,0.0033908441,0.67463575,2.4240565e-05,3.4013415e-06,9.8310038e-06,1.8614635e-07,7.7754278e-08,3.7108866e-09
22.79343424,0.0031664027,0.64307834,2.3133691e-05,3.439981e-06,9.2004236e-06,1.6631173e-07,7.3546697e-08,3.2698427e-09
22.80566377,0.0032980299,0.68378345,2.447581e-05,3.8292203e-06,9.5340897e-06,1.8448507e-07,8.7584275e-08,3.277522e-09
22.80978454,0.0033553744,0.69996115,2.5006058e-05,3.9351018e-06,9.6727667e-06,1.9124762e-07,9.0378853e-08,3.2703796e-09
22.81371173,0.0034162016,0.71662664,2.5558793e-05,4.1443927e-06,9.8114911e-06,1.9952587e-07,9.8872719e-08,3.4782797e-09
22.81397634,0.0034210273,0.71792463,2.5603686e-05,4.1629585e-06,9.8256164e-06,2.0024152e-07,9.9703161e-08,3.5012365e-09
22.82983375,0.0030672864,0.64471268,2.3377587e-05,4.197455e-06,8.764587e-06,1.6691901e-07,9.4154043e-08,3.1206213e-09
22.8310171,0.0030544304,0.6418634,2.3321583e-05,4.2340901e-06,8.7307317e-06,1.662706e-07,9.5074016e-08,3.0509728e-09
22.83755434,0.0036195989,0.75876601,2.7818724e-05,5.2587557e-06,1.0428991e-05,2.3869596e-07,1.4450506e-07,4.6945843e-09
22.8411746,0.0035758597,0.74703515,2.7535632e-05,5.2858101e-06,1.0289832e-05,2.3531057e-07,1.451899e-07,4.4449286e-09
22.84473905,0.0035076857,0.7293946,2.7050953e-05,5.2816543e-06,1.0096957e-05,2.2694068e-07,1.4478131e-07,4.3632875e-09
22.84954606,0.0034048013,0.70224249,2.635713e-05,5.2740239e-06,9.817975e-06,2.202273e-07,1.5167973e-07,3.707803e-09
22.84980955,0.0034047887,0.70187846,2.6362189e-05,5.2701377e-06,9.8179666e-06,2.2049397e-07,1.5166333e-07,3.6821122e-09
22.85295115,0.0033629452,0.68908297,2.6085233e-05,5.2567596e-06,9.7235419e-06,2.1411904e-07,1.4458366e-07,3.4240155e-09
22.86266377,0.0036436794,0.7328657,2.8278633e-05,5.5422206e-06,1.0584723e-05,2.4853469e-07,1.63742e-07,4.5215749e-09
22.86465121,0.0036585628,0.73340071,2.8373138e-05,5.4939822e-06,1.0623569e-05,2.4911416e-07,1.6026565e-07,4.5738423e-09
22.88028633,0.0033699881,0.72588003,2.607997e-05,4.7914027e-06,9.816673e-06,2.1730752e-07,1.3133196e-07,3.8590177e-09
22.88782093,0.003484813,0.79235445,2.6807504e-05,4.8469915e-06,1.0213236e-05,2.3409876e-07,1.423041e-07,3.984966e-09
22.8908057,0.0035280445,0.81673109,2.7098715e-05,4.875692e-06,1.0348311e-05,2.3684327e-07,1.3573812e-07,4.0000435e-09
22.8943779,0.0035367979,0.82255345,2.7076657e-05,4.7981135e-06,1.0385838e-05,2.359489e-07,1.3241447e-07,3.8487011e-09
22.90597274,0.0032949966,0.69221798,2.5045497e-05,4.4652002e-06,9.7904058e-06,2.0622868e-07,1.2014661e-07,3.4741024e-09
22.90900363,0.0032416663,0.67812266,2.4565437e-05,4.3530246e-06,9.6807864e-06,2.0032226e-07,1.2019392e-07,3.3306793e-09
22.92089346,0.003386855,0.67312156,2.5292575e-05,4.1330039e-06,1.0169698e-05,2.165028e-07,1.2077708e-07,3.5391667e-09
22.92603048,0.0032639113,0.61945066,2.4166458e-05,3.826593e-06,9.7785582e-06,1.9777542e-07,1.0528031e-07,3.2556787e-09
22.92878591,0.0032190635,0.59356116,2.3767723e-05,3.7285636e-06,9.6470405e-06,1.9193696e-07,1.0064644e-07,3.0620778e-09
22.93479137,0.0032295401,0.56125491,2.3709024e-05,3.7420055e-06,9.636969e-06,1.9283774e-07,1.0147472e-07,3.1279103e-09
22.93604831,0.0032545024,0.56277521,2.3852485e-05,3.7656839e-06,9.6962324e-06,1.9616234e-07,1.0622096e-07,3.1414027e-09
22.95579896,0.0032446653,0.54887165,2.3462333e-05,3.5454516e-06,9.4551829e-06,1.8974344e-07,8.9350827e-08,3.3496117e-09
22.96176029,0.0031460158,0.52290175,2.2748978e-05,3.4656413e-06,9.1535389e-06,1.8020975e-07,8.6807584e-08,3.2015416e-09
22.9644051,0.0030647149,0.50648031,2.2159707e-05,3.4203096e-06,8.9186617e-06,1.7053941e-07,8.2851146e-08,2.9982004e-09
22.97347969,0.0032297888,0.5641178,2.3355617e-05,3.6244999e-06,9.4522177e-06,1.8968654e-07,9.2846454e-08,3.3857783e-09
22.97654436,0.0033637725,0.59325457,2.4369279e-05,3.8282099e-06,9.822804e-06,2.0609775e-07,1.0247885e-07,3.7112816e-09
22.99294161,0.0031380986,0.57452095,2.3102462e-05,3.747995e-06,9.1998382e-06,1.7989757e-07,8.7320597e-08,3.1307687e-09
22.99415857,0.0031378168,0.57353518,2.3144199e-05,3.7777952e-06,9.2014082e-06,1.8029018e-07,8.786033e-08,3.1182465e-09
22.99732268,0.003137079,0.5708655,2.3209325e-05,3.8488718e-06,9.1907832e-06,1.8039448e-07,8.9339515e-08,2.9703615e-09
23.01058871,0.0031180983,0.57661343,2.3479009e-05,4.0056862e-06,9.1618904e-06,1.7862188e-07,8.7911671e-08,2.3863621e-09
23.01585619,0.0030555198,0.55391542,2.3155624e-05,4.0263373e-06,8.9695087e-06,1.7340883e-07,8.6960869e-08,2.1927405e-09
23.01869189,0.0030307545,0.54113025,2.3067261e-05,4.0277701e-06,8.884589e-06,1.7136951e-07,8.6183852e-08,2.131884e-09
23.01963246,0.0030232943,0.53085456,2.304413e-05,4.0405139e-06,8.8650643e-06,1.7086764e-07,8.623384e-08,2.1158554e-09
23.02174179,0.0030098303,0.53683636,2.3028568e-05,4.0587591e-06,8.8335783e-06,1.7012173e-07,8.6273423e-08,2.0890625e-09
23.02267635,0.0030038694,0.53503379,2.3011447e-05,4.0711131e-06,8.8233077e-06,1.6954483e-07,8.5877372e-08,2.0488528e-09
23.02908937,0.0032847815,0.58725938,2.541184e-05,4.6660891e-06,9.6748892e-06,2.0397915e-07,1.0640418e-07,2.5105039e-09
23.03144411,0.0034582493,0.624307,2.6858956e-05,5.0007095e-06,1.0199789e-05,2.2596691e-07,1.2126564e-07,2.85518e-09
23.0406837,0.0045485611,0.87623886,3.5841556e-05,6.7892004e-06,1.3556509e-05,3.8944244e-07,1.9883331e-07,5.5412676e-09
23.05811371,0.004615382,0.91615898,3.7021806e-05,7.0106593e-06,1.3697755e-05,3.9814908e-07,1.9188084e-07,6.0418282e-09
23.06984144,0.0043355732,0.87534776,3.4967341e-05,6.4412455e-06,1.2842498e-05,3.5056314e-07,1.5800759e-07,5.6450585e-09
23.0854445,0.0044020497,0.9422156,3.5825123e-05,6.6143227e-06,1.3086534e-05,3.6397929e-07,1.5965966e-07,5.8327028e-09
23.08682107,0.0044133757,0.91222929,3.5931053e-05,6.6065224e-06,1.3098697e-05,3.6517e-07,1.5783264e-07,5.8272679e-09
23.09222804,0.0046548373,0.99032389,3.801361e-05,7.0273835e-06,1.3775661e-05,4.0627309e-07,1.7580858e-07,6.3070276e-09
23.09296579,0.0047497744,0.99366454,3.8813342e-05,7.1847521e-06,1.4052735e-05,4.2291925e-07,1.8285916e-07,6.5139914e-09
23.0988315,0.0046699052,0.99177497,3.8308675e-05,7.1734551e-06,1.3773375e-05,4.0707161e-07,1.7794396e-07,6.4000218e-09
23.10532375,0.0045499434,0.97414992,3.7420708e-05,6.9817566e-06,1.3373068e-05,3.8499917e-07,1.6889244e-07,6.2127485e-09
23.10999627,0.004594353,1.0044191,3.7918846e-05,7.0317798e-06,1.3488779e-05,3.9201098e-07,1.6922062e-07,6.3438635e-09
23.12188241,0.0046388013,1.0003273,3.856913e-05,7.3348083e-06,1.3556361e-05,4.0334665e-07,1.7996073e-07,6.7639615e-09
23.14861951,0.0044186132,0.9273617,3.7411164e-05,7.3003345e-06,1.2926748e-05,3.7348571e-07,1.6648657e-07,6.7794979e-09
23.15038368,0.0045649506,0.95145226,3.8714009e-05,7.5455308e-06,1.329106e-05,3.9963835e-07,1.7740896e-07,7.1717987e-09
23.15600551,0.00491873,0.99756328,4.1885446e-05,8.1428607e-06,1.4322282e-05,4.6467436e-07,2.0410155e-07,7.7046144e-09
23.17184536,0.0043441017,0.79591487,3.7491669e-05,7.5322042e-06,1.2749565e-05,3.6916532e-07,1.6519997e-07,5.7952309e-09
23.17253507,0.0044239687,0.80618861,3.8166497e-05,7.6653287e-06,1.2966977e-05,3.8205182e-07,1.7113579e-07,5.9171448e-09
23.19199565,0.0047556537,0.6900315,4.1374539e-05,8.9072076e-06,1.4007435e-05,4.4905141e-07,2.1784777e-07,6.6278172e-09
23.22200879,0.0062907458,1.0002207,5.5336837e-05,1.2590578e-05,1.849936e-05,7.800401e-07,3.8867622e-07,1.0952346e-08
23.23425016,0.005735594,0.92688363,5.0554641e-05,1.1677297e-05,1.6755997e-05,6.5489357e-07,3.3801251e-07,9.3174567e-09
23.2471105,0.0059597697,0.91921837,5.2368452e-05,1.168677e-05,1.7281489e-05,7.0466804e-07,3.4783263e-07,1.041911e-08
23.25371876,0.0060842522,0.93912473,5.3318286e-05,1.1802369e-05,1.7561538e-05,7.2981768e-07,3.5685443e-07,1.0126073e-08
23.26982488,0.0060911416,0.9972984,5.3163006e-05,1.1716956e-05,1.7444191e-05,7.2675637e-07,3.543735e-07,1.0303145e-08
23.27470217,0.0062845097,0.99936817,5.4933859e-05,1.2234426e-05,1.7960818e-05,7.73451e-07,3.7536356e-07,1.1345819e-08
23.2811446,0.0063665113,0.99840172,5.5660223e-05,1.2539751e-05,1.8194675e-05,7.9467532e-07,3.970989e-07,1.3230608e-08
23.28416188,0.006433488,1.0024448,5.6175673e-05,1.2630999e-05,1.839025e-05,8.037655e-07,3.9203487e-07,1.4086342e-08
23.29491576,0.0061617097,0.99871226,5.3646277e-05,1.1993533e-05,1.7623031e-05,7.3774762e-07,3.7255481e-07,1.4169862e-08
23.29540002,0.0061658854,0.9979761,5.3689017e-05,1.2062294e-05,1.7631113e-05,7.4141853e-07,3.8054522e-07,1.4029304e-08
23.30374369,0.0063404899,0.99731257,5.5088291e-05,1.211245e-05,1.8189391e-05,7.7978166e-07,3.8226967e-07,1.3001266e-08
23.32216035,0.0065708279,0.99925088,5.7050197e-05,1.273072e-05,1.8665546e-05,8.3839266e-07,4.1045553e-07,1.4247986e-08
23.33399548,0.0065647579,0.99225094,5.6818397e-05,1.248973e-05,1.8447554e-05,8.2520623e-07,3.8537661e-07,1.0914575e-08
23.33709317,0.0065541747,0.97458933,5.6643501e-05,1.2421021e-05,1.8382316e-05,8.1929905e-07,3.8249981e-07,1.0238947e-08
23.34982275,0.0064518548,0.93918032,5.5762191e-05,1.276523e-05,1.7920428e-05,7.9510632e-07,4.0402857e-07,8.0956984e-09
23.36534419,0.0067700777,0.97129833,5.8429407e-05,1.3485786e-05,1.8779404e-05,8.6867358e-07,4.270007e-07,8.5393566e-09
23.38741474,0.0068296943,0.99992059,5.9330794e-05,1.4163574e-05,1.8668843e-05,8.7666938e-07,4.3937106e-07,8.7687088e-09
23.40499783,0.0062177142,0.92604726,5.453419e-05,1.3971476e-05,1.7050035e-05,7.3928224e-07,4.1272158e-07,7.9284453e-09
23.41074048,0.0059376032,0.89543599,5.2267458e-05,1.3659377e-05,1.631911e-05,6.8085062e-07,3.8986093e-07,7.2514141e-09
23.41931294,0.0056019054,0.86198207,4.9419392e-05,1.3074408e-05,1.5325507e-05,6.1138617e-07,3.5226787e-07,6.680937e-09
23.42502018,0.0055805852,0.87430954,4.9204144e-05,1.3238293e-05,1.5215507e-05,6.0777611e-07,3.5728551e-07,6.6018848e-09
23.42943882,0.0056498204,0.89136529,4.9873965e-05,1.365e-05,1.5370641e-05,6.2132221e-07,3.7551222e-07,6.6121363e-09
23.43665047,0.0057948968,0.89363592,5.123967e-05,1.4657367e-05,1.5654935e-05,6.533421e-07,4.3073244e-07,6.6653789e-09
23.4454381,0.0059296477,0.86203886,5.2696559e-05,1.5511818e-05,1.5997903e-05,6.8531814e-07,4.5063188e-07,6.5074656e-09
23.47365519,0.0065964223,0.79906642,5.9849804e-05,2.0613108e-05,1.7806983e-05,8.5832955e-07,6.2497599e-07,1.0010258e-08
23.47884595,0.006588738,0.72025316,6.0024577e-05,2.11953e-05,1.7763343e-05,8.6178269e-07,6.505298e-07,1.1330863e-08
23.48092278,0.0065948369,0.71106873,6.0166082e-05,2.1407664e-05,1.7772143e-05,8.6461388e-07,6.5952541e-07,1.1551726e-08
23.49035924,0.0066870743,0.73465511,6.1216895e-05,2.2133239e-05,1.7967887e-05,8.8276761e-07,6.7091951e-07,1.2834135e-08
23.49404465,0.0066723027,0.7171567,6.1101763e-05,2.2127553e-05,1.7889167e-05,8.76081e-07,6.5668932e-07,1.3294323e-08
23.52834292,0.0065745953,0.6926461,6.0646732e-05,2.2188108e-05,1.7497365e-05,8.4469988e-07,6.1650177e-07,1.1373616e-08
23.53716034,0.0065723983,0.65752784,6.0781087e-05,2.2228736e-05,1.7436284e-05,8.4377768e-07,6.1412321e-07,1.0579917e-08
23.54184542,0.0065858699,0.64891878,6.0947958e-05,2.225624e-05,1.7397682e-05,8.4605557e-07,6.1565282e-07,1.0644991e-08
23.55378311,0.0065454977,0.58314256,6.0636751e-05,2.2250476e-05,1.7332704e-05,8.3444475e-07,6.1215784e-07,1.1500808e-08
23.56256038,0.0065289672,0.562184,6.0558178e-05,2.2363372e-05,1.7353028e-05,8.3778637e-07,6.1571825e-07,1.0396261e-08
23.56359208,0.0065288465,0.62717344,6.0555235e-05,2.2400172e-05,1.7338476e-05,8.3712658e-07,6.1551183e-07,1.035023e-08
23.56565547,0.0065285999,0.77072139,6.056274e-05,2.2427434e-05,1.7313639e-05,8.3600171e-07,6.1655398e-07,1.0369374e-08
23.56771887,0.006528339,0.79659479,6.0541654e-05,2.242363e-05,1.7327313e-05,8.3462976e-07,6.1531234e-07,1.0296641e-08
23.58008997,0.0065267605,0.7045991,6.0522552e-05,2.2827593e-05,1.7247827e-05,8.4073948e-07,6.3766293e-07,1.1210472e-08
23.58422004,0.0065342746,0.69242899,6.0628917e-05,2.305371e-05,1.7249616e-05,8.4373337e-07,6.5189843e-07,1.1728234e-08
23.59824697,0.0065734836,0.6187366,6.109683e-05,2.3164658e-05,1.7375389e-05,8.6804637e-07,6.7261514e-07,1.2138058e-08
23.62514526,0.0041237968,0.70520325,3.8422788e-05,1.476379e-05,1.0895423e-05,3.5891799e-07,3.0746501e-07,4.7550601e-09
23.63013607,0.0043201378,0.70264296,4.0061898e-05,1.4985105e-05,1.1417894e-05,3.8564563e-07,3.1654788e-07,5.3568854e-09
23.64018414,0.0039022716,0.49561963,3.6102559e-05,1.3205754e-05,1.0367898e-05,3.1275682e-07,2.4515081e-07,3.5821207e-09
23.64275204,0.0041830307,0.49489165,3.8622715e-05,1.4045955e-05,1.1112151e-05,3.576195e-07,2.7619299e-07,4.330233e-09
23.65441848,0.0051477893,0.49765688,4.7370402e-05,1.695534e-05,1.3828465e-05,5.3186695e-07,3.8994752e-07,7.6552101e-09
23.65523837,0.0051906046,0.49792859,4.7767749e-05,1.7085149e-05,1.3942346e-05,5.4101991e-07,3.962183e-07,7.7465072e-09
23.66440005,0.0059199951,0.49945782,5.4543941e-05,1.9532434e-05,1.5974195e-05,7.0183261e-07,5.1805253e-07,1.0185671e-08
23.67805804,0.0059959798,0.55023168,5.5201046e-05,1.970993e-05,1.6062049e-05,7.2210486e-07,5.3941177e-07,1.0612771e-08
23.68892621,0.0060509519,0.60572231,5.5771494e-05,2.0113704e-05,1.6219992e-05,7.3527725e-07,5.617785e-07,1.1057936e-08
23.70289225,0.006280817,0.64999745,5.7909126e-05,2.0817749e-05,1.6712727e-05,7.8717299e-07,5.9675411e-07,1.1057278e-08
23.71469533,0.0056339389,0.58318278,5.1859746e-05,1.862882e-05,1.4922102e-05,6.3691832e-07,4.8558908e-07,9.1522187e-09
23.7194543,0.0053150515,0.55187498,4.8951662e-05,1.7755017e-05,1.4073395e-05,5.7114192e-07,4.5008194e-07,8.1309476e-09
23.72998772,0.0045784336,0.5015188,4.2119773e-05,1.5274156e-05,1.2085113e-05,4.252164e-07,3.4254759e-07,5.7420704e-09
23.75244856,0.0040179835,0.49859658,3.6945141e-05,1.3237841e-05,1.0541524e-05,3.2769178e-07,2.5577289e-07,4.1138466e-09
23.75735238,0.0042323106,0.49733248,3.8923725e-05,1.3951554e-05,1.1113477e-05,3.6421376e-07,2.8502274e-07,4.1483815e-09
23.76747319,0.0046029641,0.54748251,4.2460819e-05,1.5417721e-05,1.2093615e-05,4.3561946e-07,3.4429867e-07,4.7093147e-09
23.76820788,0.0046467385,0.55357473,4.2872059e-05,1.55922e-05,1.2203017e-05,4.4349121e-07,3.5080393e-07,4.6320898e-09
23.76857816,0.0046689934,0.55675272,4.3073673e-05,1.5700688e-05,1.2259803e-05,4.4807255e-07,3.5634972e-07,4.6009516e-09
23.76932409,0.0047142548,0.5631087,4.3482933e-05,1.585507e-05,1.2366635e-05,4.5620908e-07,3.6448095e-07,4.7321375e-09
23.77161531,0.0048892344,0.58693459,4.5090319e-05,1.6555862e-05,1.2826586e-05,4.9233076e-07,4.051738e-07,4.6741183e-09
23.77644237,0.0052104337,0.62850652,4.7976462e-05,1.7327299e-05,1.3686028e-05,5.5266118e-07,4.361156e-07,5.0463463e-09
23.777275,0.0052590705,0.63457249,4.8391056e-05,1.7444089e-05,1.3815768e-05,5.6257148e-07,4.4266958e-07,4.988858e-09
23.78471686,0.005150873,0.62440173,4.7347652e-05,1.6923658e-05,1.3555394e-05,5.3751411e-07,4.171169e-07,4.8524557e-09
23.79724808,0.005042401,0.62391994,4.6233992e-05,1.6204997e-05,1.3279816e-05,5.1241339e-07,3.9180203e-07,5.367783e-09
23.8047949,0.0049822943,0.62601703,4.5682407e-05,1.6037205e-05,1.3153954e-05,5.0213255e-07,3.9069676e-07,5.2972972e-09
23.80833926,0.0049518747,0.62567278,4.5362358e-05,1.5872989e-05,1.3078741e-05,4.9385183e-07,3.8405787e-07,5.0727775e-09
23.81264174,0.0049110439,0.62251527,4.4933545e-05,1.5747309e-05,1.2987157e-05,4.891198e-07,3.8707201e-07,5.2578248e-09
23.81768841,0.0048800687,0.61292869,4.4634332e-05,1.5624334e-05,1.2906333e-05,4.8430597e-07,3.8300774e-07,4.8860485e-09
23.82499891,0.0048172532,0.6018871,4.4035313e-05,1.5423186e-05,1.2749509e-05,4.7327261e-07,3.7054743e-07,4.6808839e-09
23.84354889,0.0047996469,0.59271579,4.3823487e-05,1.5540406e-05,1.2831373e-05,4.7072609e-07,3.7685012e-07,4.6601023e-09
23.8612936,0.0051452325,0.61919133,4.6935296e-05,1.7064939e-05,1.381109e-05,5.3962319e-07,4.5236597e-07,5.6561242e-09
23.87909547,0.0051178734,0.62042523,4.6704879e-05,1.780015e-05,1.3623041e-05,5.3957229e-07,4.9697353e-07,5.0462312e-09
23.87990691,0.0051178973,0.62165968,4.6703927e-05,1.7790741e-05,1.3616864e-05,5.3993377e-07,4.970272e-07,4.9554221e-09
23.89988096,0.0055163395,0.70571425,4.9945827e-05,1.8341498e-05,1.4614928e-05,6.198858e-07,5.5258038e-07,5.5484762e-09
23.90208448,0.0055904946,0.72541531,5.0618704e-05,1.8470659e-05,1.4809042e-05,6.3836816e-07,5.7374268e-07,5.7134978e-09
23.90936377,0.0058659565,0.78357251,5.304195e-05,1.9229625e-05,1.5501799e-05,7.0108642e-07,6.5109122e-07,6.8218533e-09
23.912177,0.0059593476,0.80542963,5.3902262e-05,1.950949e-05,1.5709447e-05,7.2249722e-07,6.6729931e-07,7.088477e-09
23.91360634,0.0060245346,0.81957188,5.4462162e-05,1.9629901e-05,1.5873512e-05,7.3750192e-07,6.7991411e-07,7.2851786e-09
23.9218475,0.0061280281,0.88268,5.5276451e-05,1.9238538e-05,1.6181519e-05,7.5770283e-07,6.9992983e-07,8.0658416e-09
23.93740825,0.0060790241,0.88864195,5.485139e-05,1.7970316e-05,1.6068138e-05,7.4560896e-07,5.7443623e-07,8.3338028e-09
23.93979341,0.0059854826,0.8636235,5.4037155e-05,1.7762193e-05,1.5820814e-05,7.2382625e-07,5.6209445e-07,8.3164598e-09
23.94539576,0.0058423033,0.7968797,5.2765874e-05,1.7645226e-05,1.5467305e-05,6.930341e-07,5.5036216e-07,8.1323118e-09
23.94632125,0.0058422555,0.79175119,5.2768485e-05,1.7656016e-05,1.5479158e-05,6.9260851e-07,5.4869134e-07,8.0601331e-09
23.94816819,0.0057908978,0.77776375,5.2282823e-05,1.756831e-05,1.5368533e-05,6.8217789e-07,5.4677156e-07,7.9025599e-09
23.95885219,0.0054104157,0.66053296,4.8997253e-05,1.6743721e-05,1.4390137e-05,5.9765555e-07,4.9054861e-07,6.5937461e-09
23.98040086,0.0054955056,0.63704454,5.0278376e-05,1.80664e-05,1.4686745e-05,6.1909602e-07,5.2458234e-07,5.7087088e-09
23.9808364,0.0054954546,0.63706604,5.0287885e-05,1.8092203e-05,1.4690066e-05,6.1875482e-07,5.257939e-07,5.7192033e-09
23.98214301,0.0054952944,0.63746957,5.0309214e-05,1.8163869e-05,1.4697071e-05,6.1967088e-07,5.3075759e-07,5.6125654e-09
23.98475623,0.0054949939,0.63836166,5.0336769e-05,1.827522e-05,1.4695418e-05,6.2011243e-07,5.2954864e-07,5.8958611e-09
23.99099892,0.0056773688,0.66041395,5.2017031e-05,1.8993291e-05,1.5206279e-05,6.5928376e-07,5.6079958e-07,6.026536e-09
23.99549946,0.0056768433,0.6658178,5.2023221e-05,1.8984323e-05,1.5271323e-05,6.5438993e-07,5.4278017e-07,6.202224e-09
23.99639957,0.0056767465,0.6661603,5.2032384e-05,1.8990219e-05,1.5283471e-05,6.5399585e-07,5.4057648e-07,6.2875294e-09
24.00477658,0.0061617279,0.73291304,5.6566115e-05,2.0692367e-05,1.6652553e-05,7.6288283e-07,6.1388411e-07,7.5318407e-09
24.02619498,0.0062037461,0.73508443,5.7395765e-05,2.170951e-05,1.6799875e-05,7.7538634e-07,6.2662695e-07,8.0806413e-09
24.04155511,0.0062521667,0.71596032,5.8122768e-05,2.2661684e-05,1.7044937e-05,7.9172229e-07,6.5006422e-07,8.0999715e-09
24.05249621,0.0063264528,0.6942576,5.8880088e-05,2.3717866e-05,1.7280677e-05,8.1074578e-07,6.8156302e-07,8.6760837e-09
24.05759957,0.0065520396,0.69155089,6.0909789e-05,2.4902427e-05,1.7856206e-05,8.6359328e-07,7.4380333e-07,9.3218586e-09
24.05917581,0.0066547133,0.69132572,6.1867329e-05,2.5351264e-05,1.812542e-05,8.8983567e-07,7.6438981e-07,9.2638052e-09
24.07488122,0.0068290878,0.54848893,6.3703279e-05,2.7576578e-05,1.8457277e-05,9.3526301e-07,8.5058102e-07,8.9079181e-09
24.07596609,0.0068289425,0.54431393,6.3708535e-05,2.7621799e-05,1.8456567e-05,9.3333937e-07,8.5073835e-07,9.017587e-09
24.0791851,0.0066182948,0.60255847,6.1763637e-05,2.6799197e-05,1.7847314e-05,8.7894954e-07,8.0079198e-07,8.5924161e-09
24.08022411,0.0065213345,0.61351393,6.0869027e-05,2.63556e-05,1.7576042e-05,8.535023e-07,7.7313003e-07,8.3697364e-09
24.08125352,0.0064701632,0.6192707,6.0380355e-05,2.609783e-05,1.7421553e-05,8.3915746e-07,7.5660953e-07,8.1419298e-09
24.10592388,0.0057002688,0.56758987,5.3020542e-05,2.2186331e-05,1.495149e-05,6.4742327e-07,5.5485229e-07,7.6972398e-09
24.10908043,0.0056568715,0.55600538,5.2577857e-05,2.1938474e-05,1.477193e-05,6.3640213e-07,5.4422644e-07,7.4813104e-09
24.12255062,0.0056558984,0.59596086,5.2543626e-05,2.176144e-05,1.4575949e-05,6.3548749e-07,5.3745601e-07,7.3274538e-09
24.15384442,0.0069182769,0.56292161,6.4170016e-05,2.6709529e-05,1.7844483e-05,9.3054554e-07,7.7999461e-07,1.2502301e-08
24.16525318,0.0067467489,0.57825633,6.2403999e-05,2.5849774e-05,1.7318505e-05,8.8132922e-07,7.3714797e-07,1.3007888e-08
24.16889922,0.0064722014,0.55398883,5.9913078e-05,2.4827342e-05,1.6592732e-05,8.1297636e-07,6.8154989e-07,1.2387477e-08
24.17257896,0.0066879261,0.57175347,6.1846462e-05,2.5534673e-05,1.7120087e-05,8.6463879e-07,7.1855866e-07,1.374033e-08
24.18425112,0.0066887025,0.57452771,6.190749e-05,2.5956017e-05,1.7117325e-05,8.6849745e-07,7.3752659e-07,1.5352593e-08
24.18744876,0.0067239957,0.57697664,6.238308e-05,2.6313513e-05,1.7248551e-05,8.8211285e-07,7.626468e-07,1.6112745e-08
24.18959483,0.0067686656,0.58269587,6.2866538e-05,2.6627069e-05,1.739107e-05,8.949089e-07,7.8488572e-07,1.6694002e-08
24.20506269,0.006618541,0.57830565,6.1572173e-05,2.6516927e-05,1.7031046e-05,8.6328871e-07,7.7244903e-07,1.6913288e-08
24.21096049,0.0068840166,0.60356878,6.3905906e-05,2.7532698e-05,1.7749326e-05,9.3059876e-07,8.3901543e-07,1.8438467e-08
24.22176697,0.0067251749,0.78543696,6.2492116e-05,2.768398e-05,1.7403132e-05,9.0503739e-07,9.3497905e-07,1.6112543e-08
24.22277989,0.0062729804,0.76513403,5.8341011e-05,2.5910712e-05,1.6256856e-05,7.9233158e-07,8.2667959e-07,1.4278145e-08
24.22561402,0.0059235761,0.83341078,5.5086942e-05,2.4503461e-05,1.5334313e-05,7.1330851e-07,7.7330616e-07,1.2701789e-08
24.25507785,0.0059434856,0.99730447,5.4441224e-05,1.997638e-05,1.540026e-05,6.9644476e-07,5.9797606e-07,1.1537962e-08
24.26972068,0.0063013908,0.99653058,5.7330798e-05,1.9465597e-05,1.6292193e-05,7.7279441e-07,5.9439185e-07,1.1493126e-08
24.27894105,0.0066355991,0.99428126,6.0069475e-05,1.9600074e-05,1.7103212e-05,8.4288982e-07,6.1298641e-07,1.2469505e-08
24.28548603,0.0069731859,1.0006253,6.3048844e-05,2.0140776e-05,1.7916544e-05,9.2426304e-07,6.4271612e-07,1.3469566e-08
24.31064341,0.0068968819,0.95615727,6.2652848e-05,2.1597273e-05,1.753518e-05,8.985166e-07,6.4888791e-07,1.273254e-08
24.31515694,0.0071944004,0.95557464,6.5411407e-05,2.2870287e-05,1.8352908e-05,9.7044984e-07,7.060462e-07,1.3770703e-08
24.33451758,0.0072367517,0.87292018,6.6177675e-05,2.4808822e-05,1.8485062e-05,9.9189899e-07,7.6962387e-07,1.4069307e-08
24.34876067,0.0070380704,0.7923083,6.4546781e-05,2.5335848e-05,1.7954903e-05,9.4989325e-07,7.9675086e-07,1.2896007e-08
24.36080512,0.0073087434,0.80317465,6.7092046e-05,2.7238663e-05,1.8615013e-05,3.818658e-08,8.8453284e-07,1.3809949e-08
24.36371055,0.0073083706,0.80306729,6.7107696e-05,2.7424145e-05,1.8637567e-05,3.808044e-08,8.9211156e-07,1.3938665e-08
24.38055427,0.0070613035,0.66651698,6.488094e-05,2.6612672e-05,1.8062859e-05,9.5012422e-07,8.3328426e-07,1.4645816e-08
24.42118528,0.0072211482,0.7239618,6.6859739e-05,2.7676363e-05,1.84561e-05,9.8734348e-07,8.304678e-07,1.4794638e-08
24.4257802,0.0072287385,0.72587031,6.6967601e-05,2.7784082e-05,1.8423473e-05,9.8865742e-07,8.369457e-07,1.4967278e-08
24.42635499,0.00722878,0.72994513,6.6967636e-05,2.7801047e-05,1.8416561e-05,9.8975752e-07,8.4086069e-07,1.5042634e-08
24.43112565,0.0055675826,0.76282715,5.1719398e-05,2.1563532e-05,1.434248e-05,5.9893284e-07,5.1931841e-07,9.463952e-09
24.44412269,0.007185894,0.91164024,6.6463798e-05,2.7114558e-05,1.8327417e-05,9.7872932e-07,8.5125855e-07,1.5460535e-08
24.44469399,0.0071859397,0.89364974,6.6441175e-05,2.7066955e-05,1.8313993e-05,9.7885926e-07,8.512315e-07,1.5676762e-08
24.44524163,0.0068883554,0.84128059,6.3712468e-05,2.5911363e-05,1.7582454e-05,9.0209198e-07,7.8380106e-07,1.4736293e-08
24.44572571,0.0060888914,0.751932,5.6351914e-05,2.2873422e-05,1.5666688e-05,7.0942799e-07,6.1723202e-07,1.2102117e-08
24.45591257,0.0071298511,0.95970314,6.5845881e-05,2.602805e-05,1.8031306e-05,9.5941332e-07,7.9608235e-07,1.5937192e-08
24.45647933,0.0071298988,0.958205,6.5841607e-05,2.6004812e-05,1.8026349e-05,9.5891148e-07,7.9377419e-07,1.6087862e-08
24.45761285,0.0071299955,0.95358781,6.5826157e-05,2.6019907e-05,1.8006509e-05,9.5817975e-07,7.9176118e-07,1.6454343e-08
24.47313421,0.0071751408,0.82296331,6.6170295e-05,2.5777797e-05,1.7960337e-05,9.6762139e-07,7.9126171e-07,1.5747243e-08
24.48055553,0.0071919876,0.80553841,6.6318492e-05,2.5611652e-05,1.8021128e-05,9.6614935e-07,7.7895939e-07,1.6141099e-08
24.48341528,0.0072004087,0.80083184,6.6339441e-05,2.5472598e-05,1.8061698e-05,9.6599493e-07,7.7102865e-07,1.6167851e-08
24.49655412,0.0072029301,0.7344983,6.6418558e-05,2.5456075e-05,1.7945159e-05,9.6649855e-07,7.6040433e-07,1.8440474e-08
24.49941786,0.0072117196,0.72119281,6.6454865e-05,2.545615e-05,1.7953879e-05,9.6782991e-07,7.6159791e-07,1.7302908e-08
24.51710873,0.0071310778,0.77575427,6.5913886e-05,2.5832942e-05,1.7727612e-05,9.576423e-07,7.9277735e-07,1.4855537e-08
24.52885806,0.0069830055,0.61230105,6.4555128e-05,2.5676037e-05,1.7251754e-05,9.1488405e-07,7.5671524e-07,1.4053375e-08
24.52996729,0.0069913052,0.61302724,6.4620307e-05,2.570776e-05,1.724893e-05,9.1583995e-07,7.5646845e-07,1.3898898e-08
24.5355029,0.006917579,0.60691749,6.3916766e-05,2.5533914e-05,1.6985411e-05,9.0211056e-07,7.5317362e-07,1.3815418e-08
24.54096495,0.0068693358,0.60360599,6.3465347e-05,2.5394669e-05,1.6829644e-05,8.9073128e-07,7.4491786e-07,1.4020106e-08
24.55139813,0.0069969751,0.61609811,6.4424548e-05,2.5859298e-05,1.7225694e-05,9.1312106e-07,7.617173e-07,1.4367964e-08
24.55307064,0.0070407634,0.62015472,6.4829777e-05,2.6022465e-05,1.7341329e-05,9.2418378e-07,7.7005728e-07,1.4782371e-08
24.56432423,0.0070953847,0.62468073,6.5407986e-05,2.6063276e-05,1.75866e-05,9.3339705e-07,7.6727641e-07,1.4172672e-08
24.56768778,0.0070319395,0.61878653,6.4851498e-05,2.593768e-05,1.7451261e-05,9.1732116e-07,7.5691809e-07,1.3778441e-08
24.57641645,0.0066755113,0.58686134,6.1525226e-05,2.4570989e-05,1.6484374e-05,8.2699612e-07,6.8198919e-07,1.3623725e-08
24.58404969,0.0062364163,0.54814208,5.7565284e-05,2.2914116e-05,1.5337362e-05,7.2734774e-07,5.9678675e-07,1.2701092e-08
24.59709159,0.0054348399,0.50271297,5.0326266e-05,2.0307645e-05,1.3280622e-05,5.6038197e-07,4.6932814e-07,1.1051877e-08
24.59878987,0.0053098743,0.50284122,4.9162437e-05,1.9849756e-05,1.2957891e-05,5.3503188e-07,4.4841853e-07,1.081541e-08
24.60045037,0.0051953848,0.50191006,4.8125544e-05,1.9463605e-05,1.265918e-05,5.136113e-07,4.3079218e-07,1.0423373e-08
24.60208121,0.0051111045,0.50198652,4.7342958e-05,1.9187138e-05,1.2449114e-05,4.9816184e-07,4.1832011e-07,1.0227243e-08
24.61221071,0.0044233804,0.50207055,4.0991223e-05,1.6634964e-05,1.0731723e-05,3.7834862e-07,3.1946781e-07,7.6310222e-09
24.62768909,0.0040852911,0.4991624,3.7607226e-05,1.4836172e-05,9.8629376e-06,3.1960901e-07,2.6410353e-07,7.4562524e-09
24.62964354,0.0041358727,0.49844855,3.8034051e-05,1.4968551e-05,9.9876033e-06,3.2689836e-07,2.7001997e-07,7.5599985e-09
24.63333347,0.0043326132,0.49670962,3.9825006e-05,1.5688505e-05,1.0489583e-05,3.5705737e-07,2.9697158e-07,8.6672745e-09
24.63580548,0.0045552175,0.49587856,4.1815539e-05,1.6451959e-05,1.1047893e-05,3.9303323e-07,3.2818395e-07,9.87424e-09
24.64104482,0.0047588994,0.49956316,4.3644466e-05,1.709322e-05,1.1575947e-05,4.2697373e-07,3.5422891e-07,1.1013469e-08
24.64331675,0.0048097454,0.4976659,4.4086382e-05,1.7188691e-05,1.1706506e-05,4.3603903e-07,3.5690079e-07,1.1041783e-08
24.64727638,0.005219447,0.49372422,4.7817513e-05,1.8563415e-05,1.2739146e-05,5.1262603e-07,4.1615841e-07,1.3015762e-08
24.65476245,0.0066542456,0.60392174,6.1244722e-05,2.4052631e-05,1.6425087e-05,8.3647654e-07,6.8348735e-07,2.1023572e-08
24.69647387,0.0069988462,0.68274033,6.4547962e-05,2.5669662e-05,1.6961465e-05,9.3828052e-07,7.8390153e-07,2.0877607e-08
24.69740493,0.0058823924,0.57809131,5.438618e-05,2.174805e-05,1.4323711e-05,6.7256315e-07,5.6786706e-07,1.4997898e-08
24.70408993,0.0058423175,0.59422582,5.3994225e-05,2.1543413e-05,1.4106006e-05,6.6252416e-07,5.5998313e-07,1.4082575e-08
24.70685686,0.0058149064,0.59483452,5.3704798e-05,2.1407898e-05,1.4041702e-05,6.5568933e-07,5.5952369e-07,1.4161742e-08
24.71483037,0.0064576605,0.66480412,5.9489043e-05,2.3333651e-05,1.5796776e-05,8.0424097e-07,6.7052037e-07,1.8331533e-08
24.725935,0.0069411093,0.7114218,6.4126592e-05,2.5280199e-05,1.7014972e-05,9.4584784e-07,7.992722e-07,2.0171694e-08
24.73139758,0.0068723637,0.69947805,6.3572218e-05,2.5342087e-05,1.685453e-05,9.3091866e-07,8.005728e-07,1.950118e-08
24.73571782,0.0067900012,0.67914872,6.2895828e-05,2.5278641e-05,1.667009e-05,9.1362675e-07,8.0335539e-07,1.8563341e-08
24.73625498,0.0067900819,0.67731516,6.2907313e-05,2.5329824e-05,1.6664199e-05,9.1456098e-07,8.0836502e-07,1.8502784e-08
24.74211146,0.0066810243,0.64528286,6.1934173e-05,2.5083631e-05,1.6365855e-05,8.8429894e-07,7.8508418e-07,1.7718615e-08
24.75664914,0.0064648542,0.6155234,6.0075215e-05,2.4033788e-05,1.5776189e-05,8.3383813e-07,7.2169433e-07,1.6099602e-08
24.75970907,0.0064378128,0.62067598,5.9911014e-05,2.3860042e-05,1.5697762e-05,8.2964641e-07,7.1287498e-07,1.5752292e-08
24.77296871,0.006555642,0.67632792,6.0907325e-05,2.3225893e-05,1.5893343e-05,8.5163957e-07,6.9029122e-07,1.5050671e-08
24.78710072,0.0073388364,0.80978305,6.7813022e-05,2.5308327e-05,1.773057e-05,3.9718638e-08,8.5541149e-07,1.8663572e-08
24.79348836,0.0073601913,0.8844774,6.7929662e-05,2.4602691e-05,1.7735399e-05,3.9239234e-08,8.0203558e-07,1.8734477e-08
24.81061909,0.0072195729,0.88095045,6.6436856e-05,2.241179e-05,1.7228591e-05,9.9280466e-07,7.0767164e-07,1.8042346e-08
24.81630256,0.0071545657,0.87673443,6.583857e-05,2.1622247e-05,1.7003189e-05,9.7843997e-07,6.77863e-07,1.8524616e-08
24.8315085,0.0066652279,0.84275983,6.139562e-05,1.9259103e-05,1.5642567e-05,8.5750102e-07,5.599918e-07,1.7681363e-08
24.84094261,0.0056239988,0.7244552,5.1806284e-05,1.5897554e-05,1.3291846e-05,6.188037e-07,4.0457448e-07,1.360835e-08
24.86294948,0.0064736126,0.8572446,5.9426369e-05,1.8091971e-05,1.5164936e-05,8.0344427e-07,5.3770165e-07,1.6371694e-08
24.87587556,0.0066031199,0.8802393,6.0563529e-05,1.8650008e-05,1.5491956e-05,8.4308603e-07,5.7515122e-07,1.8142171e-08
24.87744015,0.0066032072,0.87914633,6.0518551e-05,1.8519502e-05,1.5495295e-05,8.4189701e-07,5.7071985e-07,1.8001652e-08
24.88564985,0.0057681962,0.76235368,5.2952323e-05,1.5845834e-05,1.349358e-05,6.5021821e-07,4.2792744e-07,1.390796e-08
24.89245812,0.0057453832,0.75487316,5.2818176e-05,1.5926368e-05,1.344138e-05,6.4690905e-07,4.3018451e-07,1.1879095e-08
24.89838072,0.0057960707,0.78317613,5.331905e-05,1.6699376e-05,1.3532446e-05,6.6132721e-07,4.7888501e-07,1.0853931e-08
24.9011189,0.0057700167,0.78776308,5.3077448e-05,1.6720021e-05,1.3488717e-05,6.5625274e-07,4.8355348e-07,1.0565629e-08
24.90209792,0.0061986038,0.8484283,5.7010231e-05,1.792582e-05,1.4534414e-05,7.524764e-07,5.5078727e-07,1.1963167e-08
24.90307694,0.0061987002,0.85073998,5.7022249e-05,1.7920726e-05,1.451947e-05,7.520338e-07,5.504037e-07,1.1836164e-08
24.90697319,0.006135772,0.8530228,5.6424823e-05,1.7573551e-05,1.4379787e-05,7.3302207e-07,5.2614509e-07,1.064578e-08
24.92133369,0.0060752059,0.86213326,5.616e-05,1.8371729e-05,1.4295135e-05,7.1334309e-07,5.1632673e-07,9.9549988e-09
24.93808542,0.0060796938,0.82958631,5.6274857e-05,1.8885822e-05,1.4406357e-05,7.1587913e-07,5.3086187e-07,1.0515876e-08
24.9477138,0.0061333901,0.82139326,5.6850345e-05,1.9365676e-05,1.4489682e-05,7.3447685e-07,5.5585478e-07,1.045791e-08
24.95938501,0.006200264,0.82518846,5.7504474e-05,1.9832961e-05,1.4612476e-05,7.465217e-07,5.6580464e-07,9.8631318e-09
24.96476772,0.0062007964,0.82113413,5.7587679e-05,1.991424e-05,1.4628243e-05,7.5232456e-07,5.7001267e-07,9.9205096e-09
24.96525706,0.0062008534,0.82090608,5.7586949e-05,1.9900553e-05,1.4638829e-05,7.5389812e-07,5.725757e-07,9.9650748e-09
24.97746232,0.0062101363,0.82741191,5.7663483e-05,1.9587567e-05,1.4773601e-05,7.5407398e-07,5.5536748e-07,1.0645798e-08
25.00924544,0.0061451575,0.71474375,5.7100908e-05,1.8527066e-05,1.4716967e-05,7.3627179e-07,5.1930738e-07,1.0713594e-08
25.01166333,0.0061245367,0.71352494,5.6982964e-05,1.8596965e-05,1.4676868e-05,7.33073e-07,5.1535633e-07,1.0538744e-08
25.01499709,0.0056490412,0.65997089,5.2592001e-05,1.7199113e-05,1.3631162e-05,6.2783692e-07,4.4113732e-07,9.3500466e-09
25.01643459,0.0060749311,0.71206614,5.6490848e-05,1.8448811e-05,1.4586897e-05,7.221561e-07,5.0522325e-07,1.0502127e-08
25.01879163,0.0060578017,0.71721173,5.6394154e-05,1.8436825e-05,1.4568143e-05,7.2021294e-07,5.0311919e-07,1.0878428e-08
25.02063339,0.0056302367,0.67222977,5.2486963e-05,1.7201336e-05,1.3617107e-05,6.2707448e-07,4.4144835e-07,9.7924966e-09
25.02779681,0.0056333744,0.69048378,5.2549052e-05,1.7604542e-05,1.3601914e-05,6.3146233e-07,4.6201278e-07,1.0581024e-08
25.03845108,0.0056373307,0.6566881,5.2687123e-05,1.8409437e-05,1.3739986e-05,6.3186772e-07,4.7607837e-07,1.2244736e-08
25.04289467,0.0056352723,0.65117471,5.2850843e-05,1.8936271e-05,1.3812634e-05,6.3495504e-07,4.9082192e-07,1.2114775e-08
25.06185627,0.0053963439,0.63701768,5.0919717e-05,1.943204e-05,1.3402909e-05,5.9526974e-07,4.8612044e-07,9.8042602e-09
25.06270546,0.0053916081,0.63575144,5.0901077e-05,1.9439433e-05,1.3398215e-05,5.9481839e-07,4.8721432e-07,9.731288e-09
25.06312977,0.0053892387,0.63491702,5.0879525e-05,1.9440648e-05,1.3394565e-05,5.9396087e-07,4.8667425e-07,9.7416715e-09
25.06904804,0.0053392407,0.60541689,5.0359746e-05,1.9328323e-05,1.3318351e-05,5.7877947e-07,4.7476414e-07,9.4832117e-09
25.07944788,0.0052598049,0.52054663,4.9622199e-05,1.9208774e-05,1.3160577e-05,5.6149077e-07,4.6031715e-07,1.0369819e-08
25.08400079,0.0052675619,0.50975243,4.9755971e-05,1.9324896e-05,1.3191251e-05,5.627156e-07,4.6079306e-07,1.0868519e-08
25.08690892,0.0052895516,0.50860451,4.9989533e-05,1.9448321e-05,1.325627e-05,5.680295e-07,4.6459049e-07,1.1465794e-08
25.12124249,0.005536549,0.57835377,5.2325076e-05,2.0938757e-05,1.38353e-05,6.2860678e-07,5.2675751e-07,9.9832595e-09
25.12776015,0.0055125563,0.53067143,5.2262035e-05,2.1309638e-05,1.3850154e-05,6.2885891e-07,5.3934543e-07,9.7811874e-09
25.1410991,0.0054412627,0.58740002,5.1867495e-05,2.1822774e-05,1.3751862e-05,6.2275982e-07,5.606693e-07,9.351704e-09
25.15131133,0.0053947569,0.62759978,5.1369811e-05,2.1319382e-05,1.3666363e-05,6.1188889e-07,5.5171908e-07,1.0031061e-08
25.16019715,0.0053883978,0.61224226,5.1453733e-05,2.1338368e-05,1.3703258e-05,6.1630635e-07,5.536599e-07,1.0102189e-08
25.17541989,0.0053822673,0.61634522,5.1190754e-05,2.1023187e-05,1.3627531e-05,6.1426388e-07,5.5459981e-07,1.0051157e-08
25.18344429,0.0053830416,0.67684176,5.1223838e-05,2.1501352e-05,1.3633675e-05,6.1518143e-07,5.5524895e-07,9.6964432e-09
25.20161463,0.0053842399,0.5496224,5.155092e-05,2.2720112e-05,1.3578649e-05,6.1644098e-07,5.7470697e-07,1.0236431e-08
25.20245904,0.0053814639,0.5411027,5.1551002e-05,2.2748511e-05,1.3581606e-05,6.1522968e-07,5.7376572e-07,1.0328976e-08
25.20625864,0.0053789193,0.50946481,5.1638925e-05,2.2982876e-05,1.3608876e-05,6.1664248e-07,5.7783348e-07,1.1062206e-08
25.21554669,0.0053885008,0.56073717,5.1799575e-05,2.340257e-05,1.3619612e-05,6.2234438e-07,5.9052563e-07,1.1398789e-08
25.21639246,0.0053915046,0.54576937,5.1827134e-05,2.3447501e-05,1.362978e-05,6.2282391e-07,5.9062574e-07,1.1419119e-08
25.22572083,0.0054251809,0.50940785,5.2207472e-05,2.3986869e-05,1.365056e-05,6.308117e-07,6.0688772e-07,1.1161488e-08
25.22912847,0.0054346726,0.50940378,5.2263913e-05,2.4075252e-05,1.3650588e-05,6.308744e-07,6.1218072e-07,1.1060071e-08
25.23168644,0.0054410774,0.50934593,5.2315121e-05,2.4240187e-05,1.3675277e-05,6.3237245e-07,6.1567882e-07,1.0635359e-08
25.24238902,0.0054730427,0.51064043,5.2652806e-05,2.4565774e-05,1.3681977e-05,6.3900569e-07,6.2281911e-07,9.6709606e-09
25.25139105,0.0055277267,0.50993645,5.3050932e-05,2.4695776e-05,1.3776801e-05,6.4368524e-07,6.2417406e-07,9.2584896e-09
25.25224941,0.0055342498,0.50995447,5.3128186e-05,2.4738437e-05,1.378009e-05,6.4588391e-07,6.2701034e-07,9.5921181e-09
25.26475093,0.0054869484,0.51082587,5.2518474e-05,2.4302584e-05,1.3612597e-05,6.309123e-07,6.1155867e-07,9.1225368e-09
25.27248563,0.0054874462,0.52669631,5.2440069e-05,2.4211116e-05,1.3643391e-05,6.2934813e-07,6.1076107e-07,8.921852e-09
25.27377554,0.0054875227,0.53150336,5.2461396e-05,2.4217586e-05,1.3647842e-05,6.304108e-07,6.0978895e-07,8.7404302e-09
25.278937,0.0054878118,0.5141998,5.2263052e-05,2.39535e-05,1.3641896e-05,6.2279376e-07,5.9818443e-07,8.8390768e-09
25.28922783,0.0054589983,0.51420617,5.1937696e-05,2.3633795e-05,1.3577094e-05,6.1432464e-07,5.8376089e-07,8.7597509e-09
25.30880754,0.0054245142,0.51427061,5.1622908e-05,2.3671643e-05,1.3367242e-05,6.1738073e-07,5.9483678e-07,8.3058619e-09
25.32841165,0.0054807325,0.51278206,5.2308414e-05,2.3903331e-05,1.3488816e-05,6.3162187e-07,6.0335066e-07,9.4372698e-09
25.33599388,0.0054124645,0.49955442,5.1736642e-05,2.3768396e-05,1.3353515e-05,6.1734743e-07,5.9029044e-07,9.8970837e-09
25.33684218,0.0054194594,0.4991408,5.1787916e-05,2.3739512e-05,1.3369383e-05,6.1920438e-07,5.9130703e-07,9.8454726e-09
25.33811912,0.0054474909,0.49972723,5.2000941e-05,2.3818438e-05,1.343013e-05,6.2351633e-07,5.9481542e-07,9.8269073e-09
25.36284085,0.0054171999,0.50008243,5.1846996e-05,2.4240768e-05,1.3377884e-05,6.2257667e-07,6.0023901e-07,1.446701e-08
25.37340011,0.0053963044,0.49956823,5.1748385e-05,2.4465831e-05,1.332452e-05,6.2047895e-07,6.029024e-07,1.5613845e-08
25.38786147,0.0054687742,0.49965194,5.2493949e-05,2.4970397e-05,1.3582524e-05,6.4358852e-07,6.4135404e-07,1.5799339e-08
25.39171319,0.0054692837,0.50005914,5.2480094e-05,2.4855427e-05,1.3574742e-05,6.4249761e-07,6.4164895e-07,1.5980381e-08
25.40398683,0.0053416823,0.62772928,5.1119356e-05,2.4127461e-05,1.3315334e-05,6.1385181e-07,6.3446137e-07,1.380989e-08
25.40729382,0.0051430559,0.631921,4.9174383e-05,2.3034633e-05,1.2835164e-05,5.6824476e-07,5.863834e-07,1.3290856e-08
25.40959943,0.0047765162,0.60004444,4.570893e-05,2.1403339e-05,1.192039e-05,4.9364583e-07,5.1534096e-07,1.1283378e-08
25.41590008,0.0042744467,0.56598505,4.0883202e-05,1.876079e-05,1.0670374e-05,3.9750322e-07,4.1229e-07,8.3654858e-09
25.41822207,0.0042357862,0.56989012,4.0466922e-05,1.8364152e-05,1.0569427e-05,3.887865e-07,3.9950526e-07,8.3023495e-09
25.43397062,0.0033940746,0.50144924,3.2252503e-05,1.355033e-05,8.4845017e-06,2.4913144e-07,2.333734e-07,4.8332491e-09
25.43632143,0.0033027408,0.50138109,3.1333968e-05,1.3028897e-05,8.2578336e-06,2.3549445e-07,2.1666962e-07,4.4449671e-09
25.43836011,0.0032302899,0.50134154,3.0660401e-05,1.2609225e-05,8.0699495e-06,2.2566541e-07,2.0582183e-07,4.3609971e-09
25.44492397,0.0030027149,0.50130894,2.8421519e-05,1.1417528e-05,7.4938028e-06,1.9538842e-07,1.7289451e-07,3.5150943e-09
25.44859359,0.0028796712,0.50113169,2.7228915e-05,1.0780008e-05,7.1952171e-06,1.7844591e-07,1.5493884e-07,3.0504766e-09
25.44948801,0.0028517927,0.50096704,2.6961905e-05,1.0646326e-05,7.1217558e-06,1.7510495e-07,1.5160049e-07,3.000331e-09
25.45234138,0.0027765344,0.50089607,2.6240063e-05,1.0320292e-05,6.9501417e-06,1.6643302e-07,1.4364403e-07,2.7396875e-09
25.45660374,0.0026912712,0.50050836,2.5366813e-05,9.7895258e-06,6.7650088e-06,1.555592e-07,1.3183571e-07,2.47443e-09
25.45890152,0.0026615154,0.50027159,2.5083677e-05,9.617539e-06,6.7076449e-06,1.5256759e-07,1.2883932e-07,2.4124485e-09
25.46544276,0.0025637714,0.50067206,2.4121667e-05,9.0750504e-06,6.4916223e-06,1.4175336e-07,1.1833971e-07,2.1427482e-09
25.46956996,0.0024737872,0.50085282,2.3310207e-05,8.735313e-06,6.2744395e-06,1.32434e-07,1.0971061e-07,1.8822465e-09
25.47014736,0.0024603678,0.5007618,2.319272e-05,8.6983358e-06,6.2408947e-06,1.3121406e-07,1.0879496e-07,1.8340277e-09
25.47261504,0.0024062565,0.50068109,2.2657068e-05,8.4854778e-06,6.1063431e-06,1.2510362e-07,1.0362831e-07,1.6969069e-09
25.49078094,0.0027401035,0.66661629,2.5819704e-05,9.7106306e-06,7.1217175e-06,1.604183e-07,1.3113803e-07,2.2200948e-09
25.49142183,0.002735546,0.6669678,2.576609e-05,9.6836674e-06,7.1122893e-06,1.5974318e-07,1.2947407e-07,2.2531205e-09
25.50106186,0.00263021,0.65408394,2.478574e-05,9.1887876e-06,6.8664486e-06,1.4756508e-07,1.1719527e-07,1.9231393e-09
25.50188071,0.0026194864,0.65214447,2.468726e-05,9.1555207e-06,6.839967e-06,1.4672108e-07,1.168027e-07,1.9323461e-09
25.5026958,0.0026066987,0.64973308,2.4554114e-05,9.0955601e-06,6.8063481e-06,1.4515642e-07,1.1549647e-07,1.8981204e-09
25.50391137,0.0025887609,0.64654286,2.4376173e-05,9.0151362e-06,6.7569908e-06,1.4289843e-07,1.1349169e-07,1.8400815e-09
25.50691089,0.0025401993,0.63813738,2.3868326e-05,8.7455764e-06,6.6335745e-06,1.3687984e-07,1.0758737e-07,1.7051803e-09
25.51081804,0.0024726158,0.62590064,2.3203018e-05,8.4183162e-06,6.448833e-06,1.2923839e-07,1.0041064e-07,1.5456521e-09
25.51158735,0.0024610142,0.62376569,2.3088784e-05,8.349468e-06,6.4194078e-06,1.2803672e-07,9.9119941e-08,1.5076409e-09
25.5125439,0.0024466406,0.620816,2.2951402e-05,8.2785737e-06,6.3819664e-06,1.2693828e-07,9.8000649e-08,1.4770754e-09
25.52309686,0.002317174,0.59148021,2.1704871e-05,7.7272491e-06,6.0654628e-06,1.1468115e-07,8.6757935e-08,1.2227736e-09
25.52899556,0.002268137,0.58678962,2.1199042e-05,7.4864599e-06,5.9642723e-06,1.1029487e-07,8.4162319e-08,1.110652e-09
25.53216256,0.002245384,0.58774042,2.097462e-05,7.3426461e-06,5.917456e-06,1.0795644e-07,8.2360106e-08,1.0897115e-09
25.53443003,0.0022295404,0.5893159,2.0828542e-05,7.3143552e-06,5.8807087e-06,1.0652983e-07,8.0947799e-08,1.0568021e-09
25.54214794,0.0021684271,0.59626449,2.025936e-05,7.040245e-06,5.7551448e-06,1.0086061e-07,7.6774742e-08,9.2792937e-10
25.54467002,0.0021454324,0.59951027,2.0057122e-05,6.9596949e-06,5.700921e-06,9.9544844e-08,7.7473259e-08,9.1811363e-10
25.56456407,0.0021473763,0.62646059,2.0106454e-05,7.3000225e-06,5.8375527e-06,1.0032092e-07,8.572205e-08,1.1046518e-09
25.57307369,0.0021322567,0.57838472,1.9971533e-05,7.0318095e-06,5.8478928e-06,9.9586852e-08,8.1090632e-08,1.3083932e-09
25.57440174,0.0021298619,0.5718044,1.9933791e-05,6.9613178e-06,5.8474867e-06,9.9310317e-08,7.9495154e-08,1.3557621e-09
25.57804472,0.0021217945,0.5636663,1.9864128e-05,6.8024608e-06,5.8400429e-06,9.901715e-08,7.6898164e-08,1.5932573e-09
25.57854049,0.0021209932,0.56369037,1.9865583e-05,6.7827318e-06,5.8439302e-06,9.8914842e-08,7.6294507e-08,1.6405751e-09
25.58922536,0.0020956752,0.56491956,1.9574806e-05,6.4909663e-06,5.8279783e-06,9.680546e-08,7.34828e-08,2.7722921e-09
25.59117968,0.0020882911,0.56529812,1.9499649e-05,6.4303461e-06,5.8286935e-06,9.6096962e-08,7.1894941e-08,2.6919288e-09
25.5940982,0.0020776439,0.56560975,1.9402496e-05,6.3795453e-06,5.8243985e-06,9.5633592e-08,7.1338667e-08,2.7000903e-09
25.59458322,0.0020760098,0.56555071,1.9386993e-05,6.373778e-06,5.8219208e-06,9.5523249e-08,7.1197218e-08,2.7207292e-09
25.5952293,0.0020735526,0.5653113,1.935384e-05,6.3625591e-06,5.8211913e-06,9.5322049e-08,7.120189e-08,2.7023817e-09
25.60053997,0.0020605199,0.56351505,1.9209544e-05,6.3029474e-06,5.8052473e-06,9.4046981e-08,6.9036279e-08,2.6561347e-09
25.61007697,0.0035659606,0.97457367,3.3579139e-05,1.1375006e-05,1.0452598e-05,2.8621884e-07,2.079317e-07,1.3359263e-08
25.61294272,0.0020816598,0.56251881,1.9631068e-05,6.7215863e-06,6.1644113e-06,9.9518886e-08,7.3340124e-08,2.7423298e-09
25.6143954,0.0020669348,0.55575093,1.9434249e-05,6.6181053e-06,6.0734129e-06,9.7362557e-08,7.1385204e-08,2.7059921e-09
25.61736246,0.0027792367,0.74322516,2.5929325e-05,8.6619189e-06,8.1961182e-06,1.7070838e-07,1.2333103e-07,7.0360686e-09
25.61929952,0.0036481438,0.98064397,3.4120948e-05,1.1414812e-05,1.1031605e-05,2.9360421e-07,2.1026055e-07,1.3730952e-08
25.62157791,0.0036704353,0.99253235,3.4324353e-05,1.1445882e-05,1.0944184e-05,2.9817061e-07,2.1306064e-07,1.5362251e-08
25.67531989,0.0040397608,1.001083,3.7576436e-05,1.3152851e-05,1.1824499e-05,3.5169397e-07,2.8566931e-07,2.8914621e-08
25.68383096,0.0021774654,0.55362914,2.064401e-05,7.7279268e-06,6.5228847e-06,1.0964707e-07,9.2424092e-08,5.428269e-09
25.68501948,0.002190295,0.55599061,2.0877513e-05,7.9247677e-06,6.5696442e-06,1.1261822e-07,9.6113745e-08,5.3164055e-09
25.68997693,0.0022021186,0.54382198,2.0903235e-05,7.7850452e-06,6.4941146e-06,1.1283413e-07,9.3890705e-08,5.0237785e-09
25.69513449,0.0022281801,0.52761503,2.1042306e-05,7.6930553e-06,6.5434302e-06,1.1410284e-07,9.4987425e-08,4.8504305e-09
25.69617657,0.0022383672,0.52547571,2.1114087e-05,7.6848335e-06,6.5670717e-06,1.1464743e-07,9.4285675e-08,4.7877091e-09
25.70307622,0.002310634,0.50978034,2.1735166e-05,7.8466252e-06,6.7687071e-06,1.1936098e-07,9.5803466e-08,5.4639598e-09
25.70524569,0.0023390568,0.50245756,2.1979122e-05,7.9469075e-06,6.8502352e-06,1.2213077e-07,9.8497413e-08,5.6919399e-09
25.70560981,0.0023434001,0.50068469,2.2016489e-05,7.9616685e-06,6.8644663e-06,1.2249206e-07,9.9184591e-08,5.7338701e-09
25.7100444,0.0024111219,0.49910803,2.262558e-05,8.1975948e-06,7.0664838e-06,1.28427e-07,1.0549676e-07,6.5379026e-09
25.71174365,0.0024428183,0.50080557,2.2905093e-05,8.3173068e-06,7.1626261e-06,1.3121861e-07,1.074841e-07,6.7514595e-09
25.71541114,0.0025231805,0.51137742,2.3629024e-05,8.6741642e-06,7.4089007e-06,1.3909104e-07,1.1703051e-07,7.3321816e-09
25.71600198,0.0025389561,0.51351717,2.3779744e-05,8.7478741e-06,7.4630312e-06,1.4076157e-07,1.195293e-07,7.3731808e-09
25.71779813,0.0025895241,0.51920285,2.427255e-05,9.0143594e-06,7.6219405e-06,1.464507e-07,1.2354487e-07,7.6762679e-09
25.7225562,0.0027394173,0.52763874,2.5691661e-05,9.7135089e-06,8.1121771e-06,1.6316139e-07,1.4184101e-07,8.4386503e-09
25.7240682,0.0028130359,0.52675171,2.6380943e-05,1.002692e-05,8.3484855e-06,1.7171517e-07,1.5063112e-07,9.2877749e-09
25.72745802,0.002895555,0.4967794,2.7171796e-05,1.0289876e-05,8.6142343e-06,1.8284397e-07,1.577966e-07,9.6969655e-09
25.7389297,0.0038791885,0.53473703,3.6705365e-05,1.4876454e-05,1.1732537e-05,3.3322197e-07,3.1176041e-07,2.3120482e-08
25.7420884,0.0041853154,0.54901407,3.9711868e-05,1.6410996e-05,1.2696052e-05,3.9183848e-07,3.6819654e-07,2.5989515e-08
25.75033059,0.0045971103,0.54230395,4.3940756e-05,1.9126876e-05,1.3981897e-05,4.8008565e-07,4.7666273e-07,3.3374546e-08
25.75501669,0.0046855274,0.49857469,4.482872e-05,1.9638606e-05,1.424026e-05,4.9783076e-07,4.9669135e-07,3.5405036e-08
25.76517232,0.0050550659,0.49755411,4.8680762e-05,2.2531066e-05,1.5275353e-05,5.7758134e-07,5.852341e-07,4.1075562e-08
25.77240704,0.0046879817,0.5007207,4.5325268e-05,2.155862e-05,1.4120969e-05,5.0010734e-07,5.1005716e-07,3.6562579e-08
25.77313359,0.0046730369,0.50035743,4.5176518e-05,2.1586377e-05,1.4077185e-05,4.9695869e-07,5.0879645e-07,3.6270777e-08
25.79306066,0.0043169334,0.49858739,4.1547397e-05,2.0139631e-05,1.2739754e-05,4.1022727e-07,4.228078e-07,2.4681537e-08
25.79474863,0.00436658,0.49871805,4.2034765e-05,2.03908e-05,1.2905503e-05,4.1928126e-07,4.3085786e-07,2.5659993e-08
25.80615559,0.004806964,0.61747899,4.6000982e-05,2.1621038e-05,1.4231027e-05,4.9717661e-07,4.980177e-07,3.073245e-08
25.80765976,0.0048634063,0.62728314,4.6528827e-05,2.1796967e-05,1.4434167e-05,5.0746957e-07,5.0646687e-07,3.1083056e-08
25.83063862,0.0050939025,0.51403722,4.8735775e-05,2.1816924e-05,1.5164389e-05,5.591523e-07,5.3599011e-07,3.3677698e-08
25.83537128,0.0050581246,0.50352705,4.8555325e-05,2.2023324e-05,1.5150317e-05,5.5539501e-07,5.3767355e-07,3.657002e-08
25.83969327,0.005058254,0.50508351,4.8645216e-05,2.2289922e-05,1.5152742e-05,5.5446946e-07,5.4231883e-07,3.6935895e-08
25.84126491,0.0050582858,0.50521225,4.8715883e-05,2.246783e-05,1.5162558e-05,5.5757945e-07,5.4948726e-07,3.6977201e-08
25.84283654,0.0050583124,0.50516734,4.8733966e-05,2.2586527e-05,1.5166003e-05,5.5889704e-07,5.5378423e-07,3.7729169e-08
25.84480109,0.0050583365,0.50491498,4.8730151e-05,2.2690132e-05,1.5144093e-05,5.5737249e-07,5.5563632e-07,3.867913e-08
25.85189044,0.0050712313,0.50540692,4.9028395e-05,2.3274084e-05,1.5124756e-05,5.5951552e-07,5.6070803e-07,3.8258963e-08
25.86368576,0.0050428794,0.50652298,4.8717016e-05,2.2817479e-05,1.5064339e-05,5.509055e-07,5.4309753e-07,3.8119464e-08
25.86407634,0.0050284353,0.50536217,4.85649e-05,2.2718829e-05,1.5020435e-05,5.474386e-07,5.39448e-07,3.7841683e-08
25.87837871,0.0049398341,0.61284718,4.7513552e-05,2.1981104e-05,1.4883368e-05,5.2414357e-07,5.1550315e-07,3.1527889e-08
25.87953213,0.0049555649,0.61554728,4.7678976e-05,2.2071389e-05,1.4956063e-05,5.2837286e-07,5.1577743e-07,3.1763391e-08
25.88340611,0.0050208624,0.61591611,4.8358771e-05,2.2505644e-05,1.5201987e-05,5.4666741e-07,5.3548298e-07,3.0743993e-08
25.88853149,0.0051075533,0.61571607,4.9083039e-05,2.2210268e-05,1.54655e-05,5.6583459e-07,5.4160494e-07,2.9473214e-08
25.89132397,0.0051442999,0.59558128,4.9333181e-05,2.2069601e-05,1.5557228e-05,5.7144357e-07,5.4303006e-07,3.0337634e-08
25.90428508,0.0052219567,0.51160364,5.0172957e-05,2.2332821e-05,1.5805093e-05,5.8795917e-07,5.5099465e-07,2.8839032e-08
25.91395484,0.005152666,0.50632009,4.960023e-05,2.2585575e-05,1.5546819e-05,5.744333e-07,5.5888448e-07,2.8870094e-08
25.9147534,0.0051286747,0.50441648,4.9408404e-05,2.2487397e-05,1.5466583e-05,5.692148e-07,5.5382463e-07,2.9139295e-08
25.91674514,0.0051286107,0.50530352,4.9458126e-05,2.2524814e-05,1.5445409e-05,5.6673618e-07,5.4963348e-07,2.9352631e-08
25.91913523,0.0051285475,0.50595077,4.951349e-05,2.2634969e-05,1.5430664e-05,5.6742737e-07,5.4998551e-07,2.8517167e-08
25.92429395,0.0051029325,0.50365213,4.9324242e-05,2.2790179e-05,1.5353122e-05,5.5971136e-07,5.4430425e-07,2.8771057e-08
25.92746488,0.005102848,0.5032979,4.9309746e-05,2.2847597e-05,1.5344778e-05,5.5795822e-07,5.4563856e-07,2.870516e-08
25.92865398,0.0051028111,0.50311776,4.9335722e-05,2.2889576e-05,1.5340524e-05,5.5926812e-07,5.4844727e-07,2.8598164e-08
25.93063808,0.0051319049,0.50566858,4.9684523e-05,2.3089016e-05,1.5451142e-05,5.6635471e-07,5.5491792e-07,2.8110757e-08
25.93302987,0.0051318226,0.50525077,4.9716723e-05,2.3209396e-05,1.5436861e-05,5.6802607e-07,5.6014084e-07,2.705335e-08
25.93582029,0.0051317162,0.50466847,4.9741474e-05,2.3287653e-05,1.5418147e-05,5.6862699e-07,5.6496709e-07,2.8282676e-08
25.9433943,0.0051314569,0.50259537,4.9960277e-05,2.3611458e-05,1.5333589e-05,5.7250458e-07,5.6807036e-07,2.4809831e-08
25.96411145,0.004967104,0.57977957,4.8263983e-05,2.1371079e-05,1.4548925e-05,5.3137701e-07,4.9701228e-07,1.930881e-08
25.97058772,0.0047921332,0.50604765,4.6431059e-05,2.0323031e-05,1.3923885e-05,4.9091506e-07,4.5903991e-07,1.7520077e-08
25.98082437,0.0042553003,0.49473915,4.1412274e-05,1.8725203e-05,1.2259963e-05,3.9007936e-07,3.7691758e-07,1.1299698e-08
25.99046594,0.0037181259,0.48980597,3.6403978e-05,1.6691167e-05,1.063353e-05,3.0188047e-07,2.9581623e-07,6.7635109e-09
25.99359237,0.0035851756,0.49367335,3.512208e-05,1.6114873e-05,1.0231342e-05,2.8059442e-07,2.7412966e-07,6.1203245e-09
26.00327824,0.0031793785,0.50140798,3.1178669e-05,1.4255269e-05,9.0626267e-06,2.2081648e-07,2.1488016e-07,3.7624586e-09
26.00401534,0.003153568,0.50127113,3.093003e-05,1.4124731e-05,8.9898765e-06,2.1704016e-07,2.1084328e-07,3.6670251e-09
26.00619218,0.0030799496,0.50128839,3.0184328e-05,1.3785348e-05,8.7724076e-06,2.0641373e-07,1.9987482e-07,3.4659501e-09
26.01238803,0.0044943668,0.78612791,4.4156159e-05,2.0222546e-05,1.3089934e-05,4.3629631e-07,4.2037486e-07,9.2154351e-09
26.01347113,0.0049868036,0.88192617,4.8989883e-05,2.2436871e-05,1.4581678e-05,5.3409411e-07,5.1266852e-07,1.1604499e-08
26.01387281,0.005169617,0.91744265,5.0839043e-05,2.3354401e-05,1.5142944e-05,5.7469265e-07,5.5185649e-07,1.2340803e-08
26.04662271,0.0035969652,0.49969656,3.5616513e-05,1.6426788e-05,1.0318287e-05,2.8977229e-07,2.9002352e-07,7.5483672e-09
26.04774178,0.0036043569,0.49953591,3.5654464e-05,1.645125e-05,1.0323156e-05,2.9026566e-07,2.9790414e-07,7.7822119e-09
26.0517025,0.0036791671,0.49922418,3.6311739e-05,1.6770785e-05,1.0508648e-05,3.0006798e-07,2.9773488e-07,8.3785396e-09
26.05688145,0.0037094455,0.50009952,3.6569749e-05,1.6883825e-05,1.0593465e-05,3.0418306e-07,3.0279964e-07,9.429244e-09
26.05946937,0.0036925175,0.50032723,3.6363072e-05,1.6777482e-05,1.0544347e-05,2.9937038e-07,2.954864e-07,1.0607927e-08
26.06681323,0.0035807487,0.50047265,3.5266641e-05,1.6322678e-05,1.0186103e-05,2.8044223e-07,2.7597265e-07,1.1208965e-08
26.07355154,0.0053395949,0.77049247,5.2983982e-05,2.4613458e-05,1.5566536e-05,6.2255814e-07,6.0342271e-07,2.5480668e-08
26.08505871,0.0052135471,0.73314178,5.1832044e-05,2.4409887e-05,1.5114768e-05,5.9865525e-07,6.0208216e-07,2.507965e-08
26.09717773,0.0037165752,0.50039346,3.7180139e-05,1.7267872e-05,1.0660906e-05,3.1137051e-07,3.0470662e-07,1.3823253e-08
26.09746608,0.0037129981,0.50039136,3.7138602e-05,1.7224048e-05,1.0644167e-05,3.1068774e-07,3.0432277e-07,1.3900681e-08
26.09861654,0.0036975849,0.50060548,3.6996683e-05,1.7102793e-05,1.057803e-05,3.0793733e-07,2.995586e-07,1.4254994e-08
26.10118199,0.0036474493,0.50085237,3.6449013e-05,1.6674577e-05,1.0410536e-05,2.9865134e-07,2.8673294e-07,1.4033364e-08
26.10287115,0.0036086781,0.5007836,3.6018999e-05,1.6406732e-05,1.0282659e-05,2.914118e-07,2.7918549e-07,1.3769929e-08
26.10728913,0.0035160565,0.50039442,3.5081251e-05,1.5969145e-05,9.9793694e-06,2.7615745e-07,2.6298431e-07,1.2476335e-08
26.11000841,0.0034935414,0.49982889,3.4894842e-05,1.5896621e-05,9.8883324e-06,2.726902e-07,2.6100285e-07,1.2511624e-08
26.1204825,0.003674481,0.49789766,3.672072e-05,1.6824488e-05,1.0387167e-05,2.9833383e-07,2.8441366e-07,1.3476083e-08
26.13287211,0.0044923705,0.49789328,4.5006378e-05,2.108447e-05,1.2763323e-05,4.4815546e-07,4.3544165e-07,1.9512812e-08
26.15991019,0.0039337429,0.50495616,3.9683494e-05,1.8873187e-05,1.1091244e-05,3.4899111e-07,3.4689049e-07,1.6069192e-08
26.16371027,0.0042818247,0.55801387,4.3125166e-05,2.0249622e-05,1.2096503e-05,4.1066562e-07,4.0119141e-07,1.8586937e-08
26.1670496,0.0043565448,0.5658849,4.3929208e-05,2.0641219e-05,1.2286887e-05,4.2569154e-07,4.1384705e-07,1.9670871e-08
26.18573898,0.0051048175,0.54129183,5.1613153e-05,2.4814227e-05,1.4277966e-05,5.8202994e-07,5.8000841e-07,2.4466954e-08
26.19447139,0.0050998261,0.49996178,5.1501227e-05,2.4552387e-05,1.4197076e-05,5.7720734e-07,5.6910112e-07,2.3512691e-08
26.19684506,0.0050948463,0.49994888,5.1450858e-05,2.4499149e-05,1.4153594e-05,5.7497001e-07,5.6419948e-07,2.3612523e-08
26.20869973,0.0050953728,0.49989478,5.17673e-05,2.512299e-05,1.4080179e-05,5.8657813e-07,5.8636935e-07,2.2945706e-08
26.2158288,0.0051110482,0.49984544,5.1973749e-05,2.5297715e-05,1.4110132e-05,5.937207e-07,5.9499219e-07,2.403154e-08
26.21741579,0.0051137087,0.49984373,5.1998866e-05,2.5290836e-05,1.4103324e-05,5.9428334e-07,5.9514671e-07,2.417354e-08
26.21781264,0.0051137259,0.49977634,5.1992958e-05,2.5288886e-05,1.4103027e-05,5.9422497e-07,5.957897e-07,2.4095908e-08
26.23447763,0.0051034154,0.49973346,5.1850767e-05,2.4955612e-05,1.3999689e-05,5.8939553e-07,5.8364648e-07,1.9117853e-08
26.23923243,0.0051060838,0.49985227,5.1904626e-05,2.5138498e-05,1.3971767e-05,5.9063506e-07,5.891251e-07,1.7092696e-08
26.25133019,0.0051110257,0.49991906,5.2088483e-05,2.5498119e-05,1.4173871e-05,5.9519923e-07,5.968914e-07,1.4224656e-08
26.25572339,0.0051830887,0.49946003,5.2708042e-05,2.5531122e-05,1.4278522e-05,6.0763625e-07,6.0404159e-07,1.4663404e-08
26.2681485,0.0051538165,0.49990278,5.2381075e-05,2.5187899e-05,1.4117043e-05,5.9573096e-07,5.8883448e-07,1.4398667e-08
26.26974643,0.0051483851,0.50017326,5.2288681e-05,2.5126868e-05,1.4094002e-05,5.9399945e-07,5.8550455e-07,1.4096262e-08
26.27094269,0.0051372936,0.50013295,5.2182116e-05,2.507337e-05,1.4064132e-05,5.9131596e-07,5.8308323e-07,1.3800764e-08
26.27691315,0.0051379355,0.49981303,5.2221786e-05,2.5063955e-05,1.4027811e-05,5.9119608e-07,5.8183469e-07,1.3576527e-08
26.28689334,0.0051527835,0.50002502,5.2333005e-05,2.5218756e-05,1.4124839e-05,5.952305e-07,5.8714649e-07,1.3533813e-08
26.28729262,0.0051499212,0.49983081,5.2317037e-05,2.5213876e-05,1.4121954e-05,5.9479971e-07,5.8679299e-07,1.3557781e-08
26.28968693,0.0051442836,0.50013832,5.2246021e-05,2.5183412e-05,1.4133803e-05,5.9482677e-07,5.8799117e-07,1.2942795e-08
26.29167749,0.0051270959,0.50026223,5.212191e-05,2.5259233e-05,1.4124078e-05,5.9181669e-07,5.8480836e-07,1.2486877e-08
26.30940189,0.0050537622,0.50001696,5.167241e-05,2.5280117e-05,1.3971315e-05,5.8007476e-07,5.8129987e-07,1.3045135e-08
26.32441291,0.0058076958,0.57167788,5.9217036e-05,2.8372835e-05,1.6214671e-05,7.601305e-07,7.5173839e-07,1.6327561e-08
26.32921738,0.0051459654,0.49916841,5.2478192e-05,2.5103334e-05,1.4442185e-05,5.9977326e-07,5.9581699e-07,1.3255658e-08
26.34255987,0.0052793308,0.49998067,5.3898966e-05,2.6293099e-05,1.4900362e-05,6.366512e-07,6.4737599e-07,1.7029632e-08
26.34296898,0.0052793534,0.50019407,5.3922627e-05,2.6343633e-05,1.4908811e-05,6.3853509e-07,6.5012107e-07,1.7142147e-08
26.36356547,0.0051372635,0.50043569,5.2457205e-05,2.5775911e-05,1.4579105e-05,6.0657512e-07,6.2580469e-07,1.7714444e-08
26.39186285,0.0052692608,0.50999524,5.3919674e-05,2.6642482e-05,1.5079812e-05,6.4077371e-07,6.5766981e-07,2.130895e-08
26.3996914,0.0053637555,0.5155169,5.4925685e-05,2.7237264e-05,1.5328505e-05,6.630733e-07,6.8069651e-07,2.0662409e-08
26.4088538,0.0053639355,0.51383948,5.4918595e-05,2.7098844e-05,1.5281791e-05,6.64668e-07,6.7173339e-07,1.8838476e-08
26.40968377,0.0053564125,0.51303656,5.4823951e-05,2.6958337e-05,1.5250978e-05,6.6217074e-07,6.6698835e-07,1.8703321e-08
26.43820387,0.0047558326,0.49875463,4.91683e-05,2.4662101e-05,1.3419377e-05,5.3294964e-07,5.4916544e-07,1.2370584e-08
26.44460455,0.0049652916,0.50104004,5.1389594e-05,2.5713702e-05,1.408292e-05,5.8053857e-07,5.9731867e-07,1.3105644e-08
26.44970384,0.0051553724,0.52724111,5.3270857e-05,2.630334e-05,1.4675897e-05,6.205618e-07,6.3024386e-07,1.4616382e-08
26.45010434,0.005170393,0.52883669,5.3425156e-05,2.636855e-05,1.4738265e-05,6.2408783e-07,6.3362905e-07,1.4695091e-08
26.452534,0.0052508684,0.53602598,5.4229966e-05,2.6696381e-05,1.4968732e-05,6.4366857e-07,6.4959635e-07,1.5058412e-08
26.48328418,0.0050109811,0.50126721,5.1596774e-05,2.5302888e-05,1.4310618e-05,5.7918543e-07,5.8491572e-07,1.5312224e-08
26.48860394,0.0048144512,0.50100114,4.9656414e-05,2.4676408e-05,1.3735835e-05,5.3611098e-07,5.4818079e-07,1.4570797e-08
26.49517691,0.0046405566,0.50030599,4.7843454e-05,2.3973591e-05,1.3168133e-05,4.9660447e-07,5.1237044e-07,1.3129533e-08
26.4966126,0.0046272859,0.50023212,4.7696839e-05,2.3864284e-05,1.3122228e-05,4.9406142e-07,5.0845337e-07,1.320666e-08
26.49840248,0.0046173213,0.49980063,4.7613145e-05,2.3798123e-05,1.3078835e-05,4.9126663e-07,5.0715058e-07,1.2976113e-08
26.4994758,0.0046172797,0.49954293,4.7590262e-05,2.3808025e-05,1.3080526e-05,4.9175442e-07,5.0965194e-07,1.2839459e-08
26.49983383,0.0046205672,0.49975228,4.7623082e-05,2.3830279e-05,1.3092391e-05,4.9297783e-07,5.1183326e-07,1.2864189e-08
26.51047188,0.0049507703,0.49719659,5.0872306e-05,2.4987073e-05,1.4101895e-05,5.5930721e-07,5.6973218e-07,1.4116481e-08
26.5209388,0.0052436983,0.49995523,5.3967937e-05,2.6713195e-05,1.5064754e-05,6.239764e-07,6.3557145e-07,1.6998652e-08
26.53942376,0.0051328099,0.50004503,5.257638e-05,2.5412505e-05,1.4773718e-05,5.9754928e-07,5.9652586e-07,1.7221509e-08
26.54869372,0.0044453411,0.50171923,4.5572952e-05,2.2085423e-05,1.2835271e-05,4.5210288e-07,4.5260484e-07,1.309294e-08
26.55239706,0.0042652175,0.50125097,4.3775789e-05,2.1343551e-05,1.2283784e-05,4.201988e-07,4.2505999e-07,1.231921e-08
26.55760222,0.0041780208,0.49914708,4.2932779e-05,2.0991839e-05,1.2018656e-05,4.0612292e-07,4.1291359e-07,1.1124746e-08
26.5598829,0.0042243076,0.49877084,4.3450312e-05,2.1228853e-05,1.2148575e-05,4.1713844e-07,4.2346481e-07,1.112536e-08
26.56219566,0.0042913337,0.49847962,4.4105879e-05,2.1536933e-05,1.2349918e-05,4.2860774e-07,4.3574954e-07,1.1524114e-08
26.56286381,0.004314243,0.49825563,4.4334371e-05,2.1639937e-05,1.2416504e-05,4.3307656e-07,4.4145307e-07,1.1345526e-08
26.57139235,0.0049273256,0.52339739,5.0441196e-05,2.4575672e-05,1.431806e-05,5.5697356e-07,5.7024336e-07,1.3785117e-08
26.57255499,0.0050351306,0.52179651,5.1550219e-05,2.5058666e-05,1.4647173e-05,5.812987e-07,5.9388012e-07,1.4354786e-08
26.57454665,0.0052017011,0.49896215,5.3250788e-05,2.5953926e-05,1.5173363e-05,6.1863095e-07,6.3305259e-07,1.5017522e-08
26.57904474,0.0052768241,0.50012051,5.3993154e-05,2.6403772e-05,1.5445005e-05,6.3451542e-07,6.3924956e-07,1.5160987e-08
26.58067872,0.0052666189,0.50018321,5.3906266e-05,2.644833e-05,1.5426507e-05,6.3224794e-07,6.393874e-07,1.5219482e-08
26.59080528,0.0051950354,0.50007407,5.3169953e-05,2.6456925e-05,1.5225405e-05,6.2010601e-07,6.4665265e-07,1.618469e-08
26.59756476,0.0049154474,0.5035944,5.0327928e-05,2.5157407e-05,1.4389503e-05,5.5614658e-07,5.8058551e-07,1.5977388e-08
26.60944934,0.004221699,0.50217466,4.3257715e-05,2.1787944e-05,1.229581e-05,4.1412495e-07,4.3153457e-07,1.2224062e-08
26.61009945,0.004183054,0.50220708,4.2871287e-05,2.1610277e-05,1.2177007e-05,4.0691122e-07,4.2506186e-07,1.2055538e-08
26.61138334,0.0041211487,0.50090449,4.2222103e-05,2.1327944e-05,1.1980024e-05,3.9447612e-07,4.1247585e-07,1.1803142e-08
26.61265515,0.0040873699,0.50049196,4.1862382e-05,2.1159685e-05,1.1851756e-05,3.8804102e-07,4.0616728e-07,1.1548721e-08
26.62715103,0.0042959338,0.49901952,4.3734973e-05,2.1526063e-05,1.2357995e-05,4.2372969e-07,4.3352568e-07,1.4799526e-08
26.63989064,0.004561068,0.49959731,4.6615116e-05,2.3235235e-05,1.3199064e-05,4.8524072e-07,5.0312285e-07,1.8468393e-08
26.64201763,0.0045791641,0.49960802,4.6845741e-05,2.3387335e-05,1.326141e-05,4.9067905e-07,5.0879154e-07,1.9126318e-08
26.6494994,0.0046023532,0.49992679,4.7119095e-05,2.3548821e-05,1.3369455e-05,5.000197e-07,5.2192518e-07,2.0690958e-08
26.65414604,0.0046214866,0.49907926,4.7390769e-05,2.3991938e-05,1.346423e-05,5.0656042e-07,5.3281771e-07,2.1311611e-08
26.65522347,0.0046359467,0.49890893,4.7523514e-05,2.4091165e-05,1.3512797e-05,5.1034325e-07,5.3932119e-07,2.1827899e-08
26.66219098,0.0048402696,0.49845647,4.9579079e-05,2.5175775e-05,1.4163601e-05,5.5643212e-07,5.9160767e-07,2.4342032e-08
26.66446632,0.0049282131,0.49795285,5.0456325e-05,2.5518463e-05,1.4459457e-05,5.7677626e-07,6.1117291e-07,2.5928718e-08
26.66561981,0.0049678971,0.50017019,5.0890718e-05,2.5760995e-05,1.4545848e-05,5.8678646e-07,6.2316215e-07,2.6602263e-08
26.66600459,0.0049621951,0.50019403,5.0842967e-05,2.5729033e-05,1.4531149e-05,5.8580855e-07,6.2225135e-07,2.6641276e-08
26.67703606,0.0048831231,0.49970224,5.0077499e-05,2.5496169e-05,1.427071e-05,5.6513303e-07,5.9848772e-07,2.8329317e-08
26.6999747,0.0051122022,0.49991802,5.2246147e-05,2.6709224e-05,1.5041701e-05,6.1935669e-07,6.651505e-07,3.7908411e-08
26.70234904,0.0050986812,0.49981424,5.2102566e-05,2.6464342e-05,1.5024282e-05,6.1594516e-07,6.5631496e-07,3.8776548e-08
26.70353385,0.0050919127,0.49987817,5.1955001e-05,2.6229271e-05,1.5001677e-05,6.1023351e-07,6.4615033e-07,3.8862611e-08
26.70432285,0.0050851327,0.49974517,5.1874243e-05,2.6104584e-05,1.4985861e-05,6.0810981e-07,6.4272196e-07,3.9013335e-08
26.71099276,0.0050307826,0.50081135,5.1255354e-05,2.5108122e-05,1.4852968e-05,5.8733793e-07,6.0346608e-07,3.947359e-08
26.71751467,0.0048907836,0.50042261,4.970421e-05,2.4167243e-05,1.444815e-05,5.5463907e-07,5.6816753e-07,3.6342473e-08
26.73223991,0.0052726394,0.50969209,5.3235186e-05,2.5061633e-05,1.567911e-05,6.3086008e-07,6.275566e-07,3.6432401e-08
26.73265504,0.0053544076,0.51786627,5.4048229e-05,2.5409952e-05,1.5944944e-05,6.4976758e-07,6.4592093e-07,3.7308671e-08
26.73930938,0.0053543968,0.51366547,5.3988346e-05,2.5245568e-05,1.6048191e-05,6.4854882e-07,6.3793419e-07,3.780986e-08
26.74343874,0.0053034475,0.50776759,5.3511742e-05,2.5045195e-05,1.5904985e-05,6.3992409e-07,6.2792468e-07,3.6274408e-08
26.74547886,0.0052194647,0.4990608,5.2667492e-05,2.4700189e-05,1.5659553e-05,6.2117386e-07,6.1160538e-07,3.4761949e-08
26.7479093,0.0052194268,0.50011248,5.267758e-05,2.4694017e-05,1.5663274e-05,6.1970977e-07,6.0989971e-07,3.4646701e-08
26.74993379,0.0052109951,0.50138783,5.2612843e-05,2.4650079e-05,1.5673244e-05,6.1933955e-07,6.0860535e-07,3.5024728e-08
26.77011618,0.0046187749,0.50110254,4.6604591e-05,2.1789112e-05,1.4005633e-05,4.8832572e-07,4.7967206e-07,2.5411421e-08
26.77500108,0.0044038712,0.50154994,4.4514614e-05,2.096685e-05,1.3341697e-05,4.4852211e-07,4.419664e-07,2.2467772e-08
26.77635446,0.0043443835,0.50075214,4.3928794e-05,2.0703251e-05,1.3174987e-05,4.378457e-07,4.331705e-07,2.21163e-08
26.78162917,0.0041788095,0.50071881,4.2297685e-05,1.9963604e-05,1.2687406e-05,4.0740429e-07,4.0534698e-07,1.9625838e-08
26.78584073,0.004642206,0.56318395,4.6877779e-05,2.1944253e-05,1.414549e-05,4.9703588e-07,4.907399e-07,2.5077159e-08
26.78786967,0.0052515183,0.63605968,5.3046335e-05,2.4608009e-05,1.6094025e-05,6.3215826e-07,6.1969424e-07,3.1324428e-08
26.79112537,0.0052415507,0.6342241,5.2835016e-05,2.4270666e-05,1.6008732e-05,6.3009982e-07,6.1559436e-07,3.2822077e-08
26.80196333,0.005099139,0.59419921,5.129577e-05,2.3347451e-05,1.5718575e-05,5.9744911e-07,5.8372446e-07,3.3658489e-08
26.80354446,0.0050992194,0.58876636,5.1262373e-05,2.3320214e-05,1.571913e-05,5.9800834e-07,5.8641809e-07,3.3417353e-08
26.80433423,0.0050992832,0.58682173,5.1253115e-05,2.3324346e-05,1.5723086e-05,5.9807334e-07,5.8770058e-07,3.386683e-08
26.80552009,0.0050993544,0.58378866,5.1218982e-05,2.3297215e-05,1.5745548e-05,5.9857112e-07,5.8908138e-07,3.3441936e-08
26.81594898,0.0052651114,0.54230654,5.276213e-05,2.3877941e-05,1.6171452e-05,6.3312325e-07,6.2341839e-07,3.358478e-08
26.83107552,0.0053034591,0.56510038,5.3104082e-05,2.3993695e-05,1.6306436e-05,6.4352738e-07,6.3313688e-07,3.1801124e-08
26.83888468,0.005303565,0.5776728,5.3016195e-05,2.3722713e-05,1.6216418e-05,6.3827757e-07,6.2185893e-07,3.0892933e-08
26.84462415,0.0052902229,0.58577507,5.2859788e-05,2.3652843e-05,1.6192695e-05,6.3284093e-07,6.1048853e-07,3.1520959e-08
26.85815292,0.0052910896,0.60364671,5.2789098e-05,2.342818e-05,1.6160244e-05,6.2849737e-07,6.0512602e-07,3.0030845e-08
26.85856288,0.0052911122,0.60415593,5.2777119e-05,2.3420436e-05,1.6156659e-05,6.2818355e-07,6.0445238e-07,2.9744182e-08
26.87088726,0.0050654318,0.59207071,5.0420261e-05,2.1866364e-05,1.5372724e-05,5.6819278e-07,5.3571067e-07,2.5484343e-08
26.87680403,0.0050970755,0.60148953,5.0732439e-05,2.1641567e-05,1.5567771e-05,5.7361552e-07,5.3426244e-07,2.7047035e-08
26.88076924,0.0051305971,0.60911301,5.105603e-05,2.1778736e-05,1.5693564e-05,5.8162122e-07,5.4315432e-07,2.7004019e-08
26.88396083,0.0051655966,0.61619299,5.1372375e-05,2.1854915e-05,1.5827021e-05,5.8975353e-07,5.5392377e-07,2.7949443e-08
26.88799454,0.0052390511,0.62878056,5.2133923e-05,2.2171518e-05,1.6126553e-05,6.0550654e-07,5.6374295e-07,3.053078e-08
26.89249738,0.0052971715,0.64010412,5.2655508e-05,2.2351766e-05,1.6379221e-05,6.1966859e-07,5.7727369e-07,3.2406505e-08
26.89372833,0.0052971777,0.64129255,5.2656163e-05,2.228715e-05,1.6398296e-05,6.1935263e-07,5.7377013e-07,3.3649151e-08
26.89536959,0.0052971922,0.64287963,5.2665949e-05,2.2313698e-05,1.6419523e-05,6.2053969e-07,5.7458789e-07,3.3685737e-08
26.89783148,0.0052972154,0.64529857,5.2667766e-05,2.2261929e-05,1.6451882e-05,6.2070007e-07,5.7211093e-07,3.3881097e-08
26.92398309,0.0043813814,0.55632652,4.3629719e-05,1.9080168e-05,1.3716966e-05,4.2773913e-07,4.039847e-07,2.1687816e-08
26.93354527,0.0052639317,0.67778986,5.2299098e-05,2.2168797e-05,1.6535536e-05,6.1145859e-07,5.6673746e-07,3.1481543e-08
26.93680686,0.0052641707,0.68128571,5.2203502e-05,2.1881036e-05,1.6550661e-05,6.0913503e-07,5.5938877e-07,3.0370343e-08
26.93721455,0.0052642008,0.68173006,5.2222221e-05,2.1870498e-05,1.6552434e-05,6.090759e-07,5.5850784e-07,3.0414973e-08
26.94289503,0.0051928536,0.6792575,5.1451747e-05,2.1378478e-05,1.6392661e-05,5.9189963e-07,5.4015496e-07,2.6863924e-08
26.96814802,0.0052069122,0.70568494,5.1444738e-05,2.0977661e-05,1.6465874e-05,5.8655352e-07,5.2589761e-07,2.8700999e-08
26.98061647,0.0051089186,0.69963449,5.0356986e-05,2.0627742e-05,1.6128363e-05,5.603492e-07,5.0525727e-07,2.8488897e-08
26.98615462,0.0051089214,0.70457572,5.0153912e-05,2.0383977e-05,1.6126406e-05,5.5610545e-07,4.9935448e-07,2.8785215e-08
26.99485743,0.0051089539,0.71217331,5.0136227e-05,2.0210393e-05,1.6115255e-05,5.5228599e-07,4.8682537e-07,2.8524267e-08
27.00775741,0.0053327264,0.75163404,5.238272e-05,2.0824228e-05,1.6800351e-05,6.0147907e-07,5.2468202e-07,2.8205972e-08
27.00858756,0.005354995,0.75531196,5.2595291e-05,2.0870125e-05,1.6887652e-05,6.0585413e-07,5.2691861e-07,2.7947716e-08
27.00900134,0.0053438124,0.75399913,5.2470279e-05,2.0818071e-05,1.6849257e-05,6.0299372e-07,5.2450251e-07,2.7673457e-08
27.00982855,0.0053415664,0.75421025,5.2440672e-05,2.0797744e-05,1.6858098e-05,6.0204965e-07,5.2319656e-07,2.6971705e-08
27.01883007,0.0052078986,0.74027089,5.1062944e-05,2.0185874e-05,1.6415295e-05,5.6965421e-07,4.9747246e-07,2.4236804e-08
27.02085078,0.0052358205,0.74507135,5.1332048e-05,2.0360483e-05,1.6463407e-05,5.7546592e-07,5.0276591e-07,2.3875004e-08
27.04144252,0.0051401484,0.73428052,5.0336217e-05,2.0194732e-05,1.615118e-05,5.5627509e-07,4.9792555e-07,2.3832548e-08
27.06535762,0.0050616937,0.72380215,4.9728925e-05,2.0162171e-05,1.5856152e-05,5.3933424e-07,4.8617264e-07,2.10765e-08
27.08087023,0.0047674052,0.68147087,4.6719116e-05,1.8744725e-05,1.4867624e-05,4.7792932e-07,4.2900995e-07,1.9209289e-08
27.08345265,0.0047597394,0.68081866,4.6669763e-05,1.8662229e-05,1.4869026e-05,4.7609074e-07,4.2558754e-07,1.9867094e-08
27.08529636,0.004761659,0.68120444,4.6699867e-05,1.8698963e-05,1.4888444e-05,4.7662211e-07,4.2853916e-07,1.9857462e-08
27.08751159,0.0047693544,0.68226625,4.676389e-05,1.8755909e-05,1.492522e-05,4.7829338e-07,4.3124302e-07,2.0137147e-08
27.08862062,0.0047732139,0.68265794,4.6798438e-05,1.879579e-05,1.4940313e-05,4.7928027e-07,4.3292093e-07,2.0353335e-08
27.09897266,0.00476334,0.67923988,4.6661996e-05,1.8769765e-05,1.4679834e-05,4.7723553e-07,4.2717891e-07,1.8458514e-08
27.10376068,0.0047478314,0.67624258,4.6497298e-05,1.8675656e-05,1.4647455e-05,4.7518384e-07,4.2618654e-07,1.7402836e-08
27.10559859,0.0047439852,0.67535661,4.6504484e-05,1.871727e-05,1.4646856e-05,4.7505027e-07,4.2712509e-07,1.738749e-08
27.10596605,0.0047439984,0.67531783,4.650851e-05,1.8742522e-05,1.4653949e-05,4.7535533e-07,4.2763188e-07,1.7456757e-08
27.10963764,0.0047363489,0.67368105,4.6444846e-05,1.8801226e-05,1.462062e-05,4.733369e-07,4.276961e-07,1.7032694e-08
27.12205207,0.0046764536,0.66364486,4.5833997e-05,1.8302588e-05,1.4371154e-05,4.6007083e-07,4.1047402e-07,1.5838728e-08
27.12458084,0.0046553273,0.66048751,4.5635457e-05,1.8139284e-05,1.4307194e-05,4.5499329e-07,4.044522e-07,1.5081811e-08
27.12566072,0.0046438587,0.65879159,4.5537519e-05,1.8136342e-05,1.4270865e-05,4.5232652e-07,4.0126716e-07,1.5084889e-08
27.12959669,0.0045983929,0.65229851,4.512581e-05,1.7963007e-05,1.4124609e-05,4.4329286e-07,3.9284163e-07,1.4517173e-08
27.1570263,0.0042606042,0.60309563,4.2048638e-05,1.6883356e-05,1.2956906e-05,3.8853724e-07,3.5298531e-07,1.0395118e-08
27.16581914,0.0041580083,0.58505458,4.1051412e-05,1.6420127e-05,1.2633616e-05,3.6905936e-07,3.3053036e-07,8.823816e-09
27.16678351,0.0041484586,0.5836132,4.0943451e-05,1.6383045e-05,1.2607882e-05,3.6709526e-07,3.2766683e-07,8.9304262e-09
27.16902506,0.0041262962,0.58043097,4.0718826e-05,1.6274281e-05,1.2574928e-05,3.6329852e-07,3.2299228e-07,9.0610898e-09
27.17093608,0.0041058527,0.57765934,4.0504795e-05,1.6132125e-05,1.253258e-05,3.5932868e-07,3.18928e-07,9.1136826e-09
27.17849306,0.0040317017,0.56858245,3.9803133e-05,1.5780774e-05,1.240084e-05,3.4935599e-07,3.1111827e-07,9.3537018e-09
27.17942801,0.0040225666,0.56750749,3.9705268e-05,1.5729826e-05,1.2378942e-05,3.4756109e-07,3.0937555e-07,9.4608828e-09
27.18469112,0.0039787788,0.56225162,3.9319831e-05,1.5637159e-05,1.2299915e-05,3.4226464e-07,3.0605403e-07,9.3641399e-09
27.1849989,0.0039757786,0.5618551,3.928624e-05,1.5629253e-05,1.2295708e-05,3.415998e-07,3.0567877e-07,9.4549998e-09
27.18745487,0.0039578482,0.55953896,3.9112764e-05,1.5594439e-05,1.2233401e-05,3.3814407e-07,3.0395504e-07,9.8983088e-09
27.19627063,0.0039002603,0.55042243,3.8522078e-05,1.5383975e-05,1.2089528e-05,3.2760751e-07,2.9703453e-07,1.032611e-08
27.20824091,0.0038338159,0.53879048,3.7898253e-05,1.5015553e-05,1.1957246e-05,3.158173e-07,2.8286343e-07,9.8915689e-09
27.22408339,0.003754446,0.52479429,3.7154254e-05,1.46742e-05,1.179644e-05,3.0416296e-07,2.6994627e-07,9.1972508e-09
27.22495455,0.0037502358,0.52417179,3.7115423e-05,1.4707079e-05,1.1793308e-05,3.043647e-07,2.7142138e-07,9.0434341e-09
27.23477255,0.0037140054,0.51957283,3.6906392e-05,1.4863366e-05,1.1734931e-05,3.0183408e-07,2.7433743e-07,9.499082e-09
27.24107862,0.0036946663,0.51691432,3.6785592e-05,1.4904913e-05,1.1739704e-05,2.9906883e-07,2.7244302e-07,9.1030057e-09
27.25501415,0.0036531827,0.51080077,3.6395734e-05,1.4882397e-05,1.1702149e-05,2.9145824e-07,2.68978e-07,8.549174e-09
27.2606524,0.0036324478,0.50718492,3.6156615e-05,1.4701153e-05,1.1642623e-05,2.8871202e-07,2.6637973e-07,8.3700473e-09
27.26317929,0.0036241868,0.50550021,3.6036661e-05,1.4597163e-05,1.1620413e-05,2.8697456e-07,2.6542083e-07,8.4699804e-09
27.27012395,0.0035535109,0.50026405,3.5365302e-05,1.4444819e-05,1.1401541e-05,2.7621831e-07,2.5493847e-07,8.3751258e-09
27.27094774,0.0035454978,0.50028705,3.5290448e-05,1.4414252e-05,1.1385495e-05,2.7493118e-07,2.535467e-07,8.4090432e-09
27.27720594,0.0034888315,0.50033479,3.4698974e-05,1.4054164e-05,1.1260825e-05,2.6554755e-07,2.4237132e-07,7.8074937e-09
27.27855293,0.0034758364,0.50033542,3.4568812e-05,1.3984694e-05,1.1238978e-05,2.6291729e-07,2.3974804e-07,7.6914462e-09
27.28176531,0.0034449356,0.50034448,3.4313556e-05,1.3887668e-05,1.1169909e-05,2.5881925e-07,2.3532104e-07,7.199275e-09
27.28810316,0.0033830663,0.50034577,3.3685288e-05,1.3688159e-05,1.0985315e-05,2.4865315e-07,2.2528604e-07,6.9874517e-09
27.30401204,0.0032677066,0.50014911,3.2687734e-05,1.3524581e-05,1.0627178e-05,2.3531125e-07,2.2060657e-07,6.2607819e-09
27.3213096,0.0032132481,0.50011219,3.2227956e-05,1.3473667e-05,1.0530118e-05,2.2835677e-07,2.1692407e-07,6.6874106e-09
27.32428749,0.0032002663,0.50001441,3.2087955e-05,1.336383e-05,1.0486999e-05,2.2593897e-07,2.1436284e-07,6.6838289e-09
27.32996373,0.0031744374,0.50012747,3.1829444e-05,1.3241865e-05,1.0409044e-05,2.2143465e-07,2.1010185e-07,6.9401802e-09
27.34017358,0.0031133422,0.49999014,3.1306029e-05,1.3099102e-05,1.0257076e-05,2.1461626e-07,2.0392193e-07,7.1032634e-09
27.34378005,0.0030996907,0.50008388,3.1148843e-05,1.3001775e-05,1.0215465e-05,2.1228624e-07,2.0195648e-07,6.9758883e-09
27.35310035,0.0030827943,0.49988111,3.1093273e-05,1.304409e-05,1.0183627e-05,2.113206e-07,1.9953458e-07,7.9567341e-09
27.35763961,0.0030919833,0.49978507,3.126307e-05,1.3151064e-05,1.0225098e-05,2.1345361e-07,2.0141884e-07,8.6949682e-09
27.3593168,0.0030977674,0.49965849,3.1320282e-05,1.3153542e-05,1.0243239e-05,2.1412645e-07,2.0237926e-07,8.9392168e-09
27.37338648,0.0031671167,0.49967116,3.2052877e-05,1.3654958e-05,1.0576871e-05,2.2496194e-07,2.1576091e-07,1.0082731e-08
27.37461359,0.0031720625,0.49967213,3.2101145e-05,1.3664175e-05,1.0607946e-05,2.2573522e-07,2.16377e-07,1.0146225e-08
27.37781246,0.0031832856,0.49970724,3.2205761e-05,1.3677952e-05,1.0690276e-05,2.2719543e-07,2.1770774e-07,1.0445709e-08
27.38052739,0.0031921078,0.49973527,3.2305486e-05,1.371908e-05,1.0751428e-05,2.2807088e-07,2.187595e-07,1.0876392e-08
27.38969908,0.0032061754,0.49994113,3.2412704e-05,1.3759249e-05,1.0792137e-05,2.2922973e-07,2.200631e-07,1.0317269e-08
27.39044366,0.0032061784,0.4998728,3.2411715e-05,1.375742e-05,1.0788724e-05,2.2932137e-07,2.2018082e-07,1.0425e-08
27.39566287,0.0032154223,0.49976717,3.2539136e-05,1.3843442e-05,1.0802648e-05,2.3043512e-07,2.1969984e-07,1.0676147e-08
27.40141789,0.0032641769,0.49922068,3.3013948e-05,1.400679e-05,1.0979337e-05,2.377463e-07,2.2733442e-07,1.1134041e-08
27.40930685,0.00330214,0.49974727,3.3555765e-05,1.441061e-05,1.1096182e-05,2.4544702e-07,2.3639452e-07,1.1917145e-08
27.41315714,0.0033310713,0.49965007,3.3918419e-05,1.4657458e-05,1.1199995e-05,2.5229436e-07,2.4473482e-07,1.2283013e-08
27.4204307,0.0033758284,0.49971362,3.4459083e-05,1.4908385e-05,1.1335445e-05,2.5923511e-07,2.5194569e-07,1.330941e-08
27.42095366,0.0033788833,0.49974745,3.4476407e-05,1.489353e-05,1.1350931e-05,2.595251e-07,2.5185754e-07,1.3397339e-08
27.42937638,0.0034194869,0.49959289,3.4944633e-05,1.5142673e-05,1.1498363e-05,2.6726326e-07,2.6069234e-07,1.3719007e-08
27.4429955,0.0034768544,0.49980703,3.5632382e-05,1.5718581e-05,1.1746503e-05,2.790827e-07,2.7937206e-07,1.6399647e-08
27.44893068,0.0034973287,0.49981164,3.5867449e-05,1.5975691e-05,1.1860081e-05,2.8383706e-07,2.8758333e-07,1.7532262e-08
27.45764607,0.0035411088,0.5011791,3.6404098e-05,1.637634e-05,1.2033641e-05,2.9059651e-07,2.9890386e-07,1.8939881e-08
27.46177405,0.003570065,0.50524928,3.6783629e-05,1.6620666e-05,1.2150832e-05,2.9551402e-07,3.0395405e-07,1.9157451e-08
27.46454615,0.0035922345,0.50787791,3.6992852e-05,1.6764703e-05,1.223997e-05,2.9789364e-07,3.0718742e-07,1.9405334e-08
27.47042078,0.003633921,0.51236604,3.7520654e-05,1.6948865e-05,1.2371999e-05,3.0575139e-07,3.1292034e-07,1.8380635e-08
27.47126496,0.0036377768,0.51270747,3.7553123e-05,1.6955446e-05,1.2375921e-05,3.0595098e-07,3.1293929e-07,1.8251561e-08
27.48315518,0.0036752535,0.51470929,3.806767e-05,1.7231037e-05,1.24815e-05,3.1412405e-07,3.2304816e-07,1.434382e-08
27.49057564,0.003695642,0.51764308,3.835015e-05,1.7557641e-05,1.2552284e-05,3.1939791e-07,3.2979338e-07,1.4453523e-08
27.49515217,0.0036956089,0.51797191,3.8368239e-05,1.7566207e-05,1.2597783e-05,3.2063516e-07,3.3149727e-07,1.5449124e-08
27.50458487,0.0036869491,0.51536029,3.8402194e-05,1.7728613e-05,1.2513621e-05,3.2165191e-07,3.3302105e-07,1.5862095e-08
27.51454719,0.0036695836,0.51443478,3.8258412e-05,1.771278e-05,1.2481297e-05,3.1935653e-07,3.3151156e-07,1.4423555e-08
27.52306944,0.0036735815,0.51739727,3.8321889e-05,1.7705889e-05,1.2517241e-05,3.2005759e-07,3.3379782e-07,1.3213061e-08
27.5355713,0.0036796699,0.51905626,3.848944e-05,1.7859936e-05,1.2616197e-05,3.2097647e-07,3.3683099e-07,1.2736413e-08
27.53814178,0.0036954008,0.5213515,3.8710314e-05,1.8082693e-05,1.2714916e-05,3.2505443e-07,3.4236852e-07,1.2512077e-08
27.54072076,0.0037044441,0.52294299,3.8823077e-05,1.8231655e-05,1.2774769e-05,3.2799608e-07,3.4785174e-07,1.249146e-08
27.54530834,0.0036972661,0.52284397,3.8890796e-05,1.854745e-05,1.2754567e-05,3.3050846e-07,3.5386453e-07,1.2130067e-08
27.54902756,0.0036971877,0.52413147,3.9026562e-05,1.8759165e-05,1.2748214e-05,3.3363263e-07,3.5847655e-07,1.2036507e-08
27.55391537,0.0037207998,0.52992708,3.9343705e-05,1.9004018e-05,1.2812693e-05,3.3885975e-07,3.6796959e-07,1.2281857e-08
27.55563752,0.0036944545,0.52627363,3.9064069e-05,1.8834166e-05,1.2709432e-05,3.3488429e-07,3.6171655e-07,1.234342e-08
27.55876337,0.0036472697,0.51970564,3.8614499e-05,1.8609774e-05,1.2564631e-05,3.2933774e-07,3.5356285e-07,1.2361014e-08
27.55932725,0.003637942,0.51840619,3.8524201e-05,1.8546513e-05,1.252466e-05,3.2775748e-07,3.5148911e-07,1.2246456e-08
27.56949094,0.0034498771,0.50084059,3.6599461e-05,1.7641086e-05,1.1815207e-05,2.9511841e-07,3.1739248e-07,1.1182507e-08
27.57028966,0.0034306334,0.5009277,3.6398606e-05,1.7523689e-05,1.1752796e-05,2.9147247e-07,3.1459056e-07,1.113757e-08
27.57318038,0.0033636243,0.50062614,3.5725779e-05,1.7252508e-05,1.1511896e-05,2.8030605e-07,3.0275814e-07,1.0559838e-08
27.57524872,0.0033147885,0.50114649,3.5213251e-05,1.6902731e-05,1.1342939e-05,2.7243664e-07,2.9485163e-07,1.0656327e-08
27.57778145,0.0032322907,0.50087796,3.4339665e-05,1.6455173e-05,1.1051286e-05,2.5894242e-07,2.8114425e-07,1.0953959e-08
27.58222217,0.0031366038,0.50134978,3.3248926e-05,1.5779979e-05,1.0755374e-05,2.4288294e-07,2.5860995e-07,1.1051322e-08
27.58881762,0.002980804,0.50094402,3.1583574e-05,1.4739451e-05,1.0226125e-05,2.1909528e-07,2.2754102e-07,1.0050846e-08
27.59333411,0.0028578401,0.50042194,3.0236962e-05,1.4012108e-05,9.8211944e-06,2.0073123e-07,2.0865324e-07,8.359236e-09
27.59708773,0.0028358604,0.50072287,2.9985959e-05,1.3791162e-05,9.7552655e-06,1.9691667e-07,2.038614e-07,7.7244765e-09
27.59796268,0.0028127651,0.50113957,2.9754214e-05,1.3669065e-05,9.6758334e-06,1.9386154e-07,2.0035997e-07,7.3443615e-09
27.60074967,0.00273379,0.50037962,2.8929552e-05,1.3244207e-05,9.3989628e-06,1.8326338e-07,1.8883069e-07,6.4042429e-09
27.60180611,0.0027207257,0.50010756,2.8757578e-05,1.3153891e-05,9.3548666e-06,1.8123406e-07,1.8651188e-07,6.1959242e-09
27.60757895,0.0025864796,0.50071142,2.7412801e-05,1.2685965e-05,8.8994807e-06,1.6431756e-07,1.7041498e-07,5.0267103e-09
27.61191519,0.0025065621,0.50038475,2.656548e-05,1.225841e-05,8.6451232e-06,1.5440863e-07,1.593206e-07,4.2748458e-09
27.61461271,0.0024668483,0.50033269,2.6175267e-05,1.2080272e-05,8.5217553e-06,1.4960035e-07,1.5421691e-07,3.9533276e-09
27.61689367,0.0024400882,0.50035311,2.5941394e-05,1.1981387e-05,8.4246739e-06,1.4696632e-07,1.5225362e-07,3.8720441e-09
27.61821352,0.0024256611,0.50014548,2.5776744e-05,1.1919214e-05,8.3720849e-06,1.451939e-07,1.511277e-07,3.8115336e-09
27.62157452,0.0023912673,0.50024462,2.5379842e-05,1.1702646e-05,8.2718983e-06,1.4032266e-07,1.4593656e-07,3.5396465e-09
27.62212994,0.0023854028,0.50032559,2.530102e-05,1.1660183e-05,8.2503603e-06,1.3926118e-07,1.4491746e-07,3.5092858e-09
27.62342005,0.0023702518,0.50031793,2.5163597e-05,1.1596795e-05,8.2046603e-06,1.3756532e-07,1.431476e-07,3.3986601e-09
27.6265167,0.0023290507,0.50034565,2.4754496e-05,1.1393902e-05,8.0915746e-06,1.3380521e-07,1.3833063e-07,3.3258181e-09
27.63079275,0.0022692629,0.50037645,2.4128921e-05,1.1054762e-05,7.8633602e-06,1.2663745e-07,1.3018334e-07,3.316627e-09
27.6311442,0.0022649252,0.50042863,2.407766e-05,1.1036867e-05,7.8418328e-06,1.2600137e-07,1.2967982e-07,3.3069656e-09
27.63219441,0.0022509161,0.50025335,2.3935643e-05,1.0969066e-05,7.7916522e-06,1.2431275e-07,1.2814401e-07,3.3460979e-09
27.63513848,0.0022179927,0.50040134,2.3555869e-05,1.0722518e-05,7.6614736e-06,1.2020012e-07,1.228478e-07,3.233189e-09
27.63821322,0.0021898129,0.50016723,2.3220552e-05,1.0458806e-05,7.5636363e-06,1.1659428e-07,1.1863656e-07,3.1210272e-09
27.64108209,0.0021620889,0.50022087,2.2893671e-05,1.0284152e-05,7.4506601e-06,1.1319261e-07,1.1463948e-07,3.0720858e-09
27.6447398,0.0021258937,0.50027412,2.2530793e-05,1.0117864e-05,7.3243961e-06,1.0943942e-07,1.1079138e-07,2.9232818e-09
27.64687292,0.0021061348,0.5003566,2.2320919e-05,1.0027325e-05,7.2783253e-06,1.0767397e-07,1.0973028e-07,2.81335e-09
27.64914801,0.0020846931,0.50018794,2.2110219e-05,9.9461992e-06,7.1977544e-06,1.0549769e-07,1.0735404e-07,2.7114174e-09
27.649794,0.0020788963,0.50017455,2.204995e-05,9.9146776e-06,7.1849436e-06,1.0476248e-07,1.0657762e-07,2.7027657e-09
27.65757994,0.0020210584,0.50010358,2.1462113e-05,9.6241259e-06,7.0188123e-06,9.9552851e-08,1.0131531e-07,2.6336966e-09
27.66116897,0.0020015352,0.50003384,2.128805e-05,9.5434877e-06,6.9588348e-06,9.7859041e-08,9.8910026e-08,2.56692e-09
27.66194504,0.0019987439,0.50012842,2.1265452e-05,9.5278331e-06,6.9374531e-06,9.7464026e-08,9.8545082e-08,2.5567584e-09
27.66364848,0.0019922558,0.50003386,2.1177602e-05,9.4722612e-06,6.9214226e-06,9.6504233e-08,9.7692197e-08,2.5035994e-09
27.67406776,0.0019481025,0.50021454,2.0641751e-05,9.2965231e-06,6.7860244e-06,9.1514354e-08,9.4726028e-08,2.1038279e-09
27.6775264,0.0019291336,0.50010096,2.0439131e-05,9.1494732e-06,6.7176925e-06,8.9715431e-08,9.219375e-08,1.9920923e-09
27.67917112,0.0019237243,0.50003121,2.0408407e-05,9.1398769e-06,6.6969005e-06,8.9441758e-08,9.1827708e-08,1.9621141e-09
27.68125995,0.0019200872,0.50047123,2.0375234e-05,9.1139899e-06,6.7107207e-06,8.8977383e-08,9.0572672e-08,1.9187794e-09
27.68155812,0.0019200799,0.50106911,2.0377876e-05,9.1025616e-06,6.7114709e-06,8.8869905e-08,9.024099e-08,1.9131779e-09
27.68364382,0.0019173269,0.50380901,2.034147e-05,9.0649574e-06,6.6961907e-06,8.8501234e-08,8.9332487e-08,1.8570305e-09
27.68749079,0.0037721934,1.0009236,4.0759915e-05,1.9297017e-05,1.4131706e-05,3.5455985e-07,3.6668013e-07,1.2512075e-08
27.6889492,0.0037441567,1.0013471,4.068459e-05,1.9487096e-05,1.3910348e-05,3.5476724e-07,3.6809019e-07,1.3005033e-08
27.69671593,0.0018641227,0.52869122,2.0189213e-05,9.7997781e-06,6.7608082e-06,8.8450941e-08,9.4492884e-08,1.6674998e-09
27.69799836,0.0032570104,0.93041908,3.5196463e-05,1.7102827e-05,1.2150737e-05,2.6459392e-07,2.8074789e-07,7.9804398e-09
27.70175923,0.0034168765,1.0016753,3.7220487e-05,1.856223e-05,1.2623952e-05,2.9841183e-07,3.2265672e-07,1.0869464e-08
27.70228826,0.0034017268,1.0011907,3.7054612e-05,1.851258e-05,1.2543856e-05,2.957724e-07,3.214585e-07,1.0846557e-08
27.71024621,0.0032358478,1.0004607,3.5102562e-05,1.7647918e-05,1.182634e-05,2.6749231e-07,3.004218e-07,1.0802697e-08
27.71496745,0.0031664119,1.0012274,3.432746e-05,1.7172128e-05,1.1565627e-05,2.5484003e-07,2.8701596e-07,1.1083431e-08
27.71545825,0.0031582121,1.0011772,3.4253074e-05,1.7154354e-05,1.1535658e-05,2.5368141e-07,2.8573488e-07,1.1098954e-08
27.73953313,0.0029432682,0.99941702,3.1692519e-05,1.5443372e-05,1.0613845e-05,2.1365102e-07,2.3362901e-07,8.4664355e-09
27.74044785,0.0029432239,0.99934433,3.1665012e-05,1.5378104e-05,1.0612569e-05,2.1340946e-07,2.3317928e-07,8.4171724e-09
27.74273466,0.0029431076,0.99935665,3.1689771e-05,1.5391046e-05,1.0592741e-05,2.1361169e-07,2.3252301e-07,8.3359586e-09
27.74570648,0.0029403382,1.0000608,3.1712357e-05,1.5452993e-05,1.0595842e-05,2.1381562e-07,2.3274967e-07,8.4670281e-09
27.74593475,0.0029376877,0.99933442,3.1686254e-05,1.544725e-05,1.0583418e-05,2.1352816e-07,2.3251398e-07,8.4093737e-09
27.75456917,0.002907901,1.0000767,3.1363889e-05,1.524122e-05,1.0452974e-05,2.0917926e-07,2.2798446e-07,7.9520331e-09
27.75614844,0.0028997686,1.000092,3.1266215e-05,1.5201173e-05,1.042601e-05,2.0778376e-07,2.271827e-07,7.77755e-09
27.75816909,0.0028782752,1.0013174,3.1028587e-05,1.5093204e-05,1.0364411e-05,2.0454489e-07,2.251387e-07,7.3814903e-09
27.76340384,0.0027297381,1.0015192,2.9430775e-05,1.4239937e-05,9.8037934e-06,1.8277135e-07,1.9957487e-07,5.6406486e-09
27.76633732,0.0026740962,1.0002482,2.8837644e-05,1.3943944e-05,9.5997829e-06,1.7546786e-07,1.9028627e-07,5.3247342e-09
27.76882381,0.0026620404,0.99956629,2.8679702e-05,1.3831021e-05,9.5504765e-06,1.7335143e-07,1.880921e-07,5.2770483e-09
27.76923774,0.0026620103,0.99937814,2.868383e-05,1.3832537e-05,9.554852e-06,1.7340023e-07,1.8832525e-07,5.1922343e-09
27.77772672,0.002651564,0.99997372,2.85549e-05,1.3663104e-05,9.5077795e-06,1.7145839e-07,1.8424251e-07,5.3519735e-09
27.78039878,0.002634214,1.0000271,2.8340361e-05,1.3540681e-05,9.4663209e-06,1.6875094e-07,1.8072512e-07,5.1828566e-09
27.78467416,0.002602141,1.0001169,2.7959597e-05,1.3248606e-05,9.361678e-06,1.6460348e-07,1.769718e-07,5.0456225e-09
27.78568412,0.0025947724,1.0003092,2.7874503e-05,1.317309e-05,9.3386674e-06,1.6363374e-07,1.7498749e-07,4.989735e-09
27.78949791,0.0025702296,1.0005197,2.7591749e-05,1.3029185e-05,9.2620331e-06,1.5949042e-07,1.703554e-07,5.0218805e-09
27.79446053,0.0025383656,1.0006,2.7286973e-05,1.2826249e-05,9.1587059e-06,1.5582091e-07,1.6561455e-07,4.9975451e-09
27.79662504,0.0025236677,0.99967269,2.7124023e-05,1.273505e-05,9.1063784e-06,1.5365769e-07,1.6206428e-07,4.9509826e-09
27.80443138,0.0025013984,1.0001115,2.6952358e-05,1.2627878e-05,9.0402615e-06,1.5115259e-07,1.5868291e-07,4.9146302e-09
27.80715281,0.0024963143,0.99908501,2.6918923e-05,1.2577555e-05,9.0351021e-06,1.5055162e-07,1.566693e-07,5.0785273e-09
27.81842959,0.0025038006,0.99971396,2.7014665e-05,1.265482e-05,9.0405541e-06,1.5116409e-07,1.5712128e-07,5.2007181e-09
27.82311159,0.0025118189,0.99878746,2.7152967e-05,1.2662297e-05,9.0653951e-06,1.5284926e-07,1.5922194e-07,5.1394512e-09
27.82408995,0.0025145499,0.99935552,2.7181045e-05,1.2691259e-05,9.08074e-06,1.5305897e-07,1.5981557e-07,5.0257825e-09
27.82487308,0.0025173202,0.99918637,2.7213933e-05,1.2702016e-05,9.0902759e-06,1.5357954e-07,1.6091341e-07,5.1301116e-09
27.82604953,0.0025200923,0.99905608,2.7248197e-05,1.2712596e-05,9.0969746e-06,1.5403601e-07,1.6164763e-07,5.0837315e-09
27.82801353,0.002528629,0.99948282,2.7342835e-05,1.2755061e-05,9.1308258e-06,1.5475498e-07,1.6155444e-07,5.0409194e-09
27.82860387,0.0025286118,0.99899553,2.7350996e-05,1.28099e-05,9.1356167e-06,1.5483211e-07,1.6250556e-07,5.0035692e-09
27.83314816,0.0025492581,0.99942007,2.7578019e-05,1.2917495e-05,9.1973897e-06,1.5715596e-07,1.6420632e-07,5.1023143e-09
27.85047755,0.0026314116,0.99841051,2.84151e-05,1.3362321e-05,9.6264565e-06,1.6634925e-07,1.7525591e-07,5.0608431e-09
27.86165417,0.0026844236,0.99841486,2.9031101e-05,1.3608351e-05,9.8198415e-06,1.731604e-07,1.8780263e-07,5.7154814e-09
27.87071422,0.0027267028,0.99953448,2.9425135e-05,1.3620048e-05,9.9101939e-06,1.7665053e-07,1.8747279e-07,6.3842977e-09
27.88033321,0.0027592056,0.99789533,2.9778007e-05,1.3887713e-05,1.0018915e-05,1.7913039e-07,1.8959219e-07,7.5167064e-09
27.88162575,0.0027691568,0.99897657,2.9880723e-05,1.3952637e-05,1.0056577e-05,1.8053026e-07,1.9143006e-07,7.9748862e-09
27.8966309,0.0028122875,0.99793498,3.0420584e-05,1.4221902e-05,1.0277862e-05,1.8481802e-07,1.9683698e-07,1.1284769e-08
27.89706937,0.0028182549,0.99970487,3.0480901e-05,1.4223244e-05,1.0298718e-05,1.8553295e-07,1.9693223e-07,1.142019e-08
27.89992625,0.0028242221,0.99823788,3.056523e-05,1.4224335e-05,1.0339867e-05,1.8607746e-07,1.9793872e-07,1.2093932e-08
27.90854684,0.0028499027,0.99920982,3.093076e-05,1.4396196e-05,1.0477845e-05,1.9018061e-07,2.0269167e-07,1.337605e-08
27.90943473,0.0028498544,0.99851795,3.0923922e-05,1.4386425e-05,1.0469463e-05,1.8958576e-07,2.0229873e-07,1.3491923e-08
27.91076823,0.0028568345,0.99943129,3.1008825e-05,1.4448798e-05,1.050468e-05,1.9096848e-07,2.0340367e-07,1.4007733e-08
27.92128508,0.0028950263,0.99844879,3.1377853e-05,1.4606919e-05,1.0647629e-05,1.9447074e-07,2.0639286e-07,1.4617776e-08
27.92332023,0.0029118602,0.99890497,3.1541603e-05,1.4612581e-05,1.0706447e-05,1.9614156e-07,2.0738779e-07,1.5113504e-08
27.92650868,0.0029384135,0.99859269,3.1792432e-05,1.4694483e-05,1.0793646e-05,1.9941491e-07,2.1105538e-07,1.5434913e-08
27.93042569,0.002976384,0.99707287,3.2194675e-05,1.4890048e-05,1.0962176e-05,2.0395851e-07,2.1597549e-07,1.6561266e-08
27.93606692,0.0030614208,0.99823133,3.3173463e-05,1.5677565e-05,1.1252895e-05,2.1745117e-07,2.346362e-07,1.8119199e-08
27.9411448,0.0031468513,0.9958174,3.4035352e-05,1.6057693e-05,1.1576318e-05,2.2864759e-07,2.4780764e-07,1.957188e-08
27.94791288,0.0027167143,0.81763216,2.9438388e-05,1.4013812e-05,1.0071466e-05,1.7188707e-07,1.880317e-07,1.3205557e-08
27.95636987,0.0028411096,0.7939268,3.0707162e-05,1.4489514e-05,1.0494207e-05,1.8644207e-07,2.0536663e-07,1.4226188e-08
27.95881888,0.0028709118,0.78785294,3.0994123e-05,1.4604568e-05,1.0600559e-05,1.9077566e-07,2.1007107e-07,1.4457504e-08
27.9622051,0.0029203035,0.78260916,3.1524729e-05,1.4833015e-05,1.0775698e-05,1.9629251e-07,2.1499382e-07,1.5179376e-08
27.96311722,0.0029382763,0.78253781,3.1723357e-05,1.4931842e-05,1.0854121e-05,1.9881192e-07,2.1717746e-07,1.528641e-08
27.96380448,0.0029382396,0.77894701,3.1727201e-05,1.4921341e-05,1.08559e-05,1.9849333e-07,2.1641184e-07,1.5367032e-08
27.96656549,0.0029572826,0.77146112,3.1936016e-05,1.4996109e-05,1.0942501e-05,2.0003646e-07,2.1630428e-07,1.4777057e-08
27.96911802,0.0029777881,0.76732785,3.2167757e-05,1.5124563e-05,1.1024276e-05,2.0267367e-07,2.1942877e-07,1.5486549e-08
27.97028779,0.0030002639,0.76834672,3.2383596e-05,1.5194618e-05,1.1094782e-05,2.0571045e-07,2.2187111e-07,1.5406822e-08
27.97430406,0.0030509434,0.75901284,3.2909052e-05,1.5323665e-05,1.1289219e-05,2.1071786e-07,2.2593763e-07,1.5997342e-08
27.98331563,0.0031928842,0.73415522,3.4364232e-05,1.5744383e-05,1.1887614e-05,2.2943845e-07,2.4458744e-07,1.7232683e-08
27.99013626,0.0033280521,0.73650843,3.5897042e-05,1.6657938e-05,1.2437513e-05,2.4964063e-07,2.6696355e-07,1.892528e-08
27.9935107,0.0033279696,0.72394324,3.5895379e-05,1.667024e-05,1.2437312e-05,2.4924202e-07,2.6747968e-07,1.8977205e-08
27.99558727,0.0033279057,0.71583483,3.5886691e-05,1.662271e-05,1.2411762e-05,2.4944958e-07,2.676321e-07,1.8101633e-08
27.99792342,0.0033278507,0.70632357,3.5892429e-05,1.6667814e-05,1.2380813e-05,2.4968597e-07,2.6956827e-07,1.7665437e-08
28.00555706,0.003610549,0.73377385,3.8935401e-05,1.8213022e-05,1.3475561e-05,2.9599377e-07,3.2511112e-07,1.9826472e-08
28.00697196,0.0036393781,0.73387641,3.9225988e-05,1.8340485e-05,1.3577436e-05,3.0031767e-07,3.292216e-07,1.9869734e-08
28.00811182,0.0036613272,0.73366041,3.9492092e-05,1.8467859e-05,1.3647232e-05,3.0450126e-07,3.3231727e-07,1.9644488e-08
28.01480579,0.0037971156,0.73074698,4.1007003e-05,1.9372704e-05,1.4186989e-05,3.281984e-07,3.5886235e-07,2.1003463e-08
28.02569078,0.0042797465,0.75603008,4.6214021e-05,2.1968835e-05,1.6101415e-05,4.1585938e-07,4.5671966e-07,2.5350926e-08
28.02738343,0.0043787709,0.7633408,4.7278995e-05,2.2552144e-05,1.6486898e-05,4.3417508e-07,4.769924e-07,2.7186133e-08
28.04391885,0.0052184337,0.79146307,5.6766846e-05,2.7802761e-05,1.9581044e-05,6.2617376e-07,7.0866397e-07,3.6768871e-08
28.04964023,0.0052270401,0.74858194,5.6788183e-05,2.81365e-05,1.9483184e-05,6.2654707e-07,7.1710803e-07,3.6681597e-08
28.05045407,0.0052091087,0.73940068,5.6585067e-05,2.8068912e-05,1.9405951e-05,6.2244536e-07,7.1371277e-07,3.5841637e-08
28.05916459,0.0049427495,0.62935846,5.3820209e-05,2.7201204e-05,1.8227266e-05,5.6529632e-07,6.6363343e-07,3.3150304e-08
28.06107905,0.004884431,0.60616279,5.3240998e-05,2.7045551e-05,1.7967224e-05,5.5390567e-07,6.5396176e-07,3.2560252e-08
28.06713137,0.0048920452,0.55603702,5.3305009e-05,2.6906692e-05,1.791303e-05,5.5383908e-07,6.5182755e-07,3.1844737e-08
28.07575989,0.0049162901,0.50296016,5.3370383e-05,2.6244741e-05,1.7991307e-05,5.4756255e-07,6.2572082e-07,3.0384808e-08
28.07765757,0.004851546,0.49905462,5.2650753e-05,2.5870202e-05,1.772561e-05,5.3389381e-07,6.121143e-07,2.8646242e-08
28.09457437,0.0053422146,0.51780191,5.7707086e-05,2.84354e-05,1.9342148e-05,6.3589182e-07,7.3231619e-07,2.8061378e-08
28.11107083,0.0052336568,0.50579003,5.6163821e-05,2.6916289e-05,1.8673738e-05,5.9995011e-07,6.7823373e-07,2.5384055e-08
28.11147972,0.0052336258,0.50569601,5.6156212e-05,2.6902921e-05,1.8673828e-05,5.9930229e-07,6.7750209e-07,2.5456262e-08
28.11637908,0.0052236403,0.50556279,5.5996719e-05,2.7029829e-05,1.8550295e-05,5.9573975e-07,6.7723402e-07,2.5782391e-08
28.11923605,0.0052234251,0.51427526,5.5946385e-05,2.7026591e-05,1.8527343e-05,5.9505583e-07,6.7745188e-07,2.5630128e-08
28.13311045,0.0052644335,0.53917385,5.6133108e-05,2.6271017e-05,1.8632031e-05,5.9673374e-07,6.6211499e-07,2.713604e-08
28.13933176,0.0053403121,0.54981781,5.6984891e-05,2.6784258e-05,1.8893895e-05,6.126277e-07,6.7613768e-07,2.8227461e-08
28.14225453,0.0053349297,0.55027892,5.6956639e-05,2.6924102e-05,1.884764e-05,6.1366054e-07,6.8462739e-07,2.9014397e-08
28.14725659,0.0053451225,0.55273552,5.7062364e-05,2.6937245e-05,1.8849731e-05,6.1666331e-07,6.9361894e-07,2.9037858e-08
28.14809262,0.0053476923,0.55624727,5.7052914e-05,2.6930039e-05,1.884776e-05,6.1663457e-07,6.9341965e-07,2.9582347e-08
28.15143856,0.0053527505,0.57043139,5.7031023e-05,2.6811212e-05,1.8815056e-05,6.1746419e-07,6.9185025e-07,2.9422016e-08
28.15395095,0.0053578895,0.58138004,5.7010986e-05,2.6779738e-05,1.8827517e-05,6.162798e-07,6.9276487e-07,3.0088344e-08
28.15437,0.0053605193,0.58334646,5.7042968e-05,2.6804967e-05,1.8841507e-05,6.1654228e-07,6.9263707e-07,3.02385e-08
28.15520746,0.005355166,0.58604599,5.6970261e-05,2.677691e-05,1.8803474e-05,6.1486536e-07,6.9082737e-07,2.9904973e-08
28.18356697,0.0053648602,0.60304877,5.6433486e-05,2.5502653e-05,1.8509446e-05,5.9506766e-07,6.304022e-07,2.2752524e-08
28.19410044,0.0054059319,0.59910234,5.6714114e-05,2.5570641e-05,1.8601003e-05,6.023935e-07,6.5281921e-07,2.0780368e-08
28.20503224,0.0053741063,0.62108833,5.629512e-05,2.530121e-05,1.8218767e-05,5.9401008e-07,6.3216213e-07,1.753248e-08
28.21427702,0.0053852917,0.61698952,5.6273649e-05,2.5062724e-05,1.8168653e-05,5.9203854e-07,6.3008619e-07,1.7112821e-08
28.21722748,0.0053909915,0.61229881,5.6277373e-05,2.4876806e-05,1.816129e-05,5.9362614e-07,6.2934345e-07,1.7337116e-08
28.24633992,0.0053799501,0.55935651,5.6097728e-05,2.450148e-05,1.8195668e-05,5.8328429e-07,6.0349484e-07,2.0308057e-08
28.26946344,0.0053563103,0.51881819,5.5792646e-05,2.4611794e-05,1.8201627e-05,5.8420648e-07,6.2075902e-07,1.8240774e-08
28.28885232,0.0053988307,0.51679868,5.6342787e-05,2.4835724e-05,1.8402597e-05,5.9717628e-07,6.1769388e-07,1.9349824e-08
28.29221621,0.0053477313,0.51465006,5.5856731e-05,2.4706997e-05,1.8269094e-05,5.8802421e-07,6.0960722e-07,1.9514999e-08
28.30856401,0.0053989061,0.51731893,5.6561905e-05,2.5489871e-05,1.8509985e-05,6.0617208e-07,6.3824649e-07,2.2584645e-08
28.3144817,0.0053818789,0.51586168,5.6370491e-05,2.5537336e-05,1.851837e-05,6.01388e-07,6.3310439e-07,2.4220018e-08
28.32035411,0.0053320238,0.51237778,5.588483e-05,2.5592701e-05,1.8382813e-05,5.9280765e-07,6.25663e-07,2.6996486e-08
28.32118932,0.0053286844,0.51204601,5.587897e-05,2.5633714e-05,1.8379319e-05,5.9261262e-07,6.260256e-07,2.7221299e-08
28.32784785,0.0052987148,0.50793459,5.5593516e-05,2.5729382e-05,1.8339523e-05,5.897484e-07,6.3258363e-07,3.026142e-08
28.33365734,0.0052982284,0.50805579,5.5591707e-05,2.5518479e-05,1.8393409e-05,5.9275742e-07,6.3369221e-07,3.4091113e-08
28.33407251,0.0052981843,0.50809839,5.560618e-05,2.5520933e-05,1.8392614e-05,5.9389297e-07,6.3515941e-07,3.4287782e-08
28.33490284,0.0052980942,0.50819972,5.5604374e-05,2.5454797e-05,1.8388214e-05,5.9288498e-07,6.3191031e-07,3.4912502e-08
28.33781239,0.0053077332,0.51396721,5.5687579e-05,2.5385004e-05,1.846726e-05,5.9293876e-07,6.2736514e-07,3.7038703e-08
28.33822859,0.0053110229,0.51506657,5.5713896e-05,2.5395438e-05,1.8480361e-05,5.9344168e-07,6.2734848e-07,3.736848e-08
28.35156173,0.0053196256,0.52892025,5.5931028e-05,2.5816663e-05,1.8612558e-05,5.975796e-07,6.3860049e-07,4.2930994e-08
28.36679525,0.0051798731,0.52841079,5.4727294e-05,2.5527008e-05,1.8307986e-05,5.7960467e-07,6.3697913e-07,4.8998856e-08
28.37326809,0.0051460692,0.5195041,5.4270227e-05,2.5251182e-05,1.8259585e-05,5.7227289e-07,6.2410371e-07,4.8126358e-08
28.38861172,0.0051788843,0.51512336,5.4683245e-05,2.5968289e-05,1.8707058e-05,5.8675925e-07,6.4975283e-07,4.8649345e-08
28.39105457,0.0051959052,0.52036911,5.491372e-05,2.6111529e-05,1.8793522e-05,5.9046641e-07,6.5251499e-07,4.7779512e-08
28.40774301,0.0051518328,0.54208119,5.4468214e-05,2.6177481e-05,1.849211e-05,5.8159809e-07,6.4940879e-07,4.5016146e-08
28.41338902,0.0051337683,0.53952861,5.4312452e-05,2.5975346e-05,1.8331783e-05,5.7857772e-07,6.4388213e-07,4.1461736e-08
28.41540209,0.0051300841,0.53780161,5.4311663e-05,2.58741e-05,1.8271347e-05,5.7992279e-07,6.4519772e-07,4.0405478e-08
28.42545752,0.0051331542,0.52690404,5.4465904e-05,2.537017e-05,1.8231703e-05,5.864079e-07,6.3508388e-07,3.8457996e-08
28.4266668,0.0051366884,0.52717586,5.4499727e-05,2.5267059e-05,1.8241337e-05,5.8661745e-07,6.309459e-07,3.8176214e-08
28.45355063,0.0051662189,0.57930096,5.4588215e-05,2.5195273e-05,1.8625334e-05,5.8452479e-07,6.3124581e-07,4.0686089e-08
28.45436139,0.0051622956,0.56660417,5.4534968e-05,2.5188463e-05,1.8611287e-05,5.8303115e-07,6.2948966e-07,4.0575583e-08
28.46804805,0.0051030662,0.53754452,5.3892969e-05,2.4845608e-05,1.8379872e-05,5.7198514e-07,6.1228066e-07,3.7069624e-08
28.47045629,0.0051142971,0.53369989,5.4081255e-05,2.5059184e-05,1.8440169e-05,5.7530879e-07,6.1934063e-07,3.7549218e-08
28.47166162,0.0051141175,0.53104806,5.4128475e-05,2.5120919e-05,1.8442998e-05,5.7596056e-07,6.1979112e-07,3.7924733e-08
28.47246579,0.0051178903,0.52957255,5.4214749e-05,2.5262168e-05,1.8449693e-05,5.7697414e-07,6.2109852e-07,3.7998279e-08
28.50024576,0.0052753868,0.5555317,5.6097773e-05,2.6291615e-05,1.8876966e-05,6.1967236e-07,6.7004424e-07,3.8834596e-08
28.51377093,0.00514826,0.53532963,5.4828822e-05,2.5963478e-05,1.8293913e-05,5.9387499e-07,6.5250856e-07,3.4401025e-08
28.51861671,0.0051263067,0.52091012,5.4624849e-05,2.6130309e-05,1.82045e-05,5.91776e-07,6.6222013e-07,3.1191513e-08
28.5254628,0.005121332,0.51301096,5.4562757e-05,2.6247584e-05,1.8171274e-05,5.9065553e-07,6.6361439e-07,2.9476993e-08
28.53511803,0.0051028977,0.51757493,5.4357281e-05,2.5851596e-05,1.8026945e-05,5.8233905e-07,6.3775034e-07,2.6954828e-08
28.55500563,0.0053340189,0.55013679,5.671027e-05,2.5476657e-05,1.8752944e-05,6.3118661e-07,6.5425554e-07,2.9297281e-08
28.5665309,0.0051507396,0.52151717,5.469005e-05,2.4392625e-05,1.8021553e-05,5.893212e-07,6.1268239e-07,2.7290627e-08
28.56855268,0.0051264735,0.53696107,5.4413031e-05,2.4139559e-05,1.7907215e-05,5.8356148e-07,6.0662373e-07,2.7540899e-08
28.58099398,0.0051108456,0.61534724,5.422866e-05,2.3445811e-05,1.7846816e-05,5.8244038e-07,5.8942514e-07,2.9211238e-08
28.58342344,0.0051652351,0.61959448,5.4809031e-05,2.3669566e-05,1.8033175e-05,5.9464869e-07,5.9962422e-07,2.8749948e-08
28.58546592,0.0052108878,0.62390782,5.5305919e-05,2.3985677e-05,1.8206737e-05,6.0513049e-07,6.1289289e-07,2.8888098e-08
28.58963964,0.0053540648,0.63867908,5.6923545e-05,2.479945e-05,1.8724144e-05,6.4076788e-07,6.5125705e-07,3.0251321e-08
28.59218147,0.0053926416,0.63880528,5.7273863e-05,2.4930097e-05,1.8839428e-05,6.4680504e-07,6.5500711e-07,3.0380677e-08
28.59731822,0.0054606054,0.63850067,5.8057524e-05,2.5567131e-05,1.9082088e-05,6.6512779e-07,6.7804239e-07,2.9867401e-08
28.61938494,0.0051969004,0.54918825,5.5393247e-05,2.5044726e-05,1.8147397e-05,6.0200036e-07,6.2519519e-07,2.1824133e-08
28.62143479,0.0052021659,0.54220768,5.5529364e-05,2.5301182e-05,1.8185314e-05,6.0458989e-07,6.3433451e-07,2.0865409e-08
28.63355187,0.0054214599,0.56238281,5.7689999e-05,2.599293e-05,1.9018215e-05,6.528709e-07,6.8897987e-07,2.1233326e-08
28.63397798,0.0054024865,0.5624106,5.7473132e-05,2.5839678e-05,1.8956215e-05,6.4771426e-07,6.8246353e-07,2.0942539e-08
28.64791601,0.0052191515,0.59443036,5.5442671e-05,2.467167e-05,1.8171213e-05,6.0042074e-07,6.2054649e-07,1.8469484e-08
28.64873815,0.0052068453,0.59470795,5.5310679e-05,2.4542202e-05,1.8116886e-05,5.9686492e-07,6.1671249e-07,1.8622561e-08
28.66888974,0.0053496694,0.62049515,5.6820884e-05,2.4860314e-05,1.8533242e-05,6.2927889e-07,6.3995737e-07,1.7254166e-08
28.69105497,0.0052634799,0.61627562,5.5975838e-05,2.5019377e-05,1.8283354e-05,6.0831394e-07,6.2513407e-07,1.7731744e-08
28.69147022,0.00525634,0.61553747,5.5905499e-05,2.4989105e-05,1.8262943e-05,6.0630739e-07,6.2347352e-07,1.7465951e-08
28.69558828,0.0051855616,0.60764687,5.5117596e-05,2.4566606e-05,1.8038704e-05,5.8877038e-07,6.0042591e-07,1.6863068e-08
28.703028,0.0053153141,0.62413365,5.640902e-05,2.5101541e-05,1.8474607e-05,6.1706492e-07,6.3057169e-07,1.795236e-08
28.71067947,0.0054549764,0.64726518,5.7895732e-05,2.5858807e-05,1.8898299e-05,6.4463294e-07,6.626311e-07,1.7686592e-08
28.75030146,0.0056455982,0.59695096,5.9967443e-05,2.6522684e-05,1.9446669e-05,6.8446363e-07,6.9421309e-07,1.7349163e-08
28.75387497,0.005645076,0.58767349,5.9985671e-05,2.6534063e-05,1.9448881e-05,6.8479049e-07,6.9770118e-07,1.9028137e-08
28.76019884,0.0057605274,0.58526137,6.1287403e-05,2.7096565e-05,1.9874467e-05,7.1437338e-07,7.3202475e-07,2.1889145e-08
28.76597375,0.0054449683,0.54481123,5.7892633e-05,2.5476183e-05,1.8824315e-05,6.3996349e-07,6.5752862e-07,2.1399223e-08
28.76899066,0.0054445449,0.54188671,5.788985e-05,2.5415333e-05,1.8785786e-05,6.4203616e-07,6.615288e-07,2.2355217e-08
28.779808,0.0058299246,0.58443665,6.1791182e-05,2.6940148e-05,2.0160427e-05,7.2747829e-07,7.4102951e-07,3.0256806e-08
28.78388704,0.005580988,0.57137853,5.9160031e-05,2.5509528e-05,1.9295423e-05,6.673451e-07,6.7338298e-07,2.9204627e-08
28.79960707,0.0054283323,0.57961893,5.7563129e-05,2.4519489e-05,1.8727052e-05,6.3185903e-07,6.2237453e-07,3.0878077e-08
28.81393875,0.0055112632,0.57790561,5.8726496e-05,2.5299416e-05,1.9135878e-05,6.5937288e-07,6.6479957e-07,3.8151712e-08
28.84361502,0.0055082472,0.61094565,5.8583332e-05,2.5279077e-05,1.9211992e-05,6.4720443e-07,6.5496571e-07,5.6938277e-08
28.85447009,0.0054115578,0.60219016,5.7531501e-05,2.4768239e-05,1.8927118e-05,6.2599978e-07,6.2921807e-07,5.6564408e-08
28.86502111,0.0057272829,0.63312566,6.0850853e-05,2.6306831e-05,2.0233794e-05,6.9881958e-07,7.0680203e-07,6.232619e-08
28.87302966,0.0054974518,0.59870001,5.8430634e-05,2.5402087e-05,1.9483769e-05,6.432843e-07,6.5489596e-07,6.1314688e-08
28.89308669,0.0052797721,0.54870904,5.6200899e-05,2.4333542e-05,1.8820282e-05,5.9592486e-07,5.9812189e-07,5.252099e-08
28.89434449,0.0052795776,0.54601556,5.6188374e-05,2.433814e-05,1.8840172e-05,5.967166e-07,5.9994086e-07,5.2464423e-08
28.90021775,0.0053006813,0.52679427,5.6450256e-05,2.4723875e-05,1.9015394e-05,6.0255975e-07,6.1520802e-07,4.8280554e-08
28.91465755,0.005452114,0.51595318,5.8113881e-05,2.5792461e-05,1.9711728e-05,6.3830132e-07,6.6123542e-07,4.1252328e-08
28.92796398,0.0053003097,0.50313165,5.6600266e-05,2.5584864e-05,1.9211401e-05,6.0661929e-07,6.4612311e-07,3.1632409e-08
28.92880404,0.0052692272,0.50028747,5.6291908e-05,2.5492052e-05,1.9116342e-05,6.0131276e-07,6.4226284e-07,3.0908488e-08
28.9346344,0.0052046108,0.49802036,5.5726247e-05,2.557399e-05,1.8926554e-05,5.9165862e-07,6.3703184e-07,2.8111406e-08
28.94952783,0.0052034351,0.49888081,5.5730986e-05,2.5521726e-05,1.9037106e-05,5.910748e-07,6.3455283e-07,2.4791334e-08
28.95907066,0.005252147,0.5010791,5.6270838e-05,2.6083098e-05,1.9313941e-05,6.0054997e-07,6.448025e-07,2.414e-08
28.97786474,0.0052506473,0.49927933,5.6173585e-05,2.677577e-05,1.937483e-05,6.0711045e-07,6.8007433e-07,2.1555223e-08
28.98529158,0.0051360329,0.48951318,5.489002e-05,2.6172359e-05,1.8857376e-05,5.8161774e-07,6.5396077e-07,1.9755122e-08
28.9975486,0.0051351678,0.48640656,5.4584425e-05,2.5549533e-05,1.8815215e-05,5.7112605e-07,6.3533058e-07,1.7217799e-08
29.01147938,0.005345158,0.50697439,5.6852423e-05,2.6881941e-05,1.9609089e-05,6.1740839e-07,6.9157596e-07,1.6108997e-08
29.01700678,0.0053426072,0.50492722,5.6823999e-05,2.6970839e-05,1.9621789e-05,6.1618614e-07,6.8878832e-07,1.572914e-08
29.01913337,0.0053471373,0.50471389,5.6922144e-05,2.7124455e-05,1.9647425e-05,6.1806438e-07,6.9095983e-07,1.5917708e-08
29.06137536,0.0054364766,0.53198648,5.7869923e-05,2.7748485e-05,1.9963741e-05,6.3551565e-07,7.1380959e-07,1.2646821e-08
29.07295757,0.0053243192,0.52583387,5.657613e-05,2.7186099e-05,1.9489276e-05,6.0550269e-07,6.7989872e-07,1.1965244e-08
29.07464887,0.0052999201,0.52368128,5.6299272e-05,2.7043475e-05,1.9375521e-05,6.005254e-07,6.7515042e-07,1.2043229e-08
29.08008779,0.0052159609,0.51533992,5.5360484e-05,2.6432953e-05,1.9001044e-05,5.8246104e-07,6.5844836e-07,1.2194552e-08
29.08298711,0.0051875359,0.51135216,5.5125553e-05,2.6332973e-05,1.8894392e-05,5.7722301e-07,6.5576024e-07,1.191486e-08
29.14199276,0.0048347095,0.5036927,5.0919056e-05,2.3673e-05,1.7868012e-05,4.8661736e-07,5.3707115e-07,1.141678e-08
29.15799436,0.0061357442,0.60562045,6.4771986e-05,3.105552e-05,2.3320919e-05,7.8041407e-07,8.7615109e-07,2.346929e-08
29.16724876,0.0051965866,0.50324583,5.4855576e-05,2.6430561e-05,1.9652572e-05,5.6632597e-07,6.4842016e-07,1.9740141e-08
29.16807923,0.0052042322,0.50336021,5.4925409e-05,2.6438743e-05,1.9658013e-05,5.6719807e-07,6.4874281e-07,1.9770299e-08
29.17761797,0.0056111132,0.53862182,5.8938197e-05,2.7999878e-05,2.1113632e-05,6.4888892e-07,7.3335938e-07,2.1744753e-08
29.17806613,0.0056141062,0.53876144,5.8987473e-05,2.8030378e-05,2.1111384e-05,6.5062508e-07,7.3387942e-07,2.1765635e-08
29.18030842,0.0056199304,0.53861491,5.9062355e-05,2.8030498e-05,2.1123586e-05,6.5317529e-07,7.3604883e-07,2.1811199e-08
29.18660021,0.0056438595,0.5397116,5.9221287e-05,2.7893644e-05,2.1201123e-05,6.5747191e-07,7.3527104e-07,2.1174824e-08
29.19517233,0.0056551305,0.5409163,5.9248071e-05,2.7810681e-05,2.1219933e-05,6.5528137e-07,7.2444476e-07,2.0894162e-08
29.21099036,0.0056622956,0.5381707,5.9177472e-05,2.7658939e-05,2.1219683e-05,6.4781743e-07,7.1423116e-07,2.0322159e-08
29.22013734,0.0057032869,0.54030711,5.9318388e-05,2.74562e-05,2.1378769e-05,6.4772702e-07,7.0662089e-07,2.1835681e-08
29.22059314,0.0057032213,0.54044054,5.9334508e-05,2.7486627e-05,2.1382811e-05,6.4890089e-07,7.0915644e-07,2.1809446e-08
29.22605813,0.0056924522,0.54345718,5.9139231e-05,2.7385096e-05,2.1362994e-05,6.4489191e-07,7.070652e-07,2.1495284e-08
29.22975906,0.0060946875,0.58639922,6.3369211e-05,2.9435039e-05,2.2978572e-05,7.3974651e-07,8.1397396e-07,2.4985657e-08
29.23978541,0.0060598557,0.59414833,6.313658e-05,2.9897578e-05,2.298208e-05,7.3520029e-07,8.2580205e-07,2.6934489e-08
29.26250105,0.0056692127,0.56353281,5.9030171e-05,2.8472889e-05,2.1593933e-05,6.4886544e-07,7.4451177e-07,2.3651667e-08
29.27244964,0.005685603,0.5656723,5.9048849e-05,2.8453526e-05,2.167139e-05,6.4875967e-07,7.4203425e-07,2.5060691e-08
29.28161988,0.0057018084,0.56095102,5.9243698e-05,2.848807e-05,2.1956614e-05,6.5645418e-07,7.4534782e-07,2.3747929e-08
29.29460133,0.005690887,0.5501946,5.9428636e-05,2.9568096e-05,2.2100232e-05,6.6688843e-07,7.7658987e-07,2.1972864e-08
29.30978173,0.0057021543,0.54475302,5.9814869e-05,2.9754268e-05,2.2134719e-05,6.7000374e-07,7.9436546e-07,1.7848794e-08
29.32199238,0.0055009254,0.52722225,5.7539534e-05,2.8167523e-05,2.1336893e-05,6.1672336e-07,7.1483189e-07,1.393647e-08
29.32631083,0.0053131877,0.51397252,5.5563828e-05,2.7294073e-05,2.064531e-05,5.7790292e-07,6.6946326e-07,1.2449698e-08
29.32967358,0.0051909868,0.50603347,5.435626e-05,2.6540424e-05,2.0201815e-05,5.5127867e-07,6.3518081e-07,1.229514e-08
29.33741591,0.0050888281,0.50340337,5.3238189e-05,2.5719025e-05,1.9767035e-05,5.284479e-07,6.0119753e-07,1.1647691e-08
29.34643494,0.005087222,0.50657829,5.2999083e-05,2.5303739e-05,1.9744148e-05,5.2076483e-07,5.8926728e-07,1.2946167e-08
29.34846995,0.0050679424,0.50468125,5.2781411e-05,2.51568e-05,1.9668968e-05,5.1627138e-07,5.8464722e-07,1.2813829e-08
29.3529429,0.0050897367,0.50639427,5.2988942e-05,2.5279958e-05,1.9784496e-05,5.2030406e-07,5.8776538e-07,1.3802058e-08
29.36131436,0.0052620108,0.5218984,5.4615251e-05,2.6038712e-05,2.0497989e-05,5.5496579e-07,6.3186112e-07,1.4704365e-08
29.37395389,0.0052255388,0.51702371,5.4048197e-05,2.5794992e-05,2.0365593e-05,5.4062053e-07,6.0925632e-07,1.4168921e-08
29.3922016,0.0051398275,0.50806005,5.3007622e-05,2.5226039e-05,1.9990075e-05,5.159813e-07,5.8468111e-07,1.3975883e-08
29.39343975,0.0051396731,0.50711557,5.3022398e-05,2.5258031e-05,1.9976737e-05,5.1709767e-07,5.8659681e-07,1.3879698e-08
29.39756854,0.0051426648,0.50453754,5.3098319e-05,2.5408739e-05,1.9974436e-05,5.1827936e-07,5.9116679e-07,1.4082788e-08
29.40004655,0.0051458833,0.50375281,5.3140231e-05,2.5546821e-05,2.0035559e-05,5.189661e-07,5.9410875e-07,1.3888895e-08
29.40169932,0.0051456575,0.50288929,5.3172818e-05,2.5636009e-05,2.0035741e-05,5.1959547e-07,5.9587138e-07,1.3907607e-08
29.4025257,0.0051455425,0.50250724,5.3187699e-05,2.5655339e-05,2.0019015e-05,5.1983144e-07,5.9676193e-07,1.3987667e-08
29.41079898,0.0051515929,0.49972453,5.3095684e-05,2.5245716e-05,2.0074103e-05,5.1754764e-07,5.8698806e-07,1.3950445e-08
29.41865817,0.0051469709,0.49981832,5.2885827e-05,2.5101862e-05,2.0025847e-05,5.150292e-07,5.8567182e-07,1.3408991e-08
29.42031206,0.0051467754,0.49989725,5.28338e-05,2.5051367e-05,2.0017984e-05,5.1415934e-07,5.8560244e-07,1.3364001e-08
29.4244453,0.005142626,0.49980147,5.2711075e-05,2.4827003e-05,1.9999232e-05,5.1235111e-07,5.8286744e-07,1.3748726e-08
29.42609801,0.0051424418,0.49992223,5.2720038e-05,2.4885098e-05,2.0021661e-05,5.1375093e-07,5.8642168e-07,1.4169993e-08
29.43105374,0.0051381841,0.49976779,5.267969e-05,2.4847191e-05,2.0021495e-05,5.1124055e-07,5.7970897e-07,1.4675562e-08
29.43848676,0.0051410766,0.49987653,5.2742832e-05,2.5019715e-05,2.0035872e-05,5.115146e-07,5.8309981e-07,1.7229911e-08
29.44675406,0.0051438291,0.4996331,5.2783041e-05,2.5302178e-05,2.0058588e-05,5.1336082e-07,5.9469044e-07,1.6786462e-08
29.45047792,0.0051471759,0.49978876,5.285164e-05,2.552061e-05,2.0038185e-05,5.1650004e-07,6.0276962e-07,1.6259768e-08
29.45213311,0.0051469435,0.49975553,5.2783804e-05,2.5417846e-05,2.0026007e-05,5.1494981e-07,6.018212e-07,1.5878783e-08
29.45461589,0.005146582,0.49965356,5.273168e-05,2.5415987e-05,2.0024295e-05,5.1446514e-07,6.0365481e-07,1.5529101e-08
29.47198448,0.0051322595,0.49966397,5.251344e-05,2.5217901e-05,1.985859e-05,5.0860712e-07,5.9665136e-07,1.7456856e-08
29.47487432,0.005131904,0.49968645,5.2481987e-05,2.5146966e-05,1.9859349e-05,5.0832333e-07,5.9715001e-07,1.8795606e-08
29.487682,0.0051385094,0.49993217,5.2391809e-05,2.4531418e-05,1.988835e-05,5.0566754e-07,5.7357188e-07,2.0998261e-08
29.49057645,0.0051381584,0.50004024,5.2442655e-05,2.4477241e-05,1.9908372e-05,5.0566145e-07,5.7196381e-07,2.1320331e-08
29.49553837,0.0051375948,0.50036291,5.2430547e-05,2.4616316e-05,1.9955535e-05,5.065308e-07,5.7874151e-07,2.1188415e-08
29.53484352,0.0056673409,0.56850962,5.760716e-05,2.776843e-05,2.2229181e-05,6.190211e-07,7.3014563e-07,2.5333682e-08
29.538038,0.0056613662,0.57058063,5.7462541e-05,2.745081e-05,2.2202602e-05,6.1623844e-07,7.2366329e-07,2.5475848e-08
29.53940565,0.0056556019,0.57086319,5.7393602e-05,2.7379689e-05,2.2188948e-05,6.1548836e-07,7.2231653e-07,2.6087004e-08
29.54430589,0.0053563724,0.54333985,5.423331e-05,2.5633099e-05,2.1071656e-05,5.4952649e-07,6.3875573e-07,2.511394e-08
29.55644655,0.0053179369,0.54328847,5.377124e-05,2.5175693e-05,2.077281e-05,5.360242e-07,6.0591734e-07,2.1901057e-08
29.56166083,0.0053902847,0.55103825,5.4507104e-05,2.5486011e-05,2.1047136e-05,5.5124223e-07,6.2273476e-07,2.1258804e-08
29.57975601,0.0053401979,0.54617329,5.397862e-05,2.5203918e-05,2.0874153e-05,5.4342178e-07,6.1985836e-07,1.9288157e-08
29.59173016,0.0053172903,0.54403278,5.3538224e-05,2.4748135e-05,2.074609e-05,5.3414828e-07,6.0305697e-07,2.0248839e-08
29.59430329,0.0053170063,0.54405642,5.34375e-05,2.4560344e-05,2.0754227e-05,5.310356e-07,5.9665515e-07,2.0349652e-08
29.59902069,0.0053164964,0.54406982,5.3439857e-05,2.4600253e-05,2.0694757e-05,5.3022445e-07,5.9191509e-07,1.950077e-08
29.60459858,0.0053216021,0.54457846,5.3370825e-05,2.4428374e-05,2.0671182e-05,5.2627688e-07,5.7931917e-07,1.9339952e-08
29.60588654,0.005321449,0.54455646,5.3354135e-05,2.4391656e-05,2.0661449e-05,5.2539978e-07,5.774188e-07,1.8549138e-08
29.61233663,0.0053322976,0.5457111,5.342528e-05,2.4149372e-05,2.0621167e-05,5.2566501e-07,5.7463734e-07,1.8328173e-08
29.61535179,0.0053378114,0.54636033,5.3492467e-05,2.4273525e-05,2.0615556e-05,5.2848585e-07,5.797594e-07,1.8043771e-08
29.6209567,0.0053430535,0.54714584,5.3662633e-05,2.4379567e-05,2.0650558e-05,5.3142628e-07,5.8129736e-07,1.6796785e-08
29.62225135,0.005348989,0.54781502,5.3691299e-05,2.4279389e-05,2.0704447e-05,5.3059311e-07,5.7618245e-07,1.7222533e-08
29.64029127,0.0053102288,0.544566,5.305247e-05,2.3894603e-05,2.0378171e-05,5.2432579e-07,5.7655071e-07,1.6220126e-08
29.64286368,0.0053099727,0.54465463,5.3011967e-05,2.3760156e-05,2.0351671e-05,5.241726e-07,5.7305442e-07,1.6564536e-08
29.64372115,0.0053098867,0.54468127,5.3003867e-05,2.3736652e-05,2.0346261e-05,5.2395667e-07,5.7272387e-07,1.6622437e-08
29.6441504,0.0053162397,0.54535031,5.3073539e-05,2.3774694e-05,2.0370085e-05,5.252572e-07,5.7464385e-07,1.6588088e-08
29.64543816,0.0053161066,0.54538641,5.3016397e-05,2.3731566e-05,2.0377582e-05,5.241888e-07,5.7353048e-07,1.668644e-08
29.6716574,0.0049441458,0.50783734,4.9114471e-05,2.1423386e-05,1.8731503e-05,4.485938e-07,4.7425308e-07,1.2387192e-08
29.67445351,0.004943866,0.50781591,4.9081449e-05,2.1275966e-05,1.8718144e-05,4.4749418e-07,4.6786676e-07,1.2245375e-08
29.68243056,0.0049309218,0.50671442,4.8949545e-05,2.1112373e-05,1.8635388e-05,4.4364432e-07,4.6147567e-07,1.2026587e-08
29.6903967,0.0049303106,0.50707087,4.8794445e-05,2.078418e-05,1.8672841e-05,4.4298095e-07,4.5662744e-07,1.2443399e-08
29.69597462,0.0049234391,0.50654103,4.874652e-05,2.0816199e-05,1.8688304e-05,4.4223337e-07,4.5622219e-07,1.3066825e-08
29.70234164,0.0049229556,0.50635015,4.8724343e-05,2.0763075e-05,1.8748087e-05,4.4104915e-07,4.5141885e-07,1.316773e-08
29.72975659,0.0049066386,0.50486296,4.843647e-05,2.0778534e-05,1.874907e-05,4.3515424e-07,4.4877423e-07,1.2444751e-08
29.73451859,0.0049061939,0.50507445,4.8449744e-05,2.0806006e-05,1.8755328e-05,4.3510613e-07,4.4943882e-07,1.2157939e-08
29.74126054,0.0048982032,0.50464984,4.8340072e-05,2.0773483e-05,1.8786574e-05,4.3322781e-07,4.4668082e-07,1.1497258e-08
29.74601533,0.0048977843,0.50486125,4.818578e-05,2.0579191e-05,1.8833162e-05,4.3091017e-07,4.4292508e-07,1.132918e-08
29.75156257,0.0048972353,0.50502268,4.8081738e-05,2.0432161e-05,1.8886662e-05,4.3074329e-07,4.442149e-07,1.0778327e-08
29.75552489,0.0048968219,0.50506048,4.8095447e-05,2.0374925e-05,1.8968861e-05,4.3069541e-07,4.4325055e-07,1.0591545e-08
29.77852656,0.0049025699,0.50482984,4.8076162e-05,2.0283392e-05,1.9077125e-05,4.2566188e-07,4.3203698e-07,1.2920958e-08
29.78686525,0.0049107682,0.50525798,4.8146517e-05,2.0310317e-05,1.9108074e-05,4.2676793e-07,4.3712942e-07,1.4389334e-08
29.78805817,0.0049106562,0.50521047,4.8157681e-05,2.0326765e-05,1.9104335e-05,4.2679014e-07,4.3697279e-07,1.4710662e-08
29.79282984,0.0049102408,0.50515601,4.8149486e-05,2.0302904e-05,1.9132636e-05,4.2830485e-07,4.4005916e-07,1.5056827e-08
29.79759238,0.004900457,0.50433849,4.8132809e-05,2.0334297e-05,1.9142933e-05,4.2918327e-07,4.436457e-07,1.5838679e-08
29.80156115,0.0049001743,0.50463276,4.8104219e-05,2.0351167e-05,1.9170806e-05,4.2993197e-07,4.4490699e-07,1.6648091e-08
29.82929768,0.0048879052,0.50563645,4.7612699e-05,2.0163462e-05,1.9308939e-05,4.2242672e-07,4.4033857e-07,1.3364714e-08
29.8320701,0.0048876342,0.5055023,4.766304e-05,2.0162787e-05,1.9308904e-05,4.2027301e-07,4.3694198e-07,1.3289156e-08
29.83643153,0.0048989121,0.50630135,4.77397e-05,2.0213507e-05,1.9348611e-05,4.2107842e-07,4.3748103e-07,1.3475343e-08
29.84318667,0.0049104494,0.50659381,4.7895108e-05,2.0270429e-05,1.9518621e-05,4.2259298e-07,4.3480635e-07,1.3671328e-08
29.85434947,0.0049221611,0.61267663,4.7963202e-05,2.026438e-05,1.9632519e-05,4.2206817e-07,4.3395778e-07,1.3057527e-08
29.86472457,0.0049212769,0.75176748,4.8112018e-05,2.098083e-05,1.9674913e-05,4.2795338e-07,4.5640348e-07,1.3400508e-08
29.86552266,0.004921216,0.76043086,4.8150861e-05,2.103596e-05,1.9684644e-05,4.2946145e-07,4.5953646e-07,1.3315682e-08
29.87190734,0.0049206998,0.81634905,4.8033028e-05,2.0743064e-05,1.9777718e-05,4.2758119e-07,4.5761446e-07,1.399476e-08
29.88590482,0.0049351291,0.82544012,4.8083268e-05,2.0743708e-05,2.0011664e-05,4.292576e-07,4.6283229e-07,1.4967555e-08
29.89830007,0.0049150041,0.84068332,4.7802562e-05,2.0648785e-05,2.008586e-05,4.23978e-07,4.5595268e-07,1.4464694e-08
29.90227574,0.0048951668,0.8258657,4.7670661e-05,2.0757197e-05,2.0026097e-05,4.2330842e-07,4.6032265e-07,1.2912589e-08
29.9086153,0.0048741188,0.80317499,4.7545135e-05,2.0760919e-05,1.9911252e-05,4.2045083e-07,4.5846957e-07,1.2593377e-08
29.91413977,0.0048519242,0.76825418,4.72094e-05,2.0581997e-05,1.9744471e-05,4.1637581e-07,4.5767405e-07,1.3037934e-08
29.9188754,0.0048745044,0.72934769,4.7378247e-05,2.0480351e-05,1.9833569e-05,4.1829672e-07,4.5361334e-07,1.2627394e-08
29.92363223,0.0048988535,0.6971387,4.7474126e-05,2.0208156e-05,1.9925814e-05,4.1921177e-07,4.4856374e-07,1.277216e-08
29.92522322,0.0048986769,0.68492082,4.7418172e-05,2.0102559e-05,1.9933545e-05,4.1763256e-07,4.4509351e-07,1.2760918e-08
29.93816735,0.005041707,0.55231254,4.9015314e-05,2.0882102e-05,2.0784359e-05,4.4770318e-07,4.7997778e-07,1.4271213e-08
29.93898632,0.0050416041,0.54567015,4.8997643e-05,2.0888103e-05,2.0804147e-05,4.4749986e-07,4.8050035e-07,1.4350086e-08
29.9479902,0.0050409347,0.49910245,4.8934264e-05,2.0943293e-05,2.0968374e-05,4.4754005e-07,4.8441948e-07,1.5086577e-08
29.94962831,0.0050407275,0.49899491,4.8940527e-05,2.0980203e-05,2.0961444e-05,4.4782273e-07,4.8461236e-07,1.4967673e-08
29.9590474,0.0050395101,0.49712534,4.8803358e-05,2.085802e-05,2.0934899e-05,4.432923e-07,4.7731917e-07,1.5459792e-08
29.9668284,0.0050384521,0.49539083,4.8726003e-05,2.112315e-05,2.1057476e-05,4.4445441e-07,4.834384e-07,1.5428612e-08
29.96723792,0.005038394,0.49543196,4.8723434e-05,2.1143309e-05,2.1060218e-05,4.4478044e-07,4.8457861e-07,1.5423564e-08
29.9701046,0.0050379833,0.49567147,4.8736909e-05,2.1194516e-05,2.1105415e-05,4.4492193e-07,4.8796282e-07,1.5742242e-08
29.97092366,0.0050378625,0.49550738,4.8737639e-05,2.1179485e-05,2.1116714e-05,4.4493955e-07,4.8807241e-07,1.5753442e-08
29.98443801,0.005035916,0.49596625,4.884371e-05,2.1535326e-05,2.1113909e-05,4.4898143e-07,5.0185169e-07,1.6568231e-08
29.99672379,0.0050343461,0.49589935,4.8923498e-05,2.1961298e-05,2.1178711e-05,4.5282226e-07,5.1696395e-07,1.5480095e-08
30.01158843,0.0050925283,0.50220929,4.9445685e-05,2.2001544e-05,2.1383419e-05,4.6041456e-07,5.1811637e-07,1.5573349e-08
30.01200286,0.0050924701,0.50226853,4.9420239e-05,2.1943292e-05,2.1389009e-05,4.6049308e-07,5.1725253e-07,1.5481155e-08
30.01365833,0.0050901091,0.5025819,4.9360326e-05,2.1792529e-05,2.1371488e-05,4.5869229e-07,5.1319911e-07,1.5337687e-08
30.0339785,0.0050696227,0.4999209,4.8945337e-05,2.1381098e-05,2.1303814e-05,4.5144509e-07,5.020498e-07,1.6009786e-08
30.03979258,0.0051014758,0.5044995,4.9249032e-05,2.1425648e-05,2.1450193e-05,4.5822357e-07,5.0928522e-07,1.6731761e-08
30.04020808,0.0051014129,0.50465409,4.9261237e-05,2.1443786e-05,2.1443676e-05,4.5814849e-07,5.0976832e-07,1.6491678e-08
30.04269924,0.0050944165,0.50476104,4.9212651e-05,2.1447216e-05,2.1423511e-05,4.587531e-07,5.1276883e-07,1.6516603e-08
30.04891088,0.0050913354,0.50481581,4.9066445e-05,2.12057e-05,2.1421966e-05,4.5426034e-07,5.0576802e-07,1.5790551e-08
30.05511535,0.005083841,0.50551058,4.8917113e-05,2.0940208e-05,2.1388008e-05,4.4878476e-07,4.8905276e-07,1.5693707e-08
30.05635357,0.0050285012,0.49988347,4.839364e-05,2.0729356e-05,2.1175749e-05,4.3896906e-07,4.789804e-07,1.5572436e-08
30.07248161,0.0050769909,0.50578103,4.8911267e-05,2.1117229e-05,2.1293551e-05,4.5249674e-07,4.9956099e-07,1.3556234e-08
30.09071016,0.0050813873,0.50684669,4.865897e-05,2.0333963e-05,2.121367e-05,4.4266457e-07,4.6667814e-07,1.2816462e-08
30.09402458,0.0050740068,0.50626281,4.8608088e-05,2.0365464e-05,2.121474e-05,4.4314828e-07,4.670871e-07,1.2761245e-08
30.09485233,0.0050739003,0.50618704,4.8598686e-05,2.0376458e-05,2.1227758e-05,4.4327905e-07,4.6725e-07,1.2960184e-08
30.11018173,0.0050905412,0.5065345,4.8696147e-05,2.0284576e-05,2.1546548e-05,4.4937266e-07,4.7521299e-07,1.4674933e-08
30.1155768,0.0050993216,0.50654576,4.8795933e-05,2.0367726e-05,2.1640245e-05,4.5049124e-07,4.7576721e-07,1.4293002e-08
30.115993,0.0050992598,0.50640884,4.8776975e-05,2.0341561e-05,2.1641692e-05,4.4956321e-07,4.7456614e-07,1.4290459e-08
30.11765316,0.005103844,0.50666331,4.87756e-05,2.0297881e-05,2.1671237e-05,4.4951682e-07,4.7257868e-07,1.4289651e-08
30.1193143,0.0050369009,0.49980827,4.8110628e-05,1.997734e-05,2.1408029e-05,4.3698942e-07,4.5951401e-07,1.3780657e-08
30.1271567,0.0050450768,0.49976884,4.8231441e-05,2.0171467e-05,2.1525214e-05,4.4024015e-07,4.6230667e-07,1.46386e-08
30.12839264,0.0050472813,0.49998333,4.8257551e-05,2.0256772e-05,2.1523044e-05,4.4185463e-07,4.6629614e-07,1.5137022e-08
30.15310215,0.0050293648,0.4998468,4.8109393e-05,2.0201928e-05,2.1769834e-05,4.4292396e-07,4.6839891e-07,1.7989884e-08
30.16217468,0.0050652871,0.49967357,4.8492655e-05,2.0689291e-05,2.205581e-05,4.4950839e-07,4.8257535e-07,1.9126401e-08
30.16715373,0.0050822528,0.49987331,4.8715955e-05,2.1014247e-05,2.2290625e-05,4.5423312e-07,4.9575504e-07,1.92262e-08
30.18781474,0.005041073,0.50012934,4.8402749e-05,2.1553522e-05,2.2214432e-05,4.5154729e-07,5.0857762e-07,2.5018506e-08
30.23032556,0.0051730034,0.51146952,4.9695655e-05,2.2166365e-05,2.3123148e-05,4.7827346e-07,5.2978884e-07,2.0288207e-08
30.2337183,0.0051810143,0.51222174,4.973285e-05,2.2238509e-05,2.3202682e-05,4.7967663e-07,5.3323112e-07,1.8855923e-08
30.23584026,0.0051835476,0.5124046,4.9728279e-05,2.2196118e-05,2.3218672e-05,4.7961719e-07,5.3263856e-07,1.8910539e-08
30.25824108,0.0051255078,0.50620427,4.9355198e-05,2.2662717e-05,2.3342026e-05,4.7652976e-07,5.3958163e-07,2.1090455e-08
30.26706397,0.0051330958,0.5117962,4.93863e-05,2.2735201e-05,2.3414448e-05,4.8155545e-07,5.4600191e-07,1.9328365e-08
30.26959085,0.0051416069,0.51388769,4.9496002e-05,2.2904112e-05,2.3427283e-05,4.8374476e-07,5.5109013e-07,1.9491234e-08
30.27718245,0.0051434187,0.51868489,4.9566567e-05,2.3065934e-05,2.3395389e-05,4.8698234e-07,5.5554086e-07,1.8823385e-08
30.28477999,0.0051543493,0.52369226,4.9794221e-05,2.3220366e-05,2.3460165e-05,4.9189615e-07,5.7405355e-07,1.844529e-08
30.31489171,0.0051554531,0.52117241,4.9416891e-05,2.2608635e-05,2.3557363e-05,4.8339392e-07,5.502477e-07,1.5471979e-08
30.35221206,0.0051763644,0.52142465,4.9306521e-05,2.2065246e-05,2.3610602e-05,4.8623621e-07,5.4926701e-07,1.1092529e-08
30.35731358,0.0051721694,0.52292715,4.9159268e-05,2.1923594e-05,2.3614768e-05,4.8199672e-07,5.447104e-07,1.004199e-08
30.3598628,0.0051683486,0.5231966,4.9099522e-05,2.1838604e-05,2.3583776e-05,4.8032742e-07,5.3820552e-07,9.9757046e-09
30.36156134,0.0051646516,0.52318105,4.9039255e-05,2.1797291e-05,2.3553406e-05,4.7795987e-07,5.3275416e-07,9.7779462e-09
30.36580289,0.0051571272,0.52321595,4.8913988e-05,2.1671083e-05,2.3549526e-05,4.7595116e-07,5.2711999e-07,9.5871744e-09
30.38147062,0.0051514581,0.52626068,4.8867219e-05,2.1640154e-05,2.3634158e-05,4.8057224e-07,5.390399e-07,1.4922775e-08
30.38571091,0.0051615063,0.52910632,4.8869609e-05,2.1551989e-05,2.3727131e-05,4.8011532e-07,5.3549778e-07,1.3305952e-08
30.39759026,0.0051562724,0.53362303,4.8680206e-05,2.1262998e-05,2.3687044e-05,4.7486052e-07,5.1854677e-07,1.1003887e-08
30.41115846,0.0051470029,0.535744,4.8475517e-05,2.1053904e-05,2.3659254e-05,4.7201726e-07,5.1371364e-07,1.0812933e-08
30.44172336,0.0051546249,0.53026094,4.8399703e-05,2.1060988e-05,2.4015775e-05,4.7322379e-07,5.2133217e-07,1.5686792e-08
30.44977191,0.0051301019,0.51985205,4.8112784e-05,2.1022786e-05,2.4008728e-05,4.6564587e-07,5.0989093e-07,1.5766682e-08
30.46955704,0.005095928,0.51356655,4.7790841e-05,2.103825e-05,2.4079101e-05,4.6247765e-07,5.074215e-07,1.9712859e-08
30.48170762,0.0050700216,0.51029533,4.7552137e-05,2.142258e-05,2.4090605e-05,4.5989959e-07,5.109794e-07,2.2530749e-08
30.48421413,0.0050656273,0.50982311,4.7521672e-05,2.1386056e-05,2.4063562e-05,4.5904849e-07,5.1132906e-07,2.2263136e-08
30.49338291,0.0050480226,0.50787452,4.7247471e-05,2.0819809e-05,2.3851336e-05,4.4980325e-07,4.9547107e-07,1.9244796e-08
30.49629689,0.0050476268,0.50795283,4.7202949e-05,2.0712452e-05,2.3811232e-05,4.4884502e-07,4.8939169e-07,1.9160285e-08
30.51534078,0.0049946767,0.50401759,4.6592212e-05,2.0525422e-05,2.3565718e-05,4.371387e-07,4.7770329e-07,1.8803373e-08
30.51575291,0.0049946168,0.50405166,4.6575928e-05,2.0505987e-05,2.3554296e-05,4.3652007e-07,4.7678037e-07,1.9098018e-08
30.51946767,0.0050068908,0.50554148,4.6633519e-05,2.0502964e-05,2.3534169e-05,4.3741293e-07,4.7816824e-07,1.9371652e-08
30.52815919,0.0050186598,0.50683832,4.6714448e-05,2.0452144e-05,2.3454211e-05,4.3827108e-07,4.7828925e-07,1.997797e-08
30.54601888,0.0050434345,0.50831189,4.6667893e-05,1.9504216e-05,2.3664986e-05,4.3547343e-07,4.504284e-07,2.2378217e-08
30.55185214,0.0050473459,0.50859928,4.6643524e-05,1.9578389e-05,2.3688125e-05,4.3616856e-07,4.5135949e-07,1.9981992e-08
30.56435859,0.0050456179,0.50812904,4.6471698e-05,1.9501122e-05,2.360008e-05,4.3437621e-07,4.5119222e-07,1.7447931e-08
30.60995629,0.0049955952,0.50167317,4.6238502e-05,2.0281459e-05,2.3543466e-05,4.4344549e-07,4.7757781e-07,1.120827e-08
30.61739356,0.0049949163,0.5017916,4.6256383e-05,2.0323107e-05,2.3585277e-05,4.4413544e-07,4.7951309e-07,1.0622031e-08
30.61945903,0.0049893005,0.50140239,4.6203257e-05,2.038461e-05,2.3547685e-05,4.434831e-07,4.7953344e-07,1.1248124e-08
30.62853918,0.0049883476,0.50269118,4.6175999e-05,2.0146872e-05,2.3605051e-05,4.4433988e-07,4.7891927e-07,1.4438977e-08
30.63060285,0.004988136,0.50288511,4.6165453e-05,2.0197029e-05,2.3649078e-05,4.4555091e-07,4.8260237e-07,1.4772106e-08
30.63761933,0.0049874546,0.50265599,4.6176054e-05,2.0374615e-05,2.3802446e-05,4.4816594e-07,4.9551025e-07,1.5285895e-08
30.63885754,0.0049873385,0.50238223,4.6153099e-05,2.0336436e-05,2.3833521e-05,4.4859625e-07,4.9505592e-07,1.5302231e-08
30.64587402,0.0049866629,0.49994102,4.6202742e-05,2.0552221e-05,2.3950419e-05,4.5048994e-07,4.9593017e-07,1.6266324e-08
30.6843269,0.0049239874,0.499967,4.5229622e-05,1.9532114e-05,2.3771923e-05,4.313238e-07,4.7278024e-07,1.8897187e-08
30.68514259,0.0049239064,0.49994514,4.521657e-05,1.9521808e-05,2.3782438e-05,4.3097691e-07,4.7233563e-07,1.8855401e-08
30.68677398,0.0049237503,0.49992604,4.5216446e-05,1.9516513e-05,2.3785332e-05,4.3114263e-07,4.712473e-07,1.9263657e-08
30.69451769,0.0049165453,0.49964389,4.5185726e-05,1.9462132e-05,2.3747625e-05,4.3036937e-07,4.6799568e-07,1.7010314e-08
30.69573962,0.0049164384,0.49972573,4.514439e-05,1.9466305e-05,2.3770503e-05,4.293768e-07,4.6771436e-07,1.650955e-08
30.69981272,0.0049161118,0.49995191,4.5146783e-05,1.9596892e-05,2.3823091e-05,4.3169404e-07,4.7690599e-07,1.6045617e-08
30.70632193,0.0049089489,0.49958549,4.5091463e-05,1.9800875e-05,2.3864822e-05,4.3302845e-07,4.935063e-07,1.6198511e-08
30.72382692,0.0049148463,0.49927645,4.5040525e-05,1.93495e-05,2.3948028e-05,4.3007186e-07,4.7044311e-07,1.5397297e-08
30.72423425,0.0049148234,0.49927287,4.5038536e-05,1.9334419e-05,2.3952965e-05,4.3006259e-07,4.7007432e-07,1.5327123e-08
30.72545626,0.0049147577,0.49940957,4.5025183e-05,1.9297838e-05,2.3986514e-05,4.2980977e-07,4.6994283e-07,1.5562942e-08
30.74709623,0.0049128124,0.49929644,4.4975289e-05,1.9421793e-05,2.4284212e-05,4.2873378e-07,4.7426949e-07,1.5537701e-08
30.751576,0.004912571,0.49954678,4.488799e-05,1.9252947e-05,2.4347248e-05,4.2738702e-07,4.6668168e-07,1.6608647e-08
30.75198326,0.0049125485,0.4995557,4.486854e-05,1.9229774e-05,2.4341786e-05,4.266393e-07,4.6520728e-07,1.6527886e-08
30.75564853,0.0049123494,0.49957837,4.4779502e-05,1.9010269e-05,2.4364891e-05,4.241205e-07,4.5713928e-07,1.7578898e-08
30.76053556,0.0049121096,0.49946719,4.4741758e-05,1.8929861e-05,2.4402067e-05,4.2361004e-07,4.5486962e-07,2.0167513e-08
30.76216457,0.0049120346,0.49940429,4.4715847e-05,1.8869256e-05,2.4411168e-05,4.2322614e-07,4.5426477e-07,2.0225049e-08
30.76338633,0.004911974,0.49934934,4.470347e-05,1.8848446e-05,2.4419293e-05,4.2319051e-07,4.5393349e-07,2.0340691e-08
30.78172846,0.0049106289,0.50105119,4.4535148e-05,1.8558897e-05,2.45539e-05,4.2289848e-07,4.5749046e-07,1.9301877e-08
30.79027392,0.0049007254,0.50235769,4.4257623e-05,1.8226186e-05,2.4464435e-05,4.1447616e-07,4.4574395e-07,1.6704167e-08
30.79068037,0.0049006998,0.50239641,4.4261826e-05,1.8196433e-05,2.4462426e-05,4.1387642e-07,4.441323e-07,1.6465073e-08
30.79393194,0.0049004995,0.50279433,4.4162145e-05,1.8019299e-05,2.4426695e-05,4.1070428e-07,4.3562781e-07,1.5544482e-08
30.79515127,0.0049004202,0.50298704,4.4177183e-05,1.7977565e-05,2.4389625e-05,4.1021403e-07,4.3329414e-07,1.5768543e-08
30.81384369,0.0049101014,0.50558462,4.3954033e-05,1.7591905e-05,2.4406723e-05,4.0850877e-07,4.2734944e-07,1.4000183e-08
30.81506662,0.0049208405,0.50652616,4.4040801e-05,1.7616433e-05,2.4485839e-05,4.1011547e-07,4.2892705e-07,1.3429642e-08
30.83644442,0.0050154515,0.5152733,4.4645436e-05,1.7592107e-05,2.5176437e-05,4.2086379e-07,4.3699526e-07,1.3497837e-08
30.84393005,0.0050019728,0.51516799,4.4386531e-05,1.7401082e-05,2.519282e-05,4.1591671e-07,4.2749953e-07,1.3280009e-08
30.85678369,0.0050018856,0.51633567,4.431923e-05,1.7635977e-05,2.5100701e-05,4.1798239e-07,4.4659096e-07,1.3149514e-08
30.85802905,0.0050018358,0.51649591,4.4325951e-05,1.7604256e-05,2.5058895e-05,4.1758917e-07,4.4593639e-07,1.2810188e-08
30.86093489,0.0050017224,0.51690448,4.4250605e-05,1.7425193e-05,2.505864e-05,4.1522511e-07,4.4032111e-07,1.2723332e-08
30.86176513,0.0050016867,0.51697951,4.4266391e-05,1.7399269e-05,2.5051273e-05,4.1525227e-07,4.3858591e-07,1.2518976e-08
30.88144517,0.0050646025,0.52383119,4.4707784e-05,1.7349185e-05,2.5223151e-05,4.1827679e-07,4.329957e-07,1.0664377e-08
30.89428085,0.0049552086,0.51238732,4.3505665e-05,1.6303077e-05,2.4814907e-05,3.9519394e-07,3.926188e-07,9.6928949e-09
30.90087425,0.0049750688,0.51461916,4.3647297e-05,1.6368691e-05,2.4933763e-05,3.9877234e-07,3.9301917e-07,1.0365738e-08
30.90170029,0.0049750485,0.51464433,4.3622539e-05,1.6370021e-05,2.4951954e-05,3.9813099e-07,3.9281535e-07,1.0229945e-08
30.90418198,0.0049963456,0.51693372,4.3785177e-05,1.6455904e-05,2.5100726e-05,4.0231043e-07,3.979206e-07,1.0890972e-08
30.91379442,0.0051149431,0.52970797,4.4666833e-05,1.6734692e-05,2.5787365e-05,4.2082946e-07,4.208429e-07,1.1482214e-08
30.92454416,0.005788736,0.59953028,5.052372e-05,1.9226193e-05,2.927347e-05,5.4046225e-07,5.5672346e-07,1.3914337e-08
30.92789595,0.0057135045,0.59090229,4.9818324e-05,1.871471e-05,2.8877898e-05,5.2537516e-07,5.3076787e-07,1.3883739e-08
30.9615106,0.0050385862,0.51915071,4.3365932e-05,1.5751442e-05,2.5616758e-05,3.9943119e-07,4.0183103e-07,1.0846106e-08
30.96402078,0.005038572,0.5189187,4.3313124e-05,1.5566284e-05,2.5645696e-05,3.9647545e-07,3.9171821e-07,1.0530957e-08
30.96653096,0.0050385593,0.51876268,4.3293743e-05,1.5494366e-05,2.5698768e-05,3.9449825e-07,3.8317939e-07,1.0625874e-08
30.97029623,0.0050385602,0.51864967,4.3193743e-05,1.5448105e-05,2.5787115e-05,3.9047245e-07,3.7820708e-07,1.0288625e-08
30.97950021,0.0050385819,0.51861758,4.3091507e-05,1.5287861e-05,2.5867154e-05,3.8996244e-07,3.7729223e-07,1.1062159e-08
30.98779775,0.0048985622,0.50452593,4.1935521e-05,1.4844576e-05,2.523188e-05,3.6987802e-07,3.5715712e-07,1.0279222e-08
30.98861123,0.0048985481,0.50454439,4.1941636e-05,1.4849434e-05,2.5225356e-05,3.6982416e-07,3.5665773e-07,1.0210057e-08
30.98901797,0.0048985416,0.50455099,4.1933384e-05,1.4852202e-05,2.5227057e-05,3.6965068e-07,3.5663742e-07,1.029935e-08
30.98983145,0.0048985277,0.50456156,4.1907678e-05,1.4809732e-05,2.5220782e-05,3.6923521e-07,3.5576676e-07,1.030841e-08
30.99959326,0.004898335,0.5046715,4.173067e-05,1.4845952e-05,2.5162113e-05,3.6823345e-07,3.6463815e-07,9.5842543e-09
31.00125035,0.0050157295,0.51671285,4.2686597e-05,1.5109356e-05,2.578575e-05,3.8568183e-07,3.8289129e-07,1.0092485e-08
31.00415921,0.0049968865,0.51461114,4.2503462e-05,1.5007995e-05,2.5669708e-05,3.8346506e-07,3.820421e-07,9.8808946e-09
31.02785785,0.0050241288,0.51848019,4.2516355e-05,1.521867e-05,2.6239148e-05,3.876906e-07,3.8978743e-07,1.1094279e-08
31.03580845,0.0050544362,0.52224967,4.2600028e-05,1.5043716e-05,2.6266535e-05,3.89139e-07,3.9163306e-07,1.1435438e-08
31.03622839,0.005056627,0.5224889,4.2612629e-05,1.5023172e-05,2.6269746e-05,3.8898712e-07,3.9032962e-07,1.1500312e-08
31.03959548,0.0050787149,0.5248327,4.27382e-05,1.4797658e-05,2.6353148e-05,3.8895773e-07,3.7675964e-07,1.149959e-08
31.05019424,0.0051122112,0.52782528,4.2949425e-05,1.4885846e-05,2.6483914e-05,3.9241403e-07,3.8196031e-07,1.0106714e-08
31.05486035,0.0051006077,0.52677256,4.2797862e-05,1.4733966e-05,2.6346412e-05,3.9026157e-07,3.8152257e-07,1.0287936e-08
31.06034854,0.0050662458,0.52381926,4.2392985e-05,1.4308604e-05,2.6175264e-05,3.802905e-07,3.6771063e-07,9.8249819e-09
31.07552555,0.0051382314,0.512619,4.2760705e-05,1.3977365e-05,2.6691152e-05,3.8330629e-07,3.5699494e-07,1.0340978e-08
31.0776906,0.0052898213,0.52788356,4.3978015e-05,1.4354212e-05,2.7537737e-05,4.0535927e-07,3.7543161e-07,1.0909565e-08
31.09047178,0.0052213741,0.52965855,4.326419e-05,1.4339974e-05,2.7349731e-05,3.9365424e-07,3.6769236e-07,1.2138411e-08
31.09220215,0.0051990036,0.52752524,4.3042439e-05,1.4244332e-05,2.7227598e-05,3.9060234e-07,3.6321325e-07,1.2299442e-08
31.09306405,0.0051841803,0.52584335,4.2899397e-05,1.4194754e-05,2.7143133e-05,3.8791776e-07,3.603212e-07,1.2325084e-08
31.09563976,0.0051571432,0.52186205,4.2622308e-05,1.4057581e-05,2.6970375e-05,3.8345547e-07,3.5476381e-07,1.1920513e-08
31.10581851,0.0050675522,0.51090892,4.1847245e-05,1.3914877e-05,2.6402434e-05,3.7205734e-07,3.5163921e-07,1.2169598e-08
31.13115086,0.0051333871,0.53162084,4.2271821e-05,1.3865233e-05,2.692253e-05,3.7845481e-07,3.5160513e-07,1.1494656e-08
31.13543243,0.0051688787,0.53594651,4.2524516e-05,1.3853779e-05,2.7157346e-05,3.8439178e-07,3.5672056e-07,1.1776136e-08
31.15164314,0.0050916251,0.5283494,4.1807587e-05,1.3602892e-05,2.678063e-05,3.6987117e-07,3.4542141e-07,1.3900583e-08
31.16812019,0.0050988151,0.53282664,4.1662488e-05,1.3446799e-05,2.6815151e-05,3.6570516e-07,3.4615027e-07,1.3754918e-08
31.17236384,0.0051170179,0.54333148,4.1735255e-05,1.3426322e-05,2.6952089e-05,3.6593444e-07,3.4298177e-07,1.3451074e-08
31.18404213,0.0052051184,0.56622388,4.2277178e-05,1.3399766e-05,2.7420221e-05,3.7210025e-07,3.3627887e-07,1.2263787e-08
31.19307955,0.005158188,0.56111368,4.18319e-05,1.3215172e-05,2.7166534e-05,3.6320285e-07,3.2957044e-07,1.1111678e-08
31.19607971,0.0051553474,0.55961488,4.1795193e-05,1.3243944e-05,2.7154445e-05,3.6234138e-07,3.2809726e-07,1.109415e-08
31.21419123,0.005222328,0.55578279,4.2190122e-05,1.3300725e-05,2.7574289e-05,3.6814661e-07,3.3078676e-07,1.0713291e-08
31.21592734,0.0052193861,0.55274052,4.2138693e-05,1.3249237e-05,2.7526431e-05,3.6676434e-07,3.2813293e-07,1.06157e-08
31.22371873,0.0051960272,0.54010637,4.1821847e-05,1.2892304e-05,2.7258251e-05,3.5822398e-07,3.1320762e-07,1.063686e-08
31.22501469,0.0051959932,0.54006764,4.1806957e-05,1.2815572e-05,2.7249654e-05,3.5708266e-07,3.0959444e-07,1.0737836e-08
31.23020072,0.0052045967,0.54078286,4.1754391e-05,1.2658863e-05,2.7252357e-05,3.5445122e-07,3.026045e-07,1.0783279e-08
31.2332346,0.0052192101,0.54218111,4.187785e-05,1.2709801e-05,2.7305456e-05,3.5733987e-07,3.0438726e-07,1.0775763e-08
31.2341037,0.0052280666,0.54309011,4.1935134e-05,1.2716405e-05,2.7362745e-05,3.582777e-07,3.0543895e-07,1.0792198e-08
31.24328649,0.0052790246,0.54848154,4.226302e-05,1.2795103e-05,2.7653938e-05,3.6431681e-07,3.0574208e-07,1.095452e-08
31.24635797,0.005272812,0.5479341,4.2191642e-05,1.2735392e-05,2.7617991e-05,3.6339159e-07,3.0438428e-07,1.0785853e-08
31.2776493,0.0050767784,0.57298335,4.0536656e-05,1.220976e-05,2.6534371e-05,3.3797516e-07,2.8834275e-07,8.6527171e-09
31.28313692,0.0050795724,0.57078198,4.0496602e-05,1.2145907e-05,2.6535775e-05,3.3652936e-07,2.8439492e-07,8.4970882e-09
31.28778939,0.0050944511,0.56358725,4.0552859e-05,1.2002795e-05,2.6617064e-05,3.3502227e-07,2.7918358e-07,8.3178108e-09
31.29204606,0.0051464912,0.56953093,4.0934602e-05,1.2100578e-05,2.6905406e-05,3.4065843e-07,2.824934e-07,8.3730868e-09
31.32005274,0.0052161936,0.58792909,4.1295447e-05,1.2103842e-05,2.727217e-05,3.4779044e-07,2.9417548e-07,8.711174e-09
31.32048666,0.005216179,0.58768424,4.131251e-05,1.2129926e-05,2.7287963e-05,3.4816539e-07,2.9561034e-07,8.7550957e-09
31.32265624,0.005216108,0.58703676,4.1335331e-05,1.2227877e-05,2.7299791e-05,3.4973022e-07,3.0313925e-07,8.9248395e-09
31.33604337,0.0051553597,0.57660053,4.0672833e-05,1.1959405e-05,2.7142808e-05,3.4106594e-07,2.9733621e-07,9.9895482e-09
31.33647201,0.0051520091,0.57592131,4.06418e-05,1.1942225e-05,2.7120347e-05,3.4061653e-07,2.9670805e-07,1.0236111e-08
31.34074675,0.0051285203,0.57098846,4.0388982e-05,1.1761454e-05,2.7053077e-05,3.3660131e-07,2.8555088e-07,1.0195857e-08
31.34415402,0.0051117453,0.56898886,4.0207322e-05,1.1660599e-05,2.6959891e-05,3.3368662e-07,2.8131268e-07,1.0407973e-08
31.34542998,0.0051116664,0.56918521,4.0218674e-05,1.1655804e-05,2.695861e-05,3.3399955e-07,2.8007079e-07,1.0440562e-08
31.36569693,0.005234539,0.60004708,4.1032811e-05,1.1752012e-05,2.7694516e-05,3.4936073e-07,2.9367374e-07,1.0769501e-08
31.36656823,0.0052344896,0.60075691,4.1031359e-05,1.1763286e-05,2.7687233e-05,3.4911218e-07,2.9342393e-07,1.0842121e-08
31.36961776,0.0052343332,0.60222203,4.0981026e-05,1.1684747e-05,2.7665498e-05,3.4678295e-07,2.8914266e-07,1.0625284e-08
31.39666795,0.0050333512,0.58823799,3.9393459e-05,1.1508267e-05,2.6677961e-05,3.279561e-07,2.8750878e-07,7.9517297e-09
31.40347352,0.0046440534,0.54295498,3.6352927e-05,1.0587412e-05,2.4761613e-05,2.7927504e-07,2.4191626e-07,7.0132967e-09
31.41190326,0.0047601748,0.56076518,3.7129012e-05,1.0831768e-05,2.5363498e-05,2.9227911e-07,2.5702035e-07,7.3910045e-09
31.41661222,0.0046777179,0.55819993,3.6395526e-05,1.0485256e-05,2.4931683e-05,2.798968e-07,2.4639707e-07,7.080698e-09
31.43086263,0.0046399153,0.56303045,3.5964268e-05,1.0390348e-05,2.4761566e-05,2.7230923e-07,2.4209983e-07,7.3981435e-09
31.43396343,0.0046682689,0.56277326,3.6179562e-05,1.0442005e-05,2.4887033e-05,2.7513031e-07,2.4435516e-07,7.251913e-09
31.44586932,0.0049134336,0.56909617,3.8017835e-05,1.0922295e-05,2.6273487e-05,3.0293035e-07,2.6893986e-07,8.3094406e-09
31.45267359,0.0046465331,0.54231754,3.5869306e-05,1.0154032e-05,2.4816539e-05,2.6828805e-07,2.3497498e-07,7.0664535e-09
31.4558309,0.0048099411,0.5759916,3.714667e-05,1.0500584e-05,2.5708215e-05,2.8840505e-07,2.5372851e-07,7.9239695e-09
31.46035117,0.00496327,0.61341075,3.8330315e-05,1.0877144e-05,2.6566517e-05,3.068213e-07,2.7120338e-07,8.212491e-09
31.47627619,0.0051381002,0.60055203,3.971928e-05,1.1336218e-05,2.7631289e-05,3.2785662e-07,2.92994e-07,8.4183267e-09
31.50430297,0.005311444,0.63555325,4.0869761e-05,1.1748675e-05,2.8774601e-05,3.4454136e-07,2.8893703e-07,8.3103106e-09
31.51422743,0.0056422282,0.67507361,4.3386093e-05,1.2501567e-05,3.0621198e-05,3.8527916e-07,3.2550088e-07,9.8649774e-09
31.51814921,0.0058571696,0.70007416,4.5052039e-05,1.3071068e-05,3.1958824e-05,4.1428564e-07,3.5150812e-07,1.0588525e-08
31.52510133,0.0059839362,0.71218849,4.5986243e-05,1.3386114e-05,3.2549106e-05,4.3061449e-07,3.6916121e-07,1.1105667e-08
31.52610059,0.0059837635,0.71140969,4.597235e-05,1.3342882e-05,3.2554589e-05,4.2966695e-07,3.6273578e-07,1.1058246e-08
31.54856578,0.0056076764,0.66447424,4.3024466e-05,1.2746591e-05,3.0577578e-05,3.7484038e-07,3.2303172e-07,9.774354e-09
31.55744233,0.0056424272,0.67123232,4.3228618e-05,1.2700915e-05,3.0757359e-05,3.7501227e-07,3.2087371e-07,1.1823367e-08
31.57618397,0.0057169242,0.69446587,4.3693009e-05,1.3052518e-05,3.1397405e-05,3.793298e-07,3.214904e-07,1.1728746e-08
31.57800449,0.0053539666,0.65252909,4.0960171e-05,1.2232481e-05,2.9440342e-05,3.3404872e-07,2.8304252e-07,1.0274855e-08
31.59811607,0.0058028693,0.70310892,4.4489258e-05,1.3861531e-05,3.2331136e-05,3.9543242e-07,3.648301e-07,1.2843331e-08
31.60427988,0.0057264172,0.67800065,4.3975158e-05,1.4225787e-05,3.1858688e-05,3.900311e-07,3.8365373e-07,1.1601296e-08
31.637251,0.0052048909,0.52535545,4.0210395e-05,1.4301815e-05,2.9147307e-05,3.2956403e-07,3.3934551e-07,8.972745e-09
31.65047161,0.0054949976,0.55443139,4.2433228e-05,1.4857741e-05,3.0972795e-05,3.6103339e-07,3.4066822e-07,1.0430052e-08
31.65883681,0.0056603686,0.57231482,4.361718e-05,1.476591e-05,3.2013555e-05,3.7865654e-07,3.3467114e-07,1.065791e-08
31.68012424,0.0053937098,0.54829934,4.152014e-05,1.4133044e-05,3.0731759e-05,3.4593735e-07,3.1186682e-07,1.0201869e-08
31.68332014,0.0055188565,0.5616906,4.2504449e-05,1.446914e-05,3.1396027e-05,3.6253512e-07,3.2494028e-07,1.0415584e-08
31.68924986,0.0054625149,0.55605147,4.2030238e-05,1.4219818e-05,3.1239639e-05,3.5280796e-07,3.1361029e-07,1.0497208e-08
31.69151889,0.0054463962,0.55432842,4.1909868e-05,1.4197701e-05,3.1125321e-05,3.5050813e-07,3.1130636e-07,1.0585804e-08
31.70417866,0.0053156346,0.54439005,4.0955945e-05,1.3959335e-05,3.061897e-05,3.3307149e-07,2.9518591e-07,1.0276594e-08
31.72041772,0.0052265549,0.53921153,4.0369959e-05,1.39041e-05,3.0123869e-05,3.2605138e-07,2.9314573e-07,8.6446568e-09
31.73551289,0.0055822299,0.57607275,4.3238654e-05,1.4906112e-05,3.2274239e-05,3.7466504e-07,3.3222711e-07,8.6581615e-09
31.74034408,0.0058979239,0.60997205,4.5757069e-05,1.5947728e-05,3.407328e-05,4.1955289e-07,3.7227421e-07,9.5680737e-09
31.75048618,0.0060347119,0.62627551,4.6860688e-05,1.6346699e-05,3.4770657e-05,4.385231e-07,3.8477854e-07,9.920292e-09
31.75099229,0.0060223962,0.62500929,4.6751357e-05,1.6299579e-05,3.4692991e-05,4.3577492e-07,3.8219828e-07,9.9934145e-09
31.78001043,0.0054268005,0.56368021,4.2020069e-05,1.465379e-05,3.1276578e-05,3.5163483e-07,3.1018795e-07,8.639982e-09
31.78755943,0.0057009396,0.59318001,4.4153843e-05,1.5428612e-05,3.2875586e-05,3.8468776e-07,3.3562616e-07,9.4629982e-09
31.81265279,0.0059356116,0.62126401,4.5754833e-05,1.5545472e-05,3.4171921e-05,4.0429149e-07,3.3787988e-07,1.0589657e-08
31.8248971,0.0058747685,0.6158157,4.5196797e-05,1.5006246e-05,3.3810758e-05,3.9090572e-07,3.1628259e-07,9.6857398e-09
31.8378847,0.0060146763,0.63094315,4.6146052e-05,1.5217602e-05,3.4616468e-05,4.0834158e-07,3.2628371e-07,9.7360112e-09
31.84400097,0.0060515457,0.63481435,4.639422e-05,1.5335878e-05,3.4782563e-05,4.1352222e-07,3.3065205e-07,9.5728894e-09
31.85009162,0.0059904804,0.62852301,4.5840166e-05,1.5181043e-05,3.4412524e-05,4.0453077e-07,3.2780419e-07,9.0778368e-09
31.85109771,0.0059702048,0.62641374,4.5688437e-05,1.5155529e-05,3.4308965e-05,4.0168663e-07,3.2663047e-07,9.290815e-09
31.86529335,0.0056467339,0.59274476,4.3235709e-05,1.4243416e-05,3.237045e-05,3.5773854e-07,2.8863264e-07,8.6723055e-09
31.88364869,0.0059204647,0.62208749,4.5237729e-05,1.4726849e-05,3.4044308e-05,3.885173e-07,3.0800805e-07,1.305297e-08
31.88817119,0.00597143,0.62763953,4.5639568e-05,1.4931409e-05,3.4375495e-05,3.9615783e-07,3.148938e-07,1.1999979e-08
31.90795493,0.0065691287,0.69065541,5.0241351e-05,1.6424393e-05,3.8244406e-05,4.8055659e-07,3.8178087e-07,1.2275592e-08
31.92921072,0.0059435839,0.62170624,4.5390976e-05,1.4909326e-05,3.5044564e-05,3.9468345e-07,3.1760909e-07,1.1847454e-08
31.92971277,0.005943474,0.6216506,4.5384402e-05,1.491586e-05,3.5063835e-05,3.9465724e-07,3.1804498e-07,1.2123044e-08
31.93272508,0.0059428043,0.62138536,4.5357223e-05,1.4903819e-05,3.5119552e-05,3.9461032e-07,3.2024036e-07,1.3358182e-08
31.94554399,0.0058043877,0.60687782,4.4285311e-05,1.4739706e-05,3.4495823e-05,3.7605913e-07,3.0712328e-07,1.0865883e-08
31.95151348,0.0059127339,0.61837668,4.5168459e-05,1.5183355e-05,3.5155107e-05,3.9183656e-07,3.263139e-07,1.023034e-08
31.96248543,0.0058365915,0.61032959,4.4539808e-05,1.4879386e-05,3.4824839e-05,3.8265943e-07,3.2200123e-07,1.0339881e-08
31.96741471,0.0058368421,0.61011714,4.4546081e-05,1.4881904e-05,3.4956347e-05,3.817448e-07,3.1905332e-07,1.0394313e-08
31.97580789,0.0058351865,0.60931972,4.453254e-05,1.4902815e-05,3.5066209e-05,3.8074543e-07,3.1881103e-07,1.0275412e-08
31.98183124,0.0059636131,0.62244886,4.5416606e-05,1.5070143e-05,3.5722441e-05,3.9507842e-07,3.2692322e-07,1.1412129e-08
31.98733059,0.0057567964,0.60066559,4.3798481e-05,1.4424331e-05,3.4431324e-05,3.6695965e-07,3.0030782e-07,1.087416e-08
31.99778507,0.0052313556,0.54572082,3.9822816e-05,1.3250153e-05,3.1402241e-05,3.0495664e-07,2.5126242e-07,1.022612e-08
32.00518479,0.0055114708,0.57507808,4.1961926e-05,1.4021042e-05,3.3104746e-05,3.3712945e-07,2.7747181e-07,1.1444294e-08
32.02360249,0.0060825383,0.63524456,4.6237656e-05,1.5429088e-05,3.6560194e-05,4.0906186e-07,3.3322688e-07,1.372078e-08
32.02985165,0.0061362876,0.64072473,4.6633839e-05,1.5536353e-05,3.6820118e-05,4.175753e-07,3.3872396e-07,1.3505945e-08
32.03454432,0.0061785262,0.64500425,4.6926934e-05,1.5587023e-05,3.701207e-05,4.2251725e-07,3.4100459e-07,1.2805664e-08
32.03507045,0.0062053557,0.64779997,4.7127249e-05,1.5661624e-05,3.7176435e-05,4.2622312e-07,3.439499e-07,1.2560467e-08
32.03559976,0.0062426916,0.65169399,4.7425517e-05,1.5783073e-05,3.7413708e-05,4.3173002e-07,3.4839844e-07,1.2745848e-08
32.04159436,0.0064838664,0.67695408,4.9235076e-05,1.6465393e-05,3.8865456e-05,4.6498932e-07,3.7624228e-07,1.1401236e-08
32.04269314,0.0064762114,0.67619049,4.9195622e-05,1.6463953e-05,3.8808352e-05,4.6383799e-07,3.7457107e-07,1.1432391e-08
32.06651148,0.00617231,0.64425289,4.6828896e-05,1.5912448e-05,3.7196401e-05,4.22143e-07,3.4789372e-07,1.097329e-08
32.07229953,0.0062273259,0.64985266,4.7259943e-05,1.6124879e-05,3.7630417e-05,4.3224356e-07,3.5952768e-07,1.1323492e-08
32.07818539,0.0063868744,0.66641729,4.8366618e-05,1.6404687e-05,3.8628995e-05,4.5228562e-07,3.7221265e-07,1.2551736e-08
32.08859945,0.0065041454,0.67908304,4.9211034e-05,1.6605559e-05,3.9264959e-05,4.6591435e-07,3.7662332e-07,1.5033596e-08
32.09469939,0.0065509047,0.68427003,4.9558357e-05,1.6798767e-05,3.9518862e-05,4.7330915e-07,3.8765924e-07,1.4036931e-08
32.09687603,0.0062321622,0.65098504,4.7150584e-05,1.5899467e-05,3.7655106e-05,4.2788646e-07,3.4936527e-07,1.2419636e-08
32.11399784,0.0066028169,0.68930014,4.9890032e-05,1.6805587e-05,3.9538266e-05,4.8002193e-07,3.8685928e-07,1.2764572e-08
32.11680025,0.0065483132,0.68339478,4.9476717e-05,1.6696942e-05,3.9206264e-05,4.7272224e-07,3.8241067e-07,1.2401597e-08
32.13005936,0.0066233026,0.69056738,4.9900231e-05,1.6765559e-05,3.9863481e-05,4.8182774e-07,3.8985222e-07,1.2329388e-08
32.13450818,0.0065254424,0.68052924,4.9100546e-05,1.6434532e-05,3.9134325e-05,4.6619921e-07,3.7392849e-07,1.1922299e-08
32.13721909,0.006286981,0.65575149,4.7324615e-05,1.5877111e-05,3.7813867e-05,4.3408279e-07,3.4993147e-07,1.1279665e-08
32.15424124,0.0066378829,0.69361616,4.9961721e-05,1.6813711e-05,4.0185255e-05,4.8535927e-07,3.9066565e-07,1.6435113e-08
32.17605764,0.0064422021,0.67249775,4.847717e-05,1.6444857e-05,3.887859e-05,4.5966975e-07,3.7501321e-07,1.3420339e-08
32.17925047,0.0058450877,0.60983328,4.4019461e-05,1.495503e-05,3.5356861e-05,3.8098252e-07,3.1226883e-07,1.0747731e-08
32.18142406,0.0062335905,0.65019693,4.6925851e-05,1.5918169e-05,3.7665667e-05,4.3142392e-07,3.5091956e-07,1.1265405e-08
32.20143674,0.0062949235,0.65595642,4.7145633e-05,1.5811071e-05,3.8238427e-05,4.3842975e-07,3.504056e-07,1.1045519e-08
32.20357122,0.0062568278,0.65206528,4.6871388e-05,1.5699112e-05,3.8018962e-05,4.3325722e-07,3.4469403e-07,1.1077669e-08
32.21048706,0.0061933881,0.64593972,4.6356039e-05,1.5566664e-05,3.7688052e-05,4.2506508e-07,3.3931783e-07,1.1961438e-08
32.21577688,0.0062219581,0.64941994,4.6578467e-05,1.5727496e-05,3.7935811e-05,4.3052104e-07,3.4637162e-07,1.297514e-08
32.22267108,0.0062339071,0.65115325,4.6577254e-05,1.5596616e-05,3.818521e-05,4.2902158e-07,3.4323144e-07,1.3400286e-08
32.25295497,0.0063063611,0.6378073,4.7137199e-05,1.569413e-05,3.8834128e-05,4.4025935e-07,3.4890076e-07,1.1257064e-08
32.25563717,0.0062698497,0.63438668,4.6868142e-05,1.5658402e-05,3.8658151e-05,4.3536172e-07,3.4585826e-07,1.0978731e-08
32.26146161,0.0062022138,0.62830311,4.6285194e-05,1.550045e-05,3.8259733e-05,4.2535938e-07,3.3997667e-07,1.0993838e-08
32.26303178,0.0061976887,0.62880283,4.6224577e-05,1.5490285e-05,3.8270919e-05,4.24551e-07,3.4046136e-07,1.1695035e-08
32.26408837,0.006197548,0.62933258,4.6221546e-05,1.5512506e-05,3.8257188e-05,4.2523171e-07,3.4229274e-07,1.1726851e-08
32.27194826,0.0062105501,0.63563268,4.6246369e-05,1.5688928e-05,3.8347892e-05,4.2853975e-07,3.5168581e-07,1.2367076e-08
32.2735379,0.0062239374,0.63810566,4.6349951e-05,1.5717085e-05,3.8423881e-05,4.3019878e-07,3.5316111e-07,1.2777453e-08
32.2777913,0.0062508424,0.64366507,4.6504353e-05,1.5639841e-05,3.8664447e-05,4.3184365e-07,3.5199882e-07,1.3015294e-08
32.28097769,0.00611451,0.63151663,4.5459708e-05,1.5204399e-05,3.79817e-05,4.1235306e-07,3.3384871e-07,1.2322645e-08
32.29011284,0.0063389697,0.64837811,4.7016896e-05,1.5660552e-05,3.955629e-05,4.3979437e-07,3.4968747e-07,1.2597255e-08
32.29385621,0.0062057513,0.62965928,4.6012151e-05,1.5319893e-05,3.8820304e-05,4.214736e-07,3.3556105e-07,1.2183926e-08
32.29813027,0.0063631918,0.64170484,4.7132226e-05,1.572833e-05,3.9913569e-05,4.4109719e-07,3.5379805e-07,1.2524712e-08
32.30083268,0.0063187843,0.63484255,4.6756775e-05,1.5562357e-05,3.9461609e-05,4.3517202e-07,3.4909502e-07,1.203166e-08
32.3099121,0.0061036491,0.6113222,4.5080763e-05,1.4972999e-05,3.8193795e-05,4.045161e-07,3.2112495e-07,1.0783965e-08
32.31299674,0.0059722184,0.6014207,4.4091665e-05,1.4644278e-05,3.7413509e-05,3.8839946e-07,3.0949633e-07,1.1086479e-08
32.31552659,0.0059060162,0.598212,4.3577831e-05,1.4501964e-05,3.7053731e-05,3.8030653e-07,3.0396274e-07,1.110556e-08
32.31602988,0.0058972497,0.59786567,4.3522129e-05,1.4490869e-05,3.7008113e-05,3.7930315e-07,3.0359359e-07,1.1223987e-08
32.32209146,0.0059535817,0.60484508,4.395494e-05,1.4643384e-05,3.7434896e-05,3.8867431e-07,3.1345865e-07,1.0499818e-08
32.32617297,0.0059889799,0.61103424,4.4187244e-05,1.4772846e-05,3.7699615e-05,3.9378179e-07,3.2095696e-07,9.9208619e-09
32.33692428,0.0060292042,0.61192431,4.4508526e-05,1.5120332e-05,3.8154048e-05,4.008393e-07,3.3188493e-07,9.7111053e-09
32.34668268,0.0060565951,0.61574303,4.4648254e-05,1.5213856e-05,3.8326752e-05,4.0406147e-07,3.4023838e-07,9.7164025e-09
32.38079208,0.0058423805,0.59658649,4.2888935e-05,1.4298243e-05,3.6942995e-05,3.7100807e-07,2.9858663e-07,9.2395772e-09
32.38229299,0.0058611326,0.59801358,4.3018803e-05,1.4315704e-05,3.7056742e-05,3.7334871e-07,3.0023431e-07,9.3829701e-09
32.38279438,0.005865832,0.59827642,4.3060925e-05,1.4332017e-05,3.7077602e-05,3.7418854e-07,3.00757e-07,9.282474e-09
32.39532744,0.0055820119,0.5655064,4.0826964e-05,1.3418941e-05,3.5425099e-05,3.3645271e-07,2.6583523e-07,8.7375129e-09
32.39727404,0.0058793544,0.59224709,4.3015941e-05,1.4212752e-05,3.7355382e-05,3.7218786e-07,2.9446642e-07,9.2923134e-09
32.40732283,0.0059133028,0.59188171,4.3182982e-05,1.439581e-05,3.7544061e-05,3.7741991e-07,3.0304478e-07,7.1127655e-09
32.42157077,0.0059681015,0.6045311,4.3565143e-05,1.4369405e-05,3.7926338e-05,3.8482993e-07,3.0664018e-07,6.6323777e-09
32.42769981,0.0059674243,0.60948286,4.3467546e-05,1.4211034e-05,3.7912907e-05,3.8359841e-07,3.0285904e-07,6.0869314e-09
32.45049492,0.0059838196,0.60396669,4.3259542e-05,1.3787082e-05,3.8156067e-05,3.7847816e-07,2.880027e-07,6.1735429e-09
32.4515206,0.0059949122,0.60185494,4.3298823e-05,1.3784432e-05,3.8238062e-05,3.7922996e-07,2.8855337e-07,6.2729891e-09
32.45383706,0.005304433,0.52947488,3.8338382e-05,1.2231374e-05,3.43669e-05,2.9902823e-07,2.2911315e-07,5.3622948e-09
32.46636909,0.0061537745,0.61595984,4.446993e-05,1.421936e-05,3.9813046e-05,4.0198005e-07,3.0690831e-07,6.7053659e-09
32.46847779,0.0061597675,0.6182447,4.4514329e-05,1.4270592e-05,3.9789334e-05,4.0287965e-07,3.089809e-07,6.6337373e-09
32.48101872,0.0056971407,0.58008379,4.106047e-05,1.32677e-05,3.6955208e-05,3.4567005e-07,2.7006824e-07,6.2322429e-09
32.48963655,0.0060266856,0.59436584,4.3405993e-05,1.3967204e-05,3.8993523e-05,3.8563321e-07,3.0146335e-07,6.8213107e-09
32.51293534,0.0058505284,0.58426908,4.2012198e-05,1.3474059e-05,3.7873208e-05,3.6244391e-07,2.8125048e-07,5.6564936e-09
32.51343643,0.0058505058,0.58447537,4.2006792e-05,1.3478474e-05,3.788005e-05,3.6263275e-07,2.8165972e-07,5.7277164e-09
32.51945475,0.0058563071,0.58439438,4.2006888e-05,1.362017e-05,3.8027016e-05,3.6379046e-07,2.8821524e-07,5.5545058e-09
32.52146121,0.0058562396,0.58708295,4.198781e-05,1.3641039e-05,3.8026369e-05,3.6373601e-07,2.8960991e-07,5.4740089e-09
32.52497356,0.0058623101,0.59145304,4.1996195e-05,1.3627186e-05,3.8048359e-05,3.6404687e-07,2.9117705e-07,5.4089252e-09
32.55329546,0.0058848951,0.59463911,4.1916849e-05,1.3419439e-05,3.8200481e-05,3.6413741e-07,2.8675441e-07,5.1283786e-09
32.56025734,0.0058323315,0.59104333,4.1469625e-05,1.3186913e-05,3.7811994e-05,3.5538975e-07,2.7918536e-07,4.8855242e-09
32.56325218,0.0058255868,0.59035633,4.1364656e-05,1.3082713e-05,3.7788227e-05,3.5286635e-07,2.7481293e-07,4.9097685e-09
32.56625103,0.0058388502,0.59126213,4.1418432e-05,1.3053639e-05,3.7937537e-05,3.532501e-07,2.7324552e-07,5.0419784e-09
32.57176291,0.005859047,0.59183778,4.1510242e-05,1.3070129e-05,3.8110326e-05,3.5448069e-07,2.7326544e-07,4.9013846e-09
32.58183992,0.005914994,0.60991185,4.1813924e-05,1.3178102e-05,3.8518068e-05,3.6070543e-07,2.7850909e-07,5.5541688e-09
32.61310879,0.0061165005,0.61349694,4.2771649e-05,1.3296003e-05,3.9722919e-05,3.7839538e-07,2.8780737e-07,5.173283e-09
32.63081739,0.0061262864,0.62024213,4.2620478e-05,1.3191642e-05,3.9835638e-05,3.7636074e-07,2.8520784e-07,5.4624251e-09
32.63239735,0.0061525348,0.62244511,4.2800902e-05,1.3276879e-05,3.9986891e-05,3.7969291e-07,2.8868941e-07,5.8588995e-09
32.63292552,0.0061613622,0.62318774,4.2868506e-05,1.3309111e-05,4.0053259e-05,3.8082954e-07,2.8973987e-07,6.063737e-09
32.64019698,0.0062180813,0.62892164,4.324931e-05,1.3482946e-05,4.0694442e-05,3.8675193e-07,2.9520587e-07,5.844022e-09
32.64215665,0.0052243941,0.5287553,3.6360671e-05,1.135363e-05,3.4161011e-05,2.7651829e-07,2.1273706e-07,3.8298553e-09
32.64484384,0.0052242627,0.52878632,3.6402588e-05,1.141809e-05,3.4073525e-05,2.7773837e-07,2.1402304e-07,4.1735216e-09
32.64663473,0.0052175916,0.52785689,3.6357958e-05,1.1413422e-05,3.4001427e-05,2.7781668e-07,2.1435434e-07,4.1664341e-09
32.65301542,0.0052358057,0.5277547,3.6428209e-05,1.1386416e-05,3.4264276e-05,2.7834379e-07,2.1456906e-07,4.2783346e-09
32.67683604,0.0061178902,0.62080865,4.2425772e-05,1.3187478e-05,4.0086867e-05,3.7447045e-07,2.8467855e-07,6.0786481e-09
32.67998288,0.0061077973,0.62084983,4.2361308e-05,1.3171584e-05,3.9995816e-05,3.731073e-07,2.8441979e-07,6.5412313e-09
32.6841601,0.0060576758,0.61730772,4.1938506e-05,1.3014501e-05,3.9676214e-05,3.6534462e-07,2.7732758e-07,6.0236743e-09
32.68783826,0.0061488127,0.62771139,4.2539422e-05,1.3191699e-05,4.0277112e-05,3.7486767e-07,2.8502077e-07,7.2078998e-09
32.69042096,0.0061184867,0.62522089,4.2298412e-05,1.3107189e-05,4.0301661e-05,3.7124572e-07,2.8295538e-07,6.6432376e-09
32.69663999,0.0059649327,0.61065084,4.1199284e-05,1.2722992e-05,3.9022304e-05,3.5124498e-07,2.6680973e-07,6.3768468e-09
32.71815978,0.0058149747,0.59759038,3.9870949e-05,1.2138402e-05,3.8094294e-05,3.2899794e-07,2.4497528e-07,7.4664942e-09
32.72648954,0.0051253397,0.52478012,3.5226102e-05,1.0798327e-05,3.3580602e-05,2.6112845e-07,1.9731982e-07,4.6722462e-09
32.73100913,0.0059153283,0.60556788,4.0565415e-05,1.2375153e-05,3.9059983e-05,3.4351966e-07,2.5791925e-07,6.7682194e-09
32.74627936,0.0060465308,0.6205819,4.1282699e-05,1.2527173e-05,3.9642635e-05,3.5319379e-07,2.6376631e-07,7.3077704e-09
32.74679928,0.0060588954,0.62168359,4.137478e-05,1.2574789e-05,3.9724425e-05,3.5487374e-07,2.6553575e-07,7.3763531e-09
32.75203627,0.0061089611,0.62474772,4.167116e-05,1.268051e-05,3.9986656e-05,3.6114788e-07,2.7089736e-07,7.0478323e-09
32.7859268,0.0058537838,0.59778714,3.9673023e-05,1.1790437e-05,3.8627467e-05,3.2604728e-07,2.4486127e-07,6.677106e-09
32.7998949,0.0060693183,0.62659984,4.1016052e-05,1.2178808e-05,3.9871345e-05,3.4754813e-07,2.6144329e-07,6.8315572e-09
32.800416,0.006069285,0.62670617,4.1017137e-05,1.2181943e-05,3.9894432e-05,3.4764127e-07,2.6161627e-07,7.1639414e-09
32.83617224,0.0059045107,0.60963715,3.9759552e-05,1.1833685e-05,3.9056985e-05,3.2714248e-07,2.4756514e-07,6.796721e-09
32.84573341,0.0057366907,0.59319538,3.8639053e-05,1.1525067e-05,3.8031345e-05,3.0944199e-07,2.3687634e-07,6.2311864e-09
32.84818544,0.0058703514,0.60724284,3.9505135e-05,1.1749934e-05,3.8963656e-05,3.2253031e-07,2.4604239e-07,6.5569662e-09
32.86982265,0.0058708597,0.60765043,3.938015e-05,1.1595993e-05,3.9004207e-05,3.1922988e-07,2.3910107e-07,5.9158711e-09
32.87284218,0.0057792528,0.5980332,3.8743638e-05,1.1403247e-05,3.8441747e-05,3.0962333e-07,2.3116731e-07,5.8057609e-09
32.88139759,0.0058714545,0.60688682,3.9367035e-05,1.1601051e-05,3.9028762e-05,3.2037695e-07,2.3622714e-07,5.7802873e-09
32.90726634,0.0059255165,0.61022489,3.9672988e-05,1.1650405e-05,3.9730209e-05,3.2626375e-07,2.4208598e-07,5.8889981e-09
32.90930444,0.0059253445,0.61032883,3.9687543e-05,1.166056e-05,3.9643727e-05,3.2714112e-07,2.4269289e-07,5.8657386e-09
32.91181332,0.005927724,0.61076697,3.9669923e-05,1.1642432e-05,3.9906377e-05,3.2708687e-07,2.4165557e-07,6.3271817e-09
32.9188857,0.0058219711,0.60059185,3.9015225e-05,1.1411235e-05,3.9198608e-05,3.1621503e-07,2.3269627e-07,5.6270017e-09
32.9304863,0.0057315449,0.59207568,3.842731e-05,1.1274047e-05,3.851716e-05,3.0868106e-07,2.3571635e-07,5.3159551e-09
32.9309937,0.0058988521,0.60938161,3.9535602e-05,1.1606626e-05,3.9751901e-05,3.2671901e-07,2.4941242e-07,5.6458192e-09
32.94823579,0.0058987083,0.6082329,3.9490558e-05,1.1656607e-05,3.9828726e-05,3.2664902e-07,2.6286447e-07,4.9332537e-09
32.96297978,0.0059751792,0.6122458,3.9956547e-05,1.1759268e-05,4.0370561e-05,3.3268622e-07,2.5887315e-07,4.7497479e-09
32.96812147,0.005974731,0.61119644,3.9886166e-05,1.1582356e-05,4.0440317e-05,3.3038705e-07,2.4710067e-07,4.7268586e-09
32.97644168,0.006082577,0.620553,4.0524731e-05,1.1756131e-05,4.1372312e-05,3.4137181e-07,2.5528199e-07,4.7953149e-09
32.97958279,0.0060822767,0.62018106,4.0555365e-05,1.1877915e-05,4.1441783e-05,3.4323926e-07,2.6346633e-07,4.9876662e-09
32.99267074,0.006081046,0.61797623,4.0519942e-05,1.1820308e-05,4.145461e-05,3.4175522e-07,2.5926402e-07,5.7488964e-09
32.99895296,0.0060805546,0.62058393,4.0490196e-05,1.1676562e-05,4.1404856e-05,3.4018534e-07,2.4862486e-07,5.2994601e-09
33.00431849,0.0062745262,0.63589705,4.1793585e-05,1.1969474e-05,4.2761575e-05,3.6119286e-07,2.582644e-07,5.4454883e-09
33.00864229,0.0062879257,0.63640833,4.1879328e-05,1.1993482e-05,4.2901466e-05,3.6306476e-07,2.6308004e-07,5.3239085e-09
33.01189205,0.006291137,0.63773639,4.1901061e-05,1.2056126e-05,4.2966827e-05,3.6294221e-07,2.6807376e-07,5.0898622e-09
33.01922883,0.0058463802,0.59247601,3.899518e-05,1.120428e-05,4.0504082e-05,3.1446473e-07,2.3104397e-07,5.092886e-09
33.02934915,0.0062713315,0.63419445,4.1855537e-05,1.201388e-05,4.3147197e-05,3.6148371e-07,2.6135975e-07,5.3609334e-09
33.03648841,0.0062348104,0.629763,4.1662902e-05,1.2053354e-05,4.3324465e-05,3.6032865e-07,2.6530814e-07,5.6408068e-09
33.03807468,0.0062244005,0.62871164,4.1557353e-05,1.2011469e-05,4.3125152e-05,3.5911327e-07,2.645043e-07,5.4236832e-09
33.0481437,0.0061755035,0.62487343,4.1184064e-05,1.1952194e-05,4.2958678e-05,3.5405078e-07,2.6699899e-07,5.3420499e-09
33.05450653,0.0060894161,0.61787825,4.05571e-05,1.1704041e-05,4.2548053e-05,3.4386862e-07,2.5666735e-07,4.7716794e-09
33.07416572,0.0052554956,0.53012096,3.5035145e-05,1.0018453e-05,3.7220727e-05,2.5763126e-07,1.8565112e-07,4.0065269e-09
33.10436724,0.0063451776,0.63659729,4.2088795e-05,1.1942385e-05,4.5333753e-05,3.6909521e-07,2.6816623e-07,5.1937838e-09
33.11322074,0.0064511244,0.66031174,4.2805416e-05,1.2227133e-05,4.6151051e-05,3.8166882e-07,2.7743332e-07,4.5147998e-09
33.12756476,0.0062167878,0.64870975,4.1245668e-05,1.1623457e-05,4.467112e-05,3.5503874e-07,2.4935801e-07,4.583215e-09
33.13751643,0.0060226657,0.62634331,3.9925194e-05,1.1335547e-05,4.3520171e-05,3.3311153e-07,2.4184555e-07,3.5115649e-09
33.14898609,0.0060655647,0.63723858,4.0251663e-05,1.1624782e-05,4.4012029e-05,3.4212298e-07,2.6155658e-07,4.071735e-09
33.17207428,0.0056820963,0.60238639,3.7745037e-05,1.0847098e-05,4.1909736e-05,3.0391674e-07,2.1890119e-07,4.6537535e-09
33.17579992,0.0061360578,0.65128116,4.0749528e-05,1.1754746e-05,4.5210995e-05,3.548852e-07,2.5747449e-07,5.8003802e-09
33.19530125,0.0058870315,0.62976878,3.9174381e-05,1.1430151e-05,4.3766925e-05,3.2892088e-07,2.5369633e-07,4.5805533e-09
33.20428491,0.0061425344,0.65543544,4.0904786e-05,1.1966698e-05,4.5637118e-05,3.5681587e-07,2.6963837e-07,8.4639049e-09
33.2090867,0.0062126908,0.66330597,4.1343085e-05,1.2173128e-05,4.6265956e-05,3.6701836e-07,2.8032521e-07,8.8170923e-09
33.23838022,0.0062378846,0.67315904,4.1486409e-05,1.2599959e-05,4.6797143e-05,3.750351e-07,3.2116713e-07,7.8643629e-09
33.24795912,0.0061238447,0.6617306,4.0686988e-05,1.2078359e-05,4.5848223e-05,3.5491891e-07,2.8483105e-07,5.9833737e-09
33.26841996,0.0063440143,0.68308931,4.2202791e-05,1.2492612e-05,4.7639663e-05,3.8402247e-07,3.266474e-07,5.5467244e-09
33.27061649,0.0063581338,0.68456486,4.2311096e-05,1.2487745e-05,4.7762616e-05,3.8596459e-07,3.2580629e-07,5.7434173e-09
33.27501949,0.0063673107,0.68464597,4.2265963e-05,1.2292058e-05,4.7845734e-05,3.8355684e-07,3.0908757e-07,4.4864093e-09
33.28987686,0.0063412363,0.67950877,4.2080059e-05,1.2144704e-05,4.7892213e-05,3.7819354e-07,2.9455182e-07,4.3704677e-09
33.29089244,0.0058362819,0.62547524,3.8749855e-05,1.1200068e-05,4.4222307e-05,3.2178235e-07,2.5208724e-07,4.0010944e-09
33.31598273,0.0064078547,0.68632264,4.2485859e-05,1.2324161e-05,4.8801896e-05,3.8801857e-07,2.9957775e-07,4.0532287e-09
33.32153259,0.0064232318,0.68194606,4.2618439e-05,1.2826523e-05,4.9098029e-05,3.9816665e-07,3.4662443e-07,4.171596e-09
33.32431411,0.006433622,0.67829021,4.2675023e-05,1.2987869e-05,4.920129e-05,4.0037308e-07,3.6037794e-07,4.765768e-09
33.33548919,0.006475822,0.66093902,4.2847872e-05,1.2637058e-05,4.9538731e-05,3.9669647e-07,3.2211617e-07,3.9356771e-09
33.35728218,0.006508567,0.66017518,4.2879612e-05,1.2235458e-05,5.0325028e-05,3.9273728e-07,2.9043669e-07,5.1140788e-09
33.38773722,0.006507106,0.65951298,4.2784854e-05,1.270313e-05,5.0589784e-05,3.9751895e-07,3.3174398e-07,4.8223705e-09
33.39899354,0.0064945493,0.65781107,4.2625857e-05,1.2779523e-05,5.0286696e-05,3.9489007e-07,3.3145397e-07,3.6223525e-09
33.40517104,0.0064821058,0.6551433,4.2453544e-05,1.2654841e-05,5.0177905e-05,3.9170719e-07,3.2861702e-07,3.1462297e-09
33.41804055,0.0064509772,0.65149672,4.212663e-05,1.2318777e-05,5.0263526e-05,3.8746083e-07,3.1906255e-07,3.1036571e-09
33.42362022,0.0064446169,0.64946347,4.2026727e-05,1.2168244e-05,5.0160424e-05,3.8491443e-07,3.1279337e-07,3.2681198e-09
33.44829444,0.0065219154,0.66056958,4.2431463e-05,1.1974333e-05,5.1137234e-05,3.9475764e-07,2.9712029e-07,3.3058778e-09
33.4734989,0.0063600665,0.64576236,4.1306952e-05,1.1851863e-05,5.0551624e-05,3.7937214e-07,2.9527792e-07,4.1807463e-09
33.48780201,0.0063667088,0.64748296,4.125802e-05,1.1754877e-05,5.0701373e-05,3.8101696e-07,2.9227742e-07,3.7924085e-09
33.49166797,0.0063803833,0.64780198,4.1309388e-05,1.1782902e-05,5.0778821e-05,3.8145534e-07,2.9263581e-07,3.9128438e-09
33.49816756,0.0058356,0.59149524,3.7831794e-05,1.0884101e-05,4.6598259e-05,3.2248546e-07,2.5384934e-07,3.5857621e-09
33.49983601,0.0064243353,0.65112085,4.1613234e-05,1.1972089e-05,5.1293353e-05,3.8856783e-07,3.0686008e-07,4.3164292e-09
33.517417,0.0066654143,0.67816994,4.3173372e-05,1.2601467e-05,5.3352699e-05,4.2418341e-07,3.5776832e-07,3.9732346e-09
33.54963326,0.006841776,0.69361952,4.3907943e-05,1.2449612e-05,5.4845529e-05,4.3578766e-07,3.5472843e-07,4.1909876e-09
33.55259855,0.0068507353,0.69422229,4.3963975e-05,1.2471594e-05,5.4923013e-05,4.3609464e-07,3.5357225e-07,3.8498991e-09
33.58345088,0.006849798,0.71569297,4.3561118e-05,1.1884102e-05,5.4822389e-05,4.3016257e-07,3.3570703e-07,3.1370396e-09
33.59590484,0.0068093811,0.72754354,4.3170705e-05,1.2127835e-05,5.4596733e-05,4.2891177e-07,3.7423918e-07,3.5545498e-09
33.61209581,0.0066922071,0.73028052,4.2282153e-05,1.1672289e-05,5.3697417e-05,4.085078e-07,3.4497458e-07,4.2365416e-09
33.61735915,0.0067941521,0.74394095,4.2872437e-05,1.1698793e-05,5.4497186e-05,4.1772451e-07,3.476659e-07,4.1917068e-09
33.61794783,0.0067941285,0.74407804,4.2859414e-05,1.1675303e-05,5.4479397e-05,4.1713662e-07,3.4657458e-07,4.1524236e-09
33.62029892,0.0067835826,0.74336041,4.2773782e-05,1.1580915e-05,5.4389376e-05,4.1513312e-07,3.3977976e-07,4.392429e-09
33.62793996,0.0067832923,0.74540428,4.2682981e-05,1.1336688e-05,5.4390363e-05,4.1078524e-07,3.2232894e-07,3.658949e-09
33.63381023,0.0067614523,0.74389946,4.2509865e-05,1.1222919e-05,5.4207368e-05,4.0768172e-07,3.1904464e-07,4.1029752e-09
33.64958748,0.0066940988,0.72898626,4.2014081e-05,1.0967228e-05,5.3961387e-05,3.9947407e-07,3.0220247e-07,3.9382809e-09
33.67702959,0.0067252456,0.73229012,4.1959248e-05,1.1118771e-05,5.4504645e-05,4.0534152e-07,3.3342596e-07,3.8276325e-09
33.67936045,0.0067129231,0.73229477,4.189105e-05,1.1022629e-05,5.4434424e-05,4.0366895e-07,3.2544992e-07,3.6181758e-09
33.69201505,0.0065421012,0.72563756,4.0661876e-05,1.0384605e-05,5.3259592e-05,3.8085729e-07,2.8659574e-07,4.4275392e-09
33.75176433,0.0065032231,0.73794318,3.9995861e-05,1.0143409e-05,5.3629846e-05,3.6442841e-07,2.6688085e-07,4.8946126e-09
33.75271542,0.0054815431,0.62257756,3.3765882e-05,8.6004388e-06,4.5423899e-05,2.6285908e-07,1.9502492e-07,3.8075932e-09
33.75830321,0.0064937416,0.73896353,3.9958317e-05,1.0352672e-05,5.3985299e-05,3.6799292e-07,2.8207876e-07,5.3967811e-09
33.768987,0.0061487939,0.69928746,3.7765693e-05,1.0111775e-05,5.1855209e-05,3.3007054e-07,2.7074215e-07,5.7132942e-09
33.78325448,0.0066783925,0.76151722,4.1162006e-05,1.1606097e-05,5.5518781e-05,3.9358324e-07,3.4308042e-07,4.5074898e-09
33.8199417,0.0065630012,0.63513486,4.0601445e-05,1.2251823e-05,5.4938805e-05,3.8401999e-07,3.6528647e-07,3.8640465e-09
33.83241604,0.0065870009,0.65190626,4.0614493e-05,1.1711455e-05,5.5051124e-05,3.7787289e-07,3.1520978e-07,3.2814585e-09
33.85885985,0.0067704313,0.67346057,4.1491743e-05,1.137065e-05,5.709808e-05,3.838123e-07,2.7549633e-07,3.3782196e-09
33.87924731,0.0060694078,0.58905678,3.6994149e-05,9.827083e-06,5.2274875e-05,3.0308956e-07,2.0524126e-07,4.8501251e-09
33.88130935,0.0058380993,0.5667161,3.5563334e-05,9.4654367e-06,4.9440532e-05,2.8092366e-07,1.9083675e-07,3.9265738e-09
33.88563372,0.0059291833,0.57583519,3.6094028e-05,9.5862207e-06,5.0156676e-05,2.878805e-07,1.9359969e-07,3.8134242e-09
33.89512869,0.0058303469,0.56691908,3.5389291e-05,9.3410373e-06,4.9424798e-05,2.7524846e-07,1.842022e-07,4.5233058e-09
33.90275235,0.0059209113,0.57603338,3.5826851e-05,9.3771018e-06,5.0223524e-05,2.8024252e-07,1.835387e-07,5.3947014e-09
33.91155603,0.0066950291,0.65081999,4.0466402e-05,1.0597942e-05,5.7058278e-05,3.5654672e-07,2.3370405e-07,6.0851761e-09
33.91689466,0.0057254739,0.5555493,3.4665986e-05,9.1492241e-06,4.9664767e-05,2.6319332e-07,1.7647271e-07,5.1900098e-09
33.91964628,0.0061631273,0.59762779,3.7317738e-05,9.8764301e-06,5.2866759e-05,3.0412816e-07,2.0322747e-07,4.8589349e-09
33.92343505,0.0066730242,0.64647181,4.03404e-05,1.0729767e-05,5.7307599e-05,3.5337079e-07,2.3888759e-07,6.9153706e-09
33.93146628,0.0066250984,0.64172782,4.0083309e-05,1.068577e-05,5.6067581e-05,3.4965515e-07,2.3526657e-07,4.3282104e-09
33.93434585,0.0066249358,0.64206355,4.0035031e-05,1.062827e-05,5.6071777e-05,3.4928341e-07,2.3223929e-07,3.7943368e-09
33.94862647,0.0065654905,0.63529481,3.9666723e-05,1.0487682e-05,5.5811193e-05,3.4125822e-07,2.2510333e-07,3.2485166e-09
33.9503325,0.006491615,0.62816519,3.9214871e-05,1.0369565e-05,5.5290667e-05,3.3358693e-07,2.1991698e-07,3.721269e-09
33.95259012,0.0064914629,0.62817637,3.9229013e-05,1.0378514e-05,5.523942e-05,3.3365435e-07,2.2053227e-07,3.9294752e-09
33.95823415,0.0064910723,0.62806081,3.9255352e-05,1.0465011e-05,5.5386475e-05,3.3446566e-07,2.2155536e-07,3.6751122e-09
33.96791452,0.0065887365,0.63627553,3.9802708e-05,1.0704766e-05,5.6542397e-05,3.4472473e-07,2.3135609e-07,3.4333592e-09
33.97951063,0.0067311991,0.64644878,4.0572926e-05,1.0867922e-05,5.7894919e-05,3.5884285e-07,2.3583823e-07,3.1089831e-09
33.98068145,0.0067311203,0.64666359,4.0579599e-05,1.0878287e-05,5.7886085e-05,3.5947742e-07,2.358103e-07,3.2475593e-09
34.00064144,0.0073739042,0.71735928,4.4426007e-05,1.2072526e-05,6.4278857e-05,4.3152191e-07,2.9016914e-07,7.0219891e-09
34.01393685,0.0072285511,0.69240821,4.3550245e-05,1.2105555e-05,6.3254154e-05,4.1750014e-07,2.9684849e-07,5.2556138e-09
34.02256593,0.0062066357,0.59200081,3.7414313e-05,1.0273182e-05,5.3971733e-05,3.1006597e-07,2.1291827e-07,4.5358275e-09
34.02496519,0.0059990407,0.57199765,3.6140208e-05,9.8537915e-06,5.3870754e-05,2.8820445e-07,1.9557517e-07,6.1260318e-09
34.02901135,0.0059199462,0.56861923,3.560526e-05,9.6728068e-06,5.1893784e-05,2.8037368e-07,1.8860487e-07,5.9057351e-09
34.04970479,0.005810859,0.56426781,3.4918545e-05,9.4664171e-06,5.1670844e-05,2.7114453e-07,1.8051798e-07,4.0032668e-09
34.07001275,0.0075554744,0.72362233,4.5269044e-05,1.2283973e-05,6.647403e-05,4.6046146e-07,3.0308832e-07,4.9043589e-09
34.08039908,0.0073253598,0.69828574,4.3807223e-05,1.1804855e-05,6.4504523e-05,4.2730084e-07,2.8036114e-07,3.5764285e-09
34.08740699,0.0073197925,0.69954997,4.3726342e-05,1.1751817e-05,6.4526405e-05,4.2616939e-07,2.7996517e-07,4.0290364e-09
34.10781234,0.0073442954,0.71219051,4.3830274e-05,1.1704734e-05,6.5148598e-05,4.2404242e-07,2.7745268e-07,3.4250939e-09
34.11744643,0.0073806158,0.71258023,4.3903017e-05,1.1663899e-05,6.5613267e-05,4.2442506e-07,2.7447753e-07,3.2339303e-09
34.11873061,0.0073697794,0.70940146,4.3858661e-05,1.1667211e-05,6.5536144e-05,4.2412279e-07,2.7379309e-07,3.188628e-09
34.13104889,0.0082245229,0.77555142,4.8874561e-05,1.3073153e-05,7.3414399e-05,5.3089919e-07,3.4575505e-07,3.856596e-09
34.14384704,0.007329044,0.69549694,4.3413839e-05,1.161523e-05,6.5756052e-05,4.2073971e-07,2.7525177e-07,2.9928453e-09
34.20798724,0.0073573198,0.70635059,4.3074189e-05,1.117648e-05,6.6894694e-05,4.0811544e-07,2.5507937e-07,2.0073849e-09
34.21193312,0.0075780913,0.72535222,4.4307604e-05,1.1531227e-05,6.899143e-05,4.3331832e-07,2.7274331e-07,2.0359781e-09
34.21794299,0.007727085,0.73522096,4.5103107e-05,1.1725541e-05,7.04081e-05,4.5231998e-07,2.8394691e-07,2.0122373e-09
34.22253067,0.0073641899,0.69709406,4.2928959e-05,1.1120459e-05,6.7111896e-05,4.0880068e-07,2.5529212e-07,2.2200534e-09
34.22381362,0.0073580031,0.69536583,4.2886995e-05,1.1081102e-05,6.7016685e-05,4.0736805e-07,2.5360536e-07,2.2627922e-09
34.25640887,0.0076468223,0.72743655,4.4400881e-05,1.1347434e-05,7.0146155e-05,4.3041045e-07,2.6440657e-07,2.6490951e-09
34.26897541,0.0073581967,0.69646441,4.2588119e-05,1.0823768e-05,6.7698177e-05,3.9406225e-07,2.3892996e-07,2.3865885e-09
34.30383872,0.0073666503,0.69869087,4.2353163e-05,1.0728149e-05,6.7938467e-05,3.8792651e-07,2.3467802e-07,2.1272589e-09
34.30512434,0.007366541,0.69867634,4.2339019e-05,1.0727755e-05,6.7931092e-05,3.8820956e-07,2.352896e-07,2.0752546e-09
34.33236216,0.0073613415,0.69750259,4.2153341e-05,1.0557581e-05,6.8072506e-05,3.8302029e-07,2.3024277e-07,2.5374518e-09
34.33300474,0.0073612734,0.69724591,4.2132587e-05,1.0553875e-05,6.8053499e-05,3.8307421e-07,2.3021728e-07,2.9137884e-09
34.33557567,0.0073681183,0.69735143,4.2170377e-05,1.0552035e-05,6.8072029e-05,3.8360681e-07,2.2986863e-07,2.699136e-09
34.33621887,0.0073680504,0.69730648,4.2157508e-05,1.0554651e-05,6.8056304e-05,3.8363897e-07,2.300944e-07,2.5038244e-09
34.34007806,0.007367664,0.69667568,4.2126401e-05,1.0503175e-05,6.798303e-05,3.8143693e-07,2.2667481e-07,2.4024224e-09
34.36211558,0.0075935026,0.7200266,4.3134162e-05,1.0658509e-05,7.0067745e-05,3.9967581e-07,2.3452163e-07,2.7005701e-09
34.40614213,0.0077241269,0.73349099,4.3571612e-05,1.0506518e-05,7.1852106e-05,4.06173e-07,2.3004817e-07,3.3969161e-09
34.41019424,0.0077326258,0.73434356,4.3640294e-05,1.0517201e-05,7.1806305e-05,4.0824369e-07,2.3147145e-07,2.3361604e-09
34.41549422,0.0073350336,0.69657569,4.1405245e-05,9.9688744e-06,6.8231961e-05,3.6851866e-07,2.0957023e-07,2.4329132e-09
34.44009182,0.007765643,0.73569233,4.3732123e-05,1.0474946e-05,7.2661072e-05,4.0982377e-07,2.333039e-07,2.6833654e-09
34.44669691,0.0077963856,0.73745945,4.3833308e-05,1.048401e-05,7.3115559e-05,4.1225915e-07,2.3343264e-07,3.8452969e-09
34.44806141,0.0078059126,0.73796436,4.3842732e-05,1.0469799e-05,7.3177984e-05,4.1186174e-07,2.3310334e-07,3.191073e-09
34.44942759,0.0078154834,0.73864643,4.3871407e-05,1.0464454e-05,7.326467e-05,4.1246165e-07,2.3321427e-07,3.4729286e-09
34.46451582,0.0078941574,0.74695322,4.4166802e-05,1.052634e-05,7.523317e-05,4.2182839e-07,2.3955728e-07,4.8048514e-09
34.4797575,0.0079559543,0.75210251,4.442037e-05,1.0591111e-05,7.4900521e-05,4.2968057e-07,2.4507278e-07,3.0916597e-09
34.51057574,0.0078839773,0.73927804,4.3876849e-05,1.0440098e-05,7.4841661e-05,4.2042533e-07,2.4177054e-07,2.8610486e-09
34.5119544,0.0078839198,0.73887306,4.3888447e-05,1.0433043e-05,7.4873873e-05,4.2028516e-07,2.409082e-07,2.7434192e-09
34.52234065,0.0079515536,0.7410583,4.4113506e-05,1.03849e-05,7.5675097e-05,4.2321853e-07,2.3754024e-07,2.7850405e-09
34.53655349,0.0083990197,0.77223972,4.6622542e-05,1.098904e-05,8.0062695e-05,4.736847e-07,2.6601951e-07,3.4174788e-09
34.55343948,0.007879891,0.72120428,4.3750024e-05,1.0321849e-05,7.5526978e-05,4.1686843e-07,2.3316775e-07,2.6419715e-09
34.56172527,0.0079166135,0.72621834,4.3896862e-05,1.0376922e-05,7.5929241e-05,4.2046189e-07,2.361977e-07,2.83185e-09
34.56795556,0.0079037339,0.73108982,4.3770335e-05,1.0346803e-05,7.5871456e-05,4.200209e-07,2.3689825e-07,2.9564971e-09
34.58440298,0.0077637115,0.71513811,4.2840775e-05,1.0177176e-05,7.4748785e-05,4.0568757e-07,2.2963669e-07,2.4490181e-09
34.61899134,0.0080060825,0.72144987,4.4133395e-05,1.0532368e-05,7.7818422e-05,4.3094912e-07,2.4748858e-07,2.5796729e-09
34.64102827,0.0077270175,0.69609939,4.2517738e-05,1.019927e-05,7.5210956e-05,4.0174062e-07,2.3109722e-07,2.338731e-09
34.66690836,0.0075380177,0.67564505,4.1386864e-05,1.0006499e-05,7.3781965e-05,3.8456256e-07,2.2672883e-07,1.6801852e-09
34.69581445,0.0075726784,0.68044959,4.1392974e-05,1.0072726e-05,7.4927079e-05,3.8763467e-07,2.3224394e-07,1.7914815e-09
34.69647572,0.0075561998,0.67979241,4.1298968e-05,1.0051367e-05,7.4776225e-05,3.8599241e-07,2.3154996e-07,1.7783048e-09
34.69978208,0.0075561242,0.67974161,4.130537e-05,1.0038997e-05,7.4778268e-05,3.8603402e-07,2.3130487e-07,1.7255092e-09
34.70110755,0.0075727754,0.68068225,4.138643e-05,1.0053202e-05,7.4940412e-05,3.8786124e-07,2.3249485e-07,1.6850696e-09
34.70907362,0.0075722401,0.67870907,4.1351334e-05,1.0040764e-05,7.4936545e-05,3.878536e-07,2.3337389e-07,1.546798e-09
34.70973633,0.0075722203,0.67838531,4.134191e-05,1.0038702e-05,7.4924994e-05,3.8814811e-07,2.3387696e-07,1.5374696e-09
34.73838463,0.0074535672,0.66552335,4.0453077e-05,9.7891003e-06,7.4264666e-05,3.7411024e-07,2.2523229e-07,1.483474e-09
34.74884652,0.007491416,0.67116432,4.0601524e-05,9.7543311e-06,7.5029168e-05,3.7527357e-07,2.2239196e-07,1.6816545e-09
34.75147987,0.0075307585,0.67508078,4.0792329e-05,9.8071272e-06,7.5540282e-05,3.7847469e-07,2.2430633e-07,1.7045007e-09
34.7581633,0.0077169443,0.69127204,4.1769624e-05,1.0074185e-05,7.7583569e-05,3.9810712e-07,2.3828329e-07,1.7401715e-09
34.76428125,0.0077823675,0.69670354,4.2064489e-05,1.013888e-05,7.8276978e-05,4.0544973e-07,2.4190053e-07,1.883232e-09
34.77106418,0.0076915478,0.68769075,4.1588047e-05,1.0034512e-05,7.7359918e-05,3.9893087e-07,2.3720151e-07,1.6249668e-09
34.77173554,0.0076689648,0.68560829,4.1455211e-05,1.0004963e-05,7.7153511e-05,3.9684357e-07,2.3628569e-07,1.6358152e-09
34.79153835,0.0076560923,0.68103567,4.1387367e-05,1.0127214e-05,7.7431076e-05,3.9919406e-07,2.4519748e-07,2.0313093e-09
34.80766738,0.0078734269,0.69415672,4.2428191e-05,1.0329536e-05,7.9966095e-05,4.1800838e-07,2.5463325e-07,2.2768029e-09
34.81464229,0.0080492368,0.67202267,4.336241e-05,1.0569684e-05,8.200463e-05,4.3590471e-07,2.6575087e-07,2.4134396e-09
34.8644996,0.0078142058,0.68104368,4.1784016e-05,1.035472e-05,8.0213696e-05,4.1643227e-07,2.7215553e-07,1.6161953e-09
34.870719,0.0079363916,0.68964917,4.2436793e-05,1.0546621e-05,8.1504154e-05,4.2920516e-07,2.8267752e-07,1.7696731e-09
34.87490455,0.007979643,0.6910907,4.2679501e-05,1.0613424e-05,8.1991238e-05,4.3440175e-07,2.8645336e-07,1.9413347e-09
34.87982024,0.0080245814,0.69473245,4.2872299e-05,1.0618088e-05,8.2502418e-05,4.3953385e-07,2.8881397e-07,1.957483e-09
34.88263146,0.008024502,0.68907049,4.2864976e-05,1.0620229e-05,8.2522951e-05,4.4048024e-07,2.8967903e-07,2.2726713e-09
34.90984416,0.0075130086,0.65299899,4.0059512e-05,9.8640693e-06,7.7833792e-05,3.8505729e-07,2.474817e-07,1.5508131e-09
34.92314226,0.0076967752,0.64763287,4.0995403e-05,1.0180313e-05,7.9895986e-05,4.0442277e-07,2.6642652e-07,1.9166866e-09
34.93638906,0.0074863527,0.52042542,3.9897213e-05,1.0079676e-05,7.8029029e-05,3.8694647e-07,2.6867344e-07,8.4682314e-08
34.96400907,0.0074698447,0.63358444,3.9730316e-05,1.0136431e-05,7.8771632e-05,3.9202126e-07,2.7488095e-07,1.4650231e-09
34.96531783,0.0074698304,0.63432466,3.9730016e-05,1.0135658e-05,7.8813046e-05,3.922611e-07,2.7472283e-07,1.4286602e-09
34.98633495,0.0074278311,0.5586247,3.943164e-05,1.0261345e-05,7.8985893e-05,3.9303129e-07,2.8147242e-07,9.4837454e-08
34.98893782,0.0074277887,0.51571294,3.9429042e-05,1.02777e-05,7.9050406e-05,3.9205526e-07,2.8161361e-07,8.9766606e-08
35.01193325,0.0076151272,0.52840498,4.025231e-05,1.0356287e-05,8.1626635e-05,4.0491332e-07,2.808092e-07,1.4350146e-09
35.04224506,0.0077093036,0.53614737,4.0579429e-05,1.0298593e-05,8.3470172e-05,4.0687011e-07,2.7160052e-07,1.2109944e-09
35.05372587,0.0077038641,0.53673219,4.0510413e-05,1.0302634e-05,8.3585634e-05,4.0549794e-07,2.7456549e-07,1.3332815e-09
35.07534421,0.0077320729,0.53870248,4.0609319e-05,1.0516442e-05,8.4423654e-05,4.0467466e-07,2.7708925e-07,1.7240245e-09
35.08553528,0.0077778846,0.54228039,4.0719941e-05,1.0290036e-05,8.5164151e-05,4.0215855e-07,2.664767e-07,1.6380897e-09
35.12553051,0.0078527306,0.54898087,4.0978639e-05,1.0384782e-05,8.7172108e-05,4.0650949e-07,2.7193107e-07,4.7894e-09
35.1275854,0.007809682,0.54603828,4.0744003e-05,1.0293544e-05,8.6701012e-05,4.0134372e-07,2.6681697e-07,4.7134612e-09
35.15618031,0.0073181289,0.51234757,3.8062353e-05,9.7504095e-06,8.1745573e-05,3.562907e-07,2.544604e-07,3.1404435e-09
35.17803277,0.0077465834,0.54199496,4.0089815e-05,1.0364708e-05,8.7066481e-05,3.9366604e-07,2.7997275e-07,2.9849684e-09
35.21077873,0.0080568509,0.59784735,4.1507737e-05,1.056825e-05,9.116208e-05,4.1921228e-07,2.9204842e-07,2.7992091e-09
35.21269586,0.007293482,0.54371028,3.7569521e-05,9.5513805e-06,8.2747043e-05,3.4424856e-07,2.3930491e-07,2.6636156e-09
35.22178614,0.0072978988,0.529458,3.7595561e-05,9.4355612e-06,8.299268e-05,3.423653e-07,2.3022915e-07,1.4336018e-09
35.22754438,0.0073098465,0.53838783,3.7636367e-05,9.5516197e-06,8.3247414e-05,3.4398865e-07,2.3526275e-07,1.1877063e-09
35.23074694,0.007309781,0.56685056,3.7583986e-05,9.4936285e-06,8.3297694e-05,3.4304017e-07,2.3504059e-07,1.3102361e-09
35.24839688,0.0079566738,0.61467983,4.0839332e-05,1.0255041e-05,9.1097204e-05,4.0142436e-07,2.6539887e-07,2.3722096e-09
35.25257438,0.0079418334,0.60180936,4.0760126e-05,1.0217715e-05,9.0999195e-05,4.0066553e-07,2.610485e-07,2.1060782e-09
35.27058738,0.0078745542,0.65638963,4.025822e-05,9.8924395e-06,9.0669119e-05,3.9077528e-07,2.5471371e-07,3.3062398e-09
35.28888063,0.0075128952,0.60489328,3.8309746e-05,9.0655077e-06,8.6986991e-05,3.5042907e-07,2.1880025e-07,2.2558399e-09
35.2994307,0.0072796986,0.55072945,3.7074017e-05,8.9201502e-06,8.4391902e-05,3.2869236e-07,2.1311529e-07,2.5028952e-09
35.30454671,0.0073062105,0.56303557,3.7196928e-05,8.8038513e-06,8.4777882e-05,3.2953266e-07,2.0898863e-07,2.3100842e-09
35.30839135,0.0073128464,0.56614571,3.7180064e-05,8.7518618e-06,8.4919522e-05,3.2857527e-07,2.0543301e-07,9.7942833e-08
35.31031427,0.0073127971,0.56485058,3.7180238e-05,8.7335589e-06,8.4942317e-05,3.2800252e-07,2.0324313e-07,1.5150322e-09
35.32510763,0.0072980319,0.52544264,3.7032184e-05,8.6826688e-06,8.4843825e-05,3.244917e-07,1.9935242e-07,1.1219328e-09
35.34023119,0.0080498386,0.56337868,4.0954901e-05,9.6068202e-06,9.3946877e-05,4.0051712e-07,2.3959291e-07,2.0930531e-09
35.35676296,0.0071446589,0.49982375,3.6219568e-05,8.2385121e-06,8.3435362e-05,3.1235925e-07,1.832747e-07,2.4794269e-09
35.3623999,0.0071445018,0.49992865,3.6172998e-05,8.38052e-06,8.3478572e-05,3.125327e-07,1.8758918e-07,1.7685115e-09
35.41484126,0.007137679,0.4997626,3.5921718e-05,8.4525204e-06,8.4292666e-05,3.0609814e-07,1.9052336e-07,9.2373735e-08
35.42301441,0.0072792462,0.50946095,3.6645196e-05,8.522129e-06,8.6057917e-05,3.158549e-07,1.8775657e-07,8.7126699e-08
35.44167532,0.007880762,0.55161375,3.9645772e-05,8.9866301e-06,9.355655e-05,3.7159543e-07,2.0774725e-07,9.3460157e-08
35.44650374,0.0078612674,0.55026978,3.9479866e-05,9.0083432e-06,9.3359675e-05,3.6898999e-07,2.0484617e-07,9.0910845e-08
35.46549145,0.0071380734,0.49978396,3.5752385e-05,8.3124592e-06,8.5113777e-05,3.0187308e-07,1.7236692e-07,7.7621265e-08
35.49369008,0.0071548025,0.49984561,3.5541614e-05,7.9821897e-06,8.563482e-05,2.980255e-07,1.683883e-07,6.7501416e-08
35.49808187,0.0071546975,0.49976304,3.550821e-05,7.973607e-06,8.5755002e-05,2.9689382e-07,1.6805599e-07,6.8903976e-08
35.49870926,0.0071546825,0.49976152,3.5499114e-05,7.9718953e-06,8.5767283e-05,2.9685859e-07,1.6856171e-07,6.6293338e-08
35.51062982,0.0071544085,0.49977602,3.5502163e-05,8.0026024e-06,8.5966102e-05,2.9877366e-07,1.6967132e-07,7.2893987e-08
35.53385352,0.0071635787,0.4993972,3.5535605e-05,8.0553678e-06,8.6522487e-05,2.9823985e-07,1.7146099e-07,8.2258647e-08
35.53573821,0.0071635584,0.49939648,3.5520746e-05,8.0368179e-06,8.6575383e-05,2.9733789e-07,1.7089917e-07,8.2516624e-08
35.54773559,0.0081085811,0.56567471,4.0264609e-05,9.2157091e-06,9.8300098e-05,3.878379e-07,2.2182929e-07,9.9012371e-08
35.55551514,0.0071685067,0.49953788,3.552205e-05,8.1235946e-06,8.6944069e-05,2.9959307e-07,1.7260038e-07,7.8206348e-08
35.55928728,0.0071683775,0.49959594,3.5445043e-05,8.0303245e-06,8.6946265e-05,2.9744231e-07,1.6821032e-07,7.1834864e-08
35.573113,0.0071574274,0.49943207,3.5256085e-05,7.9415813e-06,8.6892475e-05,2.9187061e-07,1.6455913e-07,7.1810702e-08
35.62129247,0.007146899,0.49987629,3.487313e-05,7.8557686e-06,8.7346239e-05,2.8683224e-07,1.6616136e-07,6.7774952e-08
35.64008239,0.0071341167,0.49986373,3.4708559e-05,7.7370281e-06,8.7616191e-05,2.8154673e-07,1.539328e-07,7.7401908e-08
35.66752545,0.0070949061,0.49998576,3.4318113e-05,7.5961627e-06,8.7887916e-05,2.754454e-07,1.4633185e-07,8.3546738e-08
35.67311962,0.0070813518,0.49926541,3.4189674e-05,7.5453418e-06,8.7878747e-05,2.7387599e-07,1.4454508e-07,9.0022252e-08
35.6830676,0.0070947235,0.49985726,3.4221392e-05,7.5694625e-06,8.8309398e-05,2.7434765e-07,1.4392438e-07,8.8408784e-08
35.70548978,0.0071086242,0.4997588,3.4264309e-05,7.512585e-06,8.8769189e-05,2.7585403e-07,1.4662511e-07,9.2003877e-08
35.70611374,0.0071085963,0.49973323,3.4259977e-05,7.508073e-06,8.87735e-05,2.7579038e-07,1.4659496e-07,8.992524e-08
35.72793171,0.0070917655,0.49943254,3.3988034e-05,7.3260287e-06,8.9163093e-05,2.7191812e-07,1.3882219e-07,1.407382e-09
35.73104462,0.0070915979,0.49933008,3.3984563e-05,7.3189471e-06,8.9251171e-05,2.72077e-07,1.3918027e-07,1.6359037e-09
35.73789302,0.0070912398,0.49932294,3.3983796e-05,7.309175e-06,8.9344716e-05,2.7092465e-07,1.3871232e-07,9.7992534e-08
35.74100593,0.0070910804,0.49912739,3.3994763e-05,7.2984329e-06,8.9348729e-05,2.7076899e-07,1.3862288e-07,9.5424193e-08
35.74411884,0.0070909197,0.4989159,3.4059108e-05,7.3183121e-06,8.9368701e-05,2.7175047e-07,1.3909595e-07,9.3666604e-08
35.74474143,0.0070908868,0.49891083,3.4067927e-05,7.323574e-06,8.9380867e-05,2.7179179e-07,1.3906728e-07,9.5846113e-08
35.77086711,0.0070710051,0.4993267,3.3752968e-05,7.1960332e-06,8.9532955e-05,2.6581669e-07,1.3499686e-07,7.8119623e-08
35.77272998,0.0070709141,0.49946779,3.3766693e-05,7.1869109e-06,8.9565419e-05,2.6567839e-07,1.3494112e-07,7.8272046e-08
35.77645571,0.0070707311,0.49960511,3.3769904e-05,7.1829593e-06,8.9623299e-05,2.652277e-07,1.3450021e-07,8.3687976e-08
35.78887484,0.0070701251,0.4998574,3.3687426e-05,7.131206e-06,8.9763112e-05,2.6501211e-07,1.3176442e-07,8.5549347e-08
35.82302744,0.0070685605,0.49917336,3.3591263e-05,7.0564845e-06,9.0336575e-05,2.6226354e-07,1.2691696e-07,6.014438e-08
35.829237,0.0070682551,0.49934425,3.3599598e-05,7.0436838e-06,9.0487053e-05,2.6277776e-07,1.2667603e-07,6.529885e-08
35.8335837,0.0070680367,0.4996153,3.3562666e-05,7.0123407e-06,9.0549577e-05,2.6142896e-07,1.2491553e-07,6.5601039e-08
35.83979326,0.0070677239,0.49992088,3.3517888e-05,7.0111485e-06,9.0632005e-05,2.6086148e-07,1.2429792e-07,6.1261397e-08
35.84041422,0.0070676933,0.49993713,3.3519518e-05,7.0094483e-06,9.0643341e-05,2.6082881e-07,1.2416669e-07,6.174465e-08
35.84413507,0.0070396903,0.49810437,3.3351258e-05,6.9610612e-06,9.03938e-05,2.5818746e-07,1.2278284e-07,6.9190989e-08
35.90489218,0.0070720779,0.50003654,3.3307973e-05,6.9811682e-06,9.190202e-05,2.617912e-07,1.2651811e-07,4.9889737e-08
35.92033176,0.0070254138,0.49733026,3.30907e-05,6.965966e-06,9.1715112e-05,2.5926703e-07,1.2508766e-07,4.7324325e-08
35.92156693,0.0070253628,0.49737275,3.3098041e-05,6.9691268e-06,9.1749074e-05,2.5983254e-07,1.2546846e-07,4.7413662e-08
35.92959551,0.0070250586,0.49783987,3.3035354e-05,6.9525031e-06,9.1922733e-05,2.5928248e-07,1.2546476e-07,4.8988916e-08
35.93083068,0.0070250149,0.49795934,3.3026117e-05,6.9479367e-06,9.1949201e-05,2.5903874e-07,1.2525095e-07,4.7340673e-08
35.94503509,0.0070245754,0.49796795,3.2991526e-05,6.9931581e-06,9.2372927e-05,2.6117222e-07,1.2910328e-07,4.8563037e-08
35.96541534,0.0070241066,0.49761593,3.2979476e-05,7.0792907e-06,9.2862751e-05,2.6414562e-07,1.348468e-07,4.8868863e-08
35.97097359,0.0070239615,0.49771324,3.2960546e-05,7.1232718e-06,9.2996463e-05,2.650696e-07,1.3803072e-07,4.8448023e-08
35.97282634,0.0070239124,0.49780599,3.2993744e-05,7.1296313e-06,9.3035254e-05,2.6515642e-07,1.3826083e-07,4.9491345e-08
35.99938242,0.0070232932,0.49826686,3.2893846e-05,7.0574017e-06,9.3862745e-05,2.6070039e-07,1.3308377e-07,5.1005761e-08
36.01920694,0.0070454612,0.49990024,3.2824897e-05,7.021651e-06,9.47778e-05,2.6070201e-07,1.3273695e-07,5.2677571e-08
36.02726146,0.0070452735,0.49990631,3.2791667e-05,7.0372621e-06,9.496995e-05,2.6105981e-07,1.3375404e-07,5.5271536e-08
36.02788104,0.0070452622,0.49989975,3.2775805e-05,7.0346913e-06,9.4980152e-05,2.6108055e-07,1.338372e-07,5.8756415e-08
36.04275093,0.0070451082,0.49985355,3.2754909e-05,7.0389465e-06,9.5381995e-05,2.5925473e-07,1.3317874e-07,5.7835436e-08
36.05452172,0.0070450289,0.49987149,3.2676675e-05,6.9912899e-06,9.5714972e-05,2.5684095e-07,1.3097014e-07,5.9436273e-08
36.05885878,0.0070449783,0.49972802,3.2636118e-05,6.974271e-06,9.5797939e-05,2.5691563e-07,1.3142486e-07,5.642795e-08
36.06009794,0.0070449633,0.49971726,3.26198e-05,6.9749909e-06,9.5826104e-05,2.5663708e-07,1.3126434e-07,5.7631678e-08
36.0613371,0.0070449481,0.49968051,3.263222e-05,6.9814024e-06,9.5854707e-05,2.5629889e-07,1.312488e-07,5.8306777e-08
36.09298839,0.0070635732,0.49999264,3.2529147e-05,6.9384651e-06,9.6867643e-05,2.5475112e-07,1.3027392e-07,5.1959153e-08
36.10292824,0.0070634928,0.49980345,3.2451797e-05,6.9269186e-06,9.714127e-05,2.5450211e-07,1.305535e-07,5.15232e-08
36.11100437,0.0070634663,0.49977604,3.2450614e-05,6.8734911e-06,9.7287978e-05,2.5385468e-07,1.287663e-07,5.0778049e-08
36.12893186,0.0077986981,0.55102214,3.5825247e-05,7.6254927e-06,0.0001077983,3.1424181e-07,1.5992606e-07,6.1795166e-08
36.13848787,0.0077131145,0.54495983,3.536964e-05,7.4994733e-06,0.00010678313,3.0551368e-07,1.55538e-07,5.927818e-08
36.14803888,0.0078057997,0.5515713,3.5718605e-05,7.5263011e-06,0.00010826513,3.1044538e-07,1.5484147e-07,6.1343694e-08
36.16511277,0.0080790712,0.57064829,3.6808476e-05,7.7531928e-06,0.00011276882,3.3012681e-07,1.6491096e-07,9.3069821e-08
36.18524174,0.0070611474,0.49958835,3.2191983e-05,6.8741175e-06,9.906226e-05,2.5838734e-07,1.3392772e-07,6.2865944e-08
36.20079737,0.0079438045,0.56331404,3.6138755e-05,7.6472629e-06,0.00011169198,3.2035922e-07,1.6195297e-07,7.2460949e-08
36.21057536,0.0079370261,0.56301339,3.6074663e-05,7.5785166e-06,0.0001118512,3.1753405e-07,1.5826853e-07,6.4032793e-08
36.21127335,0.0079370389,0.56302864,3.6059137e-05,7.5634653e-06,0.00011187559,3.1718758e-07,1.5802531e-07,6.3908962e-08
36.22369369,0.0070452885,0.49987908,3.2056022e-05,6.752773e-06,9.9998492e-05,2.5348596e-07,1.2996628e-07,7.4338598e-08
36.22493281,0.0070452855,0.49978769,3.2057449e-05,6.7547693e-06,9.9887323e-05,2.5412399e-07,1.2966723e-07,6.5238707e-08
36.24766642,0.0081097795,0.57604418,3.6504196e-05,7.5845712e-06,0.00011555361,3.2578236e-07,1.6195832e-07,6.7733799e-08
36.26271286,0.0081725221,0.5819466,3.6852492e-05,7.8801911e-06,0.00011665689,3.342579e-07,1.74564e-07,6.8995013e-08
36.28695411,0.0070332573,0.4997162,3.1773096e-05,6.6642489e-06,0.00010130492,2.5546174e-07,1.3100269e-07,5.3073188e-08
36.30837714,0.0080345998,0.57313397,3.6097239e-05,7.4610221e-06,0.0001164687,3.2027278e-07,1.606146e-07,6.7029596e-08
36.3090836,0.0080345974,0.57301125,3.6089963e-05,7.4465343e-06,0.00011646333,3.2017292e-07,1.6041365e-07,6.5789751e-08
36.31102186,0.0070086916,0.49966087,3.151361e-05,6.5662406e-06,0.00010233769,2.4607802e-07,1.2707395e-07,9.0517997e-08
36.32583256,0.0070147505,0.49970723,3.1473219e-05,6.4187995e-06,0.00010206261,2.4514227e-07,1.2010461e-07,4.8826226e-08
36.35175628,0.0070211651,0.49976003,3.1260405e-05,6.3007925e-06,0.00010301876,2.3970492e-07,1.1551741e-07,4.8909639e-08
36.35299103,0.0070211493,0.49971328,3.1238594e-05,6.3009668e-06,0.00010303279,2.3916702e-07,1.1515697e-07,4.8472983e-08
36.36699313,0.0077994649,0.55515494,3.4749791e-05,7.1991254e-06,0.00011487502,2.9753871e-07,1.4680858e-07,7.4097735e-08
36.37178566,0.0077741244,0.55310904,3.4638475e-05,7.2350453e-06,0.00011459191,2.9738186e-07,1.4761452e-07,6.4105687e-08
36.38270512,0.0077571377,0.55198592,3.4535746e-05,7.077198e-06,0.00011462122,2.9492284e-07,1.4305828e-07,6.1084994e-08
36.38797023,0.0070305353,0.49972562,3.1319612e-05,6.3730886e-06,0.00010423053,2.420807e-07,1.1854178e-07,7.0120568e-08
36.39601263,0.0070375053,0.49975937,3.1327606e-05,6.3619945e-06,0.00010422993,2.4230012e-07,1.1794587e-07,4.9091692e-08
36.42423788,0.0076848789,0.54517807,3.4094802e-05,6.8642805e-06,0.0001151227,2.8420774e-07,1.3467403e-07,5.892978e-08
36.42491365,0.0076848794,0.54512263,3.4111423e-05,6.8666461e-06,0.00011514038,2.8454834e-07,1.3481724e-07,5.8841817e-08
36.45331225,0.0078003845,0.55277996,3.4543494e-05,6.8765978e-06,0.00011754614,2.9097054e-07,1.3529402e-07,6.0953966e-08
36.45399818,0.0078003866,0.55276913,3.4547545e-05,6.88015e-06,0.00011754882,2.9113082e-07,1.3556807e-07,6.0068839e-08
36.45742095,0.007771019,0.55062179,3.4437559e-05,6.8902785e-06,0.00011716263,2.8996936e-07,1.3632579e-07,5.9044337e-08
36.45946585,0.0077417283,0.54853019,3.4315258e-05,6.8790236e-06,0.00011676713,2.885682e-07,1.3679653e-07,5.9797458e-08
36.46217783,0.0076931867,0.5450004,3.4096635e-05,6.8329524e-06,0.00011609798,2.8467549e-07,1.3523997e-07,5.8879638e-08
36.50985253,0.0073626274,0.52177929,3.2578812e-05,6.5285481e-06,0.00011233955,2.5966872e-07,1.2431194e-07,5.2798985e-08
36.52516646,0.0070485962,0.49954995,3.1128196e-05,6.2654702e-06,0.00010794811,2.3751268e-07,1.1568242e-07,5.076502e-08
36.54124234,0.007399004,0.52509706,3.2679867e-05,6.4822772e-06,0.00011362393,2.6040422e-07,1.2262246e-07,5.0159197e-08
36.55103645,0.0073662848,0.5230022,3.2560024e-05,6.4652438e-06,0.00011366231,2.5883868e-07,1.213222e-07,5.2031922e-08
36.5567815,0.0071684623,0.50895956,3.1616933e-05,6.2621196e-06,0.00011077055,2.4377765e-07,1.145198e-07,4.9869794e-08
36.56366054,0.0071076138,0.50456123,3.1335086e-05,6.1894268e-06,0.00010985875,2.389696e-07,1.1162144e-07,4.6661251e-08
36.56428567,0.0071076023,0.50455056,3.1328556e-05,6.1855484e-06,0.00010985794,2.3897315e-07,1.1155424e-07,4.647534e-08
36.56804454,0.0071280362,0.50610668,3.1368166e-05,6.1872534e-06,0.00011018494,2.3952604e-07,1.1153549e-07,4.4620721e-08
36.57497031,0.0072017917,0.51146786,3.1671037e-05,6.2338472e-06,0.00011153521,2.4420437e-07,1.1252941e-07,4.6173079e-08
36.60218589,0.007784409,0.55366049,3.4313867e-05,6.8179069e-06,0.00012138566,2.8906631e-07,1.3511563e-07,5.353049e-08
36.60972595,0.0077840824,0.55394946,3.4249769e-05,6.7461008e-06,0.00012174709,2.87548e-07,1.3199395e-07,5.4683043e-08
36.6274562,0.0070349195,0.4997869,3.1030804e-05,6.1882234e-06,0.0001103806,2.3669926e-07,1.1301296e-07,4.6917611e-08
36.63599926,0.007634315,0.54285146,3.3587479e-05,6.6628931e-06,0.0001200984,2.7533678e-07,1.2916847e-07,5.6166695e-08
36.63936716,0.0076625558,0.54493103,3.3679673e-05,6.6731657e-06,0.0001207162,2.7665749e-07,1.2901741e-07,5.4078071e-08
36.64206728,0.0076768633,0.54605809,3.3756073e-05,6.6910932e-06,0.00012106424,2.7821014e-07,1.2965843e-07,5.390734e-08
36.6427439,0.007691359,0.54711809,3.3821977e-05,6.7023274e-06,0.0001213331,2.7946672e-07,1.3016633e-07,5.3607255e-08
36.64815687,0.0076912227,0.54733937,3.3843569e-05,6.7163759e-06,0.0001214406,2.7969602e-07,1.3022138e-07,5.2450294e-08
36.67680047,0.0082366646,0.58543119,3.6347476e-05,7.5060615e-06,0.00013104201,3.2765221e-07,1.6137848e-07,7.7656538e-08
36.70126043,0.0081227385,0.57731528,3.5790438e-05,7.1047484e-06,0.00012969615,3.1418166e-07,1.4374501e-07,5.7810348e-08
36.70482873,0.0081031642,0.57596375,3.5669384e-05,7.0717703e-06,0.00012950018,3.1223769e-07,1.4300548e-07,5.77935e-08
36.71479471,0.0080831347,0.57464344,3.5535205e-05,7.0137334e-06,0.00012944213,3.0880448e-07,1.4043193e-07,5.677757e-08
36.72614422,0.0080419355,0.57177311,3.5343413e-05,6.9507361e-06,0.00012922759,3.0396649e-07,1.3756481e-07,5.5614515e-08
36.72897477,0.0080418561,0.57172232,3.5331454e-05,6.9348064e-06,0.00012930016,3.0336349e-07,1.3654275e-07,5.7110269e-08
36.73180532,0.008041778,0.57163749,3.5323603e-05,6.914148e-06,0.00012940196,3.0273713e-07,1.3546771e-07,5.5239247e-08
36.73251296,0.0080417587,0.57161333,3.5318352e-05,6.9096109e-06,0.00012942715,3.0282753e-07,1.354397e-07,5.638994e-08
36.77828044,0.0079726405,0.56672519,3.4934531e-05,6.7068965e-06,0.00012990373,2.9374976e-07,1.2622402e-07,5.5564418e-08
36.78178866,0.0079725417,0.5667578,3.4914162e-05,6.6893852e-06,0.00013001403,2.9269832e-07,1.2520625e-07,5.4299492e-08
36.78303915,0.0071043841,0.50498361,3.1194959e-05,6.0767732e-06,0.00011657193,2.3681532e-07,1.0573687e-07,8.5465213e-08
36.79928602,0.0070822007,0.50307957,3.1121604e-05,6.0472502e-06,0.0001161548,2.3718263e-07,1.0480758e-07,4.3719324e-08
36.80427271,0.007082133,0.50305759,3.1098532e-05,6.0346794e-06,0.0001162781,2.3632765e-07,1.0381957e-07,4.3052612e-08
36.81361051,0.0070588957,0.50152425,3.095017e-05,5.9753583e-06,0.00011612467,2.3363724e-07,1.0171305e-07,4.4142742e-08
36.81609571,0.0070588698,0.50158566,3.0904467e-05,5.9504344e-06,0.00011620516,2.3258865e-07,1.0064538e-07,4.4093013e-08
36.85041806,0.0074861953,0.532741,3.2679084e-05,6.2418935e-06,0.00012442023,2.6080476e-07,1.1109901e-07,4.8511735e-08
36.85173596,0.0074861842,0.53284296,3.2667375e-05,6.2278163e-06,0.00012444587,2.6021077e-07,1.1042331e-07,4.7696762e-08
36.85494731,0.0070123236,0.49905672,3.0598158e-05,5.8567851e-06,0.00011706236,2.2808161e-07,9.8282971e-08,6.5181783e-08
36.86111976,0.007012242,0.4988909,3.0592028e-05,5.8309944e-06,0.00011682398,2.2637785e-07,9.658984e-08,4.3178288e-08
36.86978093,0.0070111356,0.49889299,3.0538578e-05,5.7847723e-06,0.00011710588,2.2456276e-07,9.493618e-08,4.4299833e-08
36.89043231,0.0069929202,0.49784856,3.0419422e-05,5.7624004e-06,0.0001174184,2.2234644e-07,9.4332501e-08,5.281269e-08
36.92859634,0.0069928496,0.49889042,3.0282408e-05,5.6832446e-06,0.00011834571,2.1891563e-07,9.1004134e-08,4.0222945e-08
36.93228963,0.0069928682,0.4988466,3.029363e-05,5.6834961e-06,0.00011844746,2.1878371e-07,9.0771509e-08,4.0791087e-08
36.9470628,0.0069930121,0.49955058,3.0237841e-05,5.664736e-06,0.00011892649,2.1770098e-07,9.0185968e-08,3.9996491e-08
36.96113724,0.0068986541,0.49370707,2.9812993e-05,5.5869233e-06,0.00011780852,2.1205992e-07,8.8126347e-08,3.9397092e-08
36.96660232,0.0068986842,0.4939817,2.9763626e-05,5.5640955e-06,0.00011803138,2.1116871e-07,8.7476472e-08,3.9316832e-08
36.97449631,0.0068987145,0.49451174,2.9756548e-05,5.5632439e-06,0.00011836786,2.1148151e-07,8.7874012e-08,3.9640671e-08
36.97753247,0.0068987259,0.49466577,2.9751514e-05,5.5654838e-06,0.0001184663,2.1176662e-07,8.8425572e-08,3.9064544e-08
36.99635662,0.0068988818,0.49586292,2.9711157e-05,5.5679722e-06,0.00011913286,2.1199183e-07,8.8910058e-08,3.9439183e-08
37.02876777,0.0069403622,0.49973723,2.9776463e-05,5.5862904e-06,0.00012092879,2.1463513e-07,9.0398624e-08,4.0562029e-08
37.06284428,0.0068789768,0.49978541,2.952245e-05,5.480735e-06,0.00012101067,2.0968685e-07,8.6916033e-08,3.8712495e-08
37.07011102,0.0068835701,0.49988618,2.9518384e-05,5.4718686e-06,0.00012137596,2.1004443e-07,8.7243515e-08,3.8787072e-08
37.07313998,0.0068836235,0.50002481,2.9488765e-05,5.4700784e-06,0.00012149494,2.1000027e-07,8.7513733e-08,3.9098661e-08
37.08461911,0.0068477817,0.49982911,2.926876e-05,5.4246329e-06,0.0001211436,2.0683537e-07,8.5995606e-08,3.9266043e-08
37.10564678,0.0068117689,0.4998065,2.9085626e-05,5.3685315e-06,0.00012135736,2.0344484e-07,8.4049572e-08,3.841727e-08
37.14756322,0.0067938403,0.49994893,2.8826836e-05,5.2676483e-06,0.0001221463,1.9956093e-07,8.0404068e-08,3.8474569e-08
37.15472989,0.0067844023,0.4999573,2.8734786e-05,5.2485494e-06,0.00012210389,1.9837742e-07,7.9683676e-08,3.8374098e-08
37.15711639,0.0067796394,0.49985067,2.8712712e-05,5.2421646e-06,0.0001221017,1.9821961e-07,7.959777e-08,3.8227459e-08
37.19339821,0.0067510731,0.49994492,2.8546556e-05,5.1785132e-06,0.00012289559,1.9537344e-07,7.7904364e-08,3.7418554e-08
37.19458614,0.0067510903,0.49994194,2.8539219e-05,5.1706145e-06,0.00012296285,1.9482711e-07,7.7581152e-08,3.7507547e-08
37.24610389,0.0066951139,0.49973081,2.8032375e-05,5.0463784e-06,0.00012401307,1.8896355e-07,7.4257359e-08,3.7683954e-08
37.25199139,0.0066899381,0.49991264,2.7984626e-05,5.0292875e-06,0.00012430492,1.8805405e-07,7.3845028e-08,3.8059465e-08
37.27491395,0.0066850911,0.49997062,2.7876996e-05,4.9960755e-06,0.00012494176,1.8635392e-07,7.2901577e-08,3.8327957e-08
37.27609008,0.0066851054,0.49991907,2.7887212e-05,5.0036375e-06,0.00012497563,1.8671482e-07,7.3203774e-08,3.8248521e-08
37.27844235,0.0066851316,0.49983339,2.7874863e-05,5.0029859e-06,0.00012506522,1.8653797e-07,7.3099519e-08,3.8593129e-08
37.28314688,0.0066851732,0.49980736,2.7864255e-05,5.0040987e-06,0.00012527916,1.8678571e-07,7.3413121e-08,3.8831096e-08
37.31011987,0.0066407396,0.49965614,2.7634496e-05,4.9632305e-06,0.0001257049,1.8410394e-07,7.2716256e-08,3.827187e-08
37.31128817,0.0066407447,0.49948879,2.7629186e-05,4.9602311e-06,0.00012576188,1.8374733e-07,7.2500233e-08,3.8238282e-08
37.32825576,0.0066464235,0.49992685,2.7634468e-05,4.9534705e-06,0.00012655772,1.839475e-07,7.2699443e-08,3.8299098e-08
37.3568604,0.0066473415,0.49958817,2.7509882e-05,4.9221276e-06,0.00012770494,1.8285734e-07,7.2114775e-08,3.8579322e-08
37.36388394,0.0066595712,0.49971833,2.7582256e-05,4.9372176e-06,0.00012821481,1.8418035e-07,7.278247e-08,3.8711743e-08
37.38858418,0.0067166358,0.49951043,2.769131e-05,4.9515852e-06,0.00013027465,1.8774286e-07,7.4850048e-08,4.0100383e-08
37.40457735,0.0067431892,0.49964828,2.7773582e-05,4.9818482e-06,0.0001315875,1.8909236e-07,7.5591236e-08,4.0918304e-08
37.40813565,0.0067432504,0.49963198,2.7778874e-05,4.9792851e-06,0.00013168346,1.8917572e-07,7.5658634e-08,4.127304e-08
37.42829775,0.0067575685,0.4996049,2.7809351e-05,4.9769243e-06,0.00013291763,1.9016824e-07,7.6423408e-08,4.1443078e-08
37.43008184,0.0067646348,0.49964319,2.7819762e-05,4.9751634e-06,0.0001331511,1.9052808e-07,7.660103e-08,4.1408864e-08
37.45162039,0.0068302212,0.49974669,2.8019061e-05,5.0061193e-06,0.00013517614,1.941236e-07,7.7746206e-08,4.1709914e-08
37.47805924,0.0068461162,0.49987821,2.7988249e-05,5.0059289e-06,0.00013663071,1.9564292e-07,7.9447425e-08,4.2587393e-08
37.48167129,0.006846143,0.49953721,2.7984299e-05,4.9861764e-06,0.00013678857,1.9512682e-07,7.8524995e-08,4.2568961e-08
37.48468344,0.0068541454,0.4998273,2.8010358e-05,4.9969561e-06,0.00013707319,1.9603007e-07,7.9306876e-08,4.2673256e-08
37.52700736,0.0068786389,0.49951803,2.8010865e-05,5.0164825e-06,0.0001394229,1.9788563e-07,8.1469115e-08,4.279916e-08
37.52942676,0.0068786391,0.49951747,2.8004717e-05,5.0178768e-06,0.00013952316,1.9805624e-07,8.1648491e-08,4.2910134e-08
37.55244684,0.0069059558,0.49967167,2.8067006e-05,5.0236013e-06,0.00014099572,1.9975484e-07,8.2257144e-08,4.2822756e-08
37.55487589,0.0069059371,0.49930076,2.8095496e-05,5.0429029e-06,0.00014111511,2.0032977e-07,8.2998187e-08,4.3260491e-08
37.56400571,0.0069345324,0.49978105,2.8167032e-05,5.0449579e-06,0.00014225267,2.0169739e-07,8.2965783e-08,4.3844129e-08
37.5743832,0.0069542563,0.49994568,2.8201875e-05,5.0478618e-06,0.00014321068,2.0260859e-07,8.3678237e-08,4.4827117e-08
37.58600205,0.0069542439,0.49942919,2.823024e-05,5.0472679e-06,0.00014359404,2.0243722e-07,8.3167681e-08,4.4140645e-08
37.58661357,0.0069542419,0.49942625,2.8215974e-05,5.0404281e-06,0.00014362242,2.0217619e-07,8.3000559e-08,4.4098272e-08
37.58783661,0.0069542371,0.49943655,2.8217994e-05,5.044414e-06,0.00014368058,2.0228171e-07,8.3253678e-08,4.3998462e-08
37.64875587,0.0070822769,0.50092829,2.8533565e-05,5.0546335e-06,0.0001492356,2.0638826e-07,8.3924216e-08,4.6198955e-08
37.66055211,0.007057092,0.49949616,2.8372834e-05,5.0200979e-06,0.00014931967,2.039267e-07,8.2636732e-08,4.6174305e-08
37.66614403,0.0070700822,0.49998331,2.8409428e-05,5.0246037e-06,0.0001499125,2.0415965e-07,8.2535499e-08,4.6814929e-08
37.67544992,0.0070569928,0.49916392,2.8343815e-05,5.0131533e-06,0.00015000314,2.030553e-07,8.2487918e-08,4.6395815e-08
37.6791816,0.0070842201,0.50091211,2.8426748e-05,5.0230511e-06,0.00015073763,2.0450012e-07,8.3073927e-08,4.7437952e-08
37.70546135,0.00711148,0.50277157,2.8449028e-05,5.0063808e-06,0.00015227907,2.0494543e-07,8.197183e-08,4.719114e-08
37.73420656,0.0071117402,0.50259226,2.8438919e-05,4.9915786e-06,0.00015348439,2.0415379e-07,8.1588907e-08,4.6508632e-08
37.76490852,0.0071291353,0.50356231,2.8444522e-05,4.9832692e-06,0.00015510254,2.0492865e-07,8.2402439e-08,4.7882073e-08
37.76553543,0.0071291413,0.50355636,2.843871e-05,4.9845912e-06,0.0001551334,2.0497264e-07,8.2499436e-08,4.7727932e-08
37.77369386,0.0071487334,0.50486975,2.8484977e-05,4.9870099e-06,0.00015599017,2.0595748e-07,8.2544585e-08,4.7396927e-08
37.77935151,0.0071487565,0.50481384,2.8485758e-05,4.9833614e-06,0.00015624085,2.0568096e-07,8.2034439e-08,4.7041799e-08
37.8039042,0.0071706211,0.50594697,2.8581974e-05,5.0025509e-06,0.00015815663,2.0874239e-07,8.4781367e-08,4.8030877e-08
37.80831794,0.0071706976,0.50585339,2.8565735e-05,5.0046493e-06,0.00015841945,2.087279e-07,8.5299624e-08,4.8370157e-08
37.81084007,0.0071707422,0.50579885,2.8552902e-05,5.0154242e-06,0.00015855467,2.0894462e-07,8.6021022e-08,4.8293133e-08
37.83164766,0.0071710574,0.50532165,2.8492938e-05,5.0398437e-06,0.00015968878,2.0930953e-07,8.934358e-08,4.9902581e-08
37.84746809,0.0071983063,0.50689291,2.8554559e-05,5.0589395e-06,0.0001611991,2.1012315e-07,8.8876707e-08,4.934768e-08
37.88417702,0.0071990154,0.50630119,2.8417115e-05,4.9813634e-06,0.00016287068,2.0712784e-07,8.5181814e-08,4.8986112e-08
37.88670867,0.007199059,0.5062719,2.8428297e-05,4.9873823e-06,0.00016298033,2.0701671e-07,8.5350951e-08,4.9009629e-08
37.88987323,0.0071991144,0.50623819,2.8440099e-05,5.0084408e-06,0.00016313883,2.0786186e-07,8.70309e-08,4.9621879e-08
37.89430362,0.0071991929,0.50619472,2.8439597e-05,5.0595084e-06,0.0001634008,2.0910633e-07,9.0709684e-08,5.0661544e-08
37.9037973,0.0071993746,0.50612674,2.8386621e-05,5.0711446e-06,0.0001637563,2.0874736e-07,9.3005496e-08,5.0044792e-08
37.91835429,0.0071996862,0.50607544,2.833822e-05,5.0434669e-06,0.00016447887,2.0760218e-07,9.0201198e-08,5.0525729e-08
37.92468342,0.0071998071,0.50606332,2.8313478e-05,5.0197303e-06,0.0001648223,2.0660289e-07,8.938326e-08,4.9664552e-08
37.93221507,0.0071399183,0.50180242,2.8035493e-05,4.9394196e-06,0.00016387719,2.0193999e-07,8.6001331e-08,4.9372863e-08
37.9573206,0.0071403629,0.50167123,2.7956551e-05,4.9365772e-06,0.00016515911,2.0137665e-07,8.7179607e-08,4.8767922e-08
37.9808675,0.0070219535,0.49376575,2.7489943e-05,4.9051481e-06,0.00016346328,1.9549491e-07,8.8662809e-08,4.9333144e-08
37.98642209,0.0070220631,0.49424955,2.7487282e-05,4.9676348e-06,0.00016375823,1.9583415e-07,9.337101e-08,4.9504901e-08
37.99907423,0.0052666496,0.38102698,2.0743043e-05,3.8901472e-06,0.00012514313,1.1537384e-07,5.9093518e-08,3.0471202e-09
38.02601285,0.0065463896,0.49745084,2.5615081e-05,4.6420803e-06,0.00015485652,1.7179131e-07,7.943313e-08,5.1263932e-08
38.04202319,0.0071486439,0.50092789,2.8015246e-05,5.1597945e-06,0.00016992528,2.0844175e-07,1.0033057e-07,5.4699637e-08
38.0577846,0.0071725804,0.5025492,2.8059294e-05,5.0011356e-06,0.00017138909,2.0846005e-07,9.0509246e-08,5.5048347e-08
38.09054802,0.0071785628,0.50269816,2.7980483e-05,5.0435489e-06,0.00017349029,2.0674977e-07,9.140909e-08,5.6466838e-08
38.09369753,0.0071687092,0.50196688,2.7930222e-05,5.0262873e-06,0.00017341205,2.0609741e-07,9.0695329e-08,5.4465144e-08
38.09432778,0.0071737136,0.50231008,2.79458e-05,5.0297781e-06,0.00017358328,2.0646539e-07,9.0864061e-08,5.4576888e-08
38.10381781,0.0072194203,0.50540015,2.8125786e-05,4.980867e-06,0.00017518549,2.0817771e-07,8.7922635e-08,5.5998529e-08
38.17037727,0.0071940655,0.50280742,2.7800337e-05,4.880346e-06,0.00017851808,2.0529314e-07,8.4171367e-08,5.504697e-08
38.18875413,0.0071996909,0.50298865,2.786018e-05,4.8987727e-06,0.00017981992,2.0593141e-07,8.5265546e-08,5.578953e-08
38.1925445,0.0071885791,0.50215192,2.7819907e-05,4.9005924e-06,0.00017981273,2.0533531e-07,8.5721022e-08,5.532489e-08
38.20010009,0.0071551464,0.49988812,2.7701157e-05,4.9068058e-06,0.00017947624,2.0343084e-07,8.6359054e-08,5.4860141e-08
38.23856128,0.0074955961,0.52285434,2.9018732e-05,5.3493626e-06,0.00019031869,2.267696e-07,1.0933657e-07,6.2840597e-08
38.23921939,0.0074956194,0.52279139,2.9015653e-05,5.3454177e-06,0.00019036302,2.2685772e-07,1.0944145e-07,6.2493338e-08
38.29418847,0.0067626955,0.49654812,2.617245e-05,4.9692458e-06,0.00017546442,1.8715131e-07,8.7633497e-08,6.3903395e-08
38.30097987,0.0071810875,0.50007877,2.7852433e-05,5.2978468e-06,0.00018688684,2.1600117e-07,1.0162011e-07,6.9413635e-08
38.35055229,0.0071507313,0.49953084,2.762836e-05,5.0008819e-06,0.00018952678,2.0632201e-07,8.9416464e-08,5.8505081e-08
38.35180787,0.0071576953,0.49996081,2.7648013e-05,5.0038274e-06,0.00018980614,2.0670811e-07,8.9492361e-08,5.9328017e-08
38.36185553,0.0071580456,0.4997522,2.7598467e-05,5.0125003e-06,0.00019051647,2.0603807e-07,9.0680673e-08,5.9020315e-08
38.36499725,0.0071652225,0.49977806,2.7602302e-05,5.0264274e-06,0.00019092268,2.0578073e-07,9.1126182e-08,5.8754915e-08
38.38772009,0.0072020681,0.49965707,2.7672915e-05,4.9748662e-06,0.00019343346,2.061377e-07,8.8370483e-08,6.0442172e-08
38.41738684,0.0071878462,0.49971467,2.7590337e-05,4.8961979e-06,0.00019472767,2.0301728e-07,8.4139136e-08,5.9140643e-08
38.43495639,0.007614508,0.53089804,2.9373873e-05,5.2384203e-06,0.00020736189,2.3115507e-07,9.537718e-08,6.9979831e-08
38.43562429,0.0076145339,0.53095863,2.9375596e-05,5.2395647e-06,0.00020740083,2.312558e-07,9.5311705e-08,6.9635418e-08
38.44183224,0.0071663424,0.49944234,2.7658124e-05,4.9683464e-06,0.00019798279,2.067046e-07,8.6706248e-08,6.676154e-09
38.45694136,0.0071830095,0.49973377,2.7644025e-05,4.8994313e-06,0.00019689875,2.0354864e-07,8.3612222e-08,6.0746938e-08
38.46954805,0.007208959,0.49973982,2.7695541e-05,4.8709156e-06,0.00019852483,2.0307144e-07,8.1564098e-08,6.0910706e-08
38.48093287,0.0071917688,0.49961837,2.7586872e-05,4.8453651e-06,0.00019877247,2.0199618e-07,8.0998559e-08,6.0749274e-08
38.49560035,0.0075884859,0.53314322,2.9140585e-05,5.1477264e-06,0.0002111359,2.2853616e-07,9.1618647e-08,9.2157779e-08
38.50845412,0.0070601201,0.50017317,2.7129551e-05,4.8192781e-06,0.00019685224,1.9715112e-07,8.0887413e-08,6.5227617e-08
38.51707138,0.0069982342,0.49991406,2.6857879e-05,4.7408424e-06,0.00019576498,1.9296334e-07,7.8787177e-08,5.8316847e-08
38.51768502,0.0069982489,0.49994867,2.6849419e-05,4.7357791e-06,0.00019581299,1.9271307e-07,7.8512334e-08,5.8140489e-08
38.52946411,0.0071363301,0.49990075,2.737683e-05,4.7855018e-06,0.00020074534,1.9849681e-07,7.8662647e-08,6.1188732e-08
38.54611634,0.0069581632,0.49928402,2.6686163e-05,4.6512662e-06,0.00019689873,1.8828592e-07,7.4654879e-08,5.7652792e-08
38.55474078,0.0070832035,0.49899022,2.7117154e-05,4.7044114e-06,0.00020103563,1.940837e-07,7.5401225e-08,6.119972e-08
38.56035601,0.007133297,0.50001656,2.7254355e-05,4.7224097e-06,0.00020285838,1.9684665e-07,7.6313885e-08,6.2152012e-08
38.56657965,0.0070727019,0.49988733,2.7002674e-05,4.66541e-06,0.00020166605,1.9346088e-07,7.4785578e-08,6.1636425e-08
38.60593374,0.0068847843,0.49861013,2.6282782e-05,4.5626923e-06,0.00019912606,1.8301324e-07,7.2027198e-08,5.8304124e-08
38.61019079,0.0069816675,0.49785779,2.6651694e-05,4.6255393e-06,0.00020225445,1.8826215e-07,7.3816429e-08,6.2936385e-08
38.63262264,0.0069983193,0.4997495,2.6716618e-05,4.6279869e-06,0.0002044825,1.8966421e-07,7.3913737e-08,6.1406726e-08
38.64059384,0.0070226487,0.49839797,2.6816295e-05,4.6580385e-06,0.00020579804,1.9154758e-07,7.5253365e-08,6.1424762e-08
38.64182786,0.007046858,0.4983842,2.6917024e-05,4.6713103e-06,0.00020659634,1.927828e-07,7.5553893e-08,6.2787675e-08
38.6436869,0.0070836483,0.49839298,2.7074154e-05,4.7026338e-06,0.00020782155,1.9483422e-07,7.6324701e-08,6.3969805e-08
38.65184033,0.0071848192,0.49979786,2.7444814e-05,4.7632845e-06,0.00021147486,2.0056663e-07,7.8413472e-08,6.3537882e-08
38.67434281,0.0071343171,0.49931603,2.7283885e-05,4.7197673e-06,0.00021133615,1.9720879e-07,7.6872526e-08,6.3526675e-08
38.6825101,0.0072190463,0.49842709,2.7555651e-05,4.7888782e-06,0.00021436138,2.0198287e-07,7.8827676e-08,6.704072e-08
38.69206964,0.0072776172,0.49916869,2.7804643e-05,4.827664e-06,0.000216618,2.0619863e-07,8.0369569e-08,6.7629043e-08
38.69589353,0.0072626359,0.49926279,2.7711644e-05,4.8058427e-06,0.00021640372,2.0452719e-07,7.9339075e-08,6.7381268e-08
38.7066741,0.0072171616,0.50006401,2.7576056e-05,4.7791648e-06,0.00021584176,2.0182235e-07,7.8654479e-08,6.5249874e-08
38.72945518,0.0072346841,0.49948636,2.7625101e-05,4.7676948e-06,0.00021803771,2.0176397e-07,7.7684263e-08,6.561749e-08
38.75348696,0.0072561427,0.49843364,2.7640785e-05,4.7623426e-06,0.00022094132,2.0175684e-07,7.6915466e-08,6.6939143e-08
38.78214617,0.007276972,0.4990548,2.7750568e-05,4.7671143e-06,0.00022395351,2.0366287e-07,7.7453158e-08,6.6466201e-08
38.80722238,0.0072458727,0.4997743,2.7664747e-05,4.7405451e-06,0.00022501103,2.0161444e-07,7.6215371e-08,7.2310672e-08
38.81229975,0.0072705916,0.4991436,2.7753908e-05,4.7502845e-06,0.00022606027,2.0250804e-07,7.6046674e-08,6.9645364e-08
38.83418206,0.0077037829,0.53120115,2.9338335e-05,5.0697932e-06,0.00024142927,2.276904e-07,8.6620587e-08,9.1154588e-08
38.83485612,0.0077038285,0.53128641,2.9329416e-05,5.063709e-06,0.0002414566,2.2769638e-07,8.6353149e-08,8.8571277e-08
38.84532264,0.0072755604,0.49959289,2.7656217e-05,4.7507532e-06,0.00022896248,2.0165023e-07,7.5752296e-08,7.8805086e-08
38.85744314,0.0072749949,0.49861617,2.7664214e-05,4.693717e-06,0.00022974716,2.0042631e-07,7.3563851e-08,6.906643e-08
38.865227,0.0077036973,0.53047463,2.9288861e-05,5.0247154e-06,0.00024404158,2.2629332e-07,8.5267144e-08,2.940892e-09
38.86590087,0.0077037507,0.53062503,2.9286403e-05,5.0202331e-06,0.0002440558,2.2628898e-07,8.4986917e-08,9.4230161e-08
38.87636403,0.007249031,0.49983294,2.7499068e-05,4.6785249e-06,0.00023058332,1.9840397e-07,7.3185603e-08,7.5700011e-08
38.88143628,0.0072493569,0.49983589,2.7484807e-05,4.6633094e-06,0.0002309898,1.9843225e-07,7.2946872e-08,6.9723641e-08
38.88524046,0.0072495936,0.49991765,2.7488719e-05,4.6402502e-06,0.0002313285,1.9772243e-07,7.1800312e-08,6.8491554e-08
38.89094673,0.0072499485,0.4999744,2.7476261e-05,4.6466697e-06,0.00023187571,1.9800245e-07,7.2190143e-08,6.8292855e-08
38.8985551,0.0072504025,0.49893865,2.7445081e-05,4.6331717e-06,0.00023269379,1.9718012e-07,7.1315904e-08,6.8008407e-08
38.89982316,0.0072504783,0.49850391,2.743872e-05,4.6293518e-06,0.00023278135,1.9701791e-07,7.11469e-08,6.7932227e-08
38.9232823,0.0072519257,0.49608639,2.7501426e-05,4.6401179e-06,0.00023491157,1.9836312e-07,7.1778881e-08,6.9129838e-08
38.92645245,0.0072521377,0.49584859,2.7535122e-05,4.6422464e-06,0.00023530309,1.9817622e-07,7.1405167e-08,6.8963604e-08
38.92708648,0.0072521804,0.49581181,2.7537054e-05,4.6403306e-06,0.00023539286,1.9820318e-07,7.1414168e-08,6.8995423e-08
38.93659694,0.0072528122,0.49537505,2.7523487e-05,4.6427368e-06,0.00023631249,1.9816025e-07,7.14143e-08,6.9192571e-08
38.9461074,0.0072534503,0.49448143,2.749811e-05,4.6361993e-06,0.00023716945,1.9755957e-07,7.1090733e-08,6.8956965e-08
38.95308173,0.0072539151,0.49386515,2.7466503e-05,4.6316154e-06,0.0002377206,1.9757729e-07,7.1248455e-08,6.9197904e-08
38.95625189,0.0072541232,0.49361821,2.7473445e-05,4.644805e-06,0.00023804334,1.9805677e-07,7.1868999e-08,6.9385756e-08
38.95751995,0.0072542065,0.49354102,2.7475233e-05,4.6427931e-06,0.00023816713,1.9812163e-07,7.1885624e-08,6.9514468e-08
38.95942204,0.0072543308,0.49341369,2.7466845e-05,4.6374174e-06,0.00023832735,1.980489e-07,7.1715912e-08,6.9588122e-08
38.97463878,0.00725532,0.49288635,2.7451671e-05,4.6190211e-06,0.00023964366,1.9777359e-07,7.1246956e-08,7.0447761e-08
39.01797229,0.0073098411,0.4998896,2.7788659e-05,4.8086325e-06,0.00024588072,2.0565397e-07,7.9011648e-08,8.5509907e-08
39.04350982,0.0073117364,0.50001691,2.7660191e-05,4.652638e-06,0.0002483563,1.9977769e-07,7.1938312e-08,7.3407751e-08
39.06324804,0.0072642343,0.49980436,2.744929e-05,4.5802707e-06,0.00024876184,1.9593061e-07,6.92629e-08,7.4162215e-08
39.06958257,0.0072450303,0.49982947,2.7370141e-05,4.5691499e-06,0.00024861456,1.9493983e-07,6.8648988e-08,7.4503633e-08
39.07653928,0.0072405889,0.49983912,2.7348797e-05,4.5676309e-06,0.0002490617,1.9484945e-07,6.8616863e-08,7.4118345e-08
39.07906758,0.0072407681,0.49993811,2.7315026e-05,4.5591287e-06,0.00024927484,1.9439867e-07,6.8318579e-08,7.4098964e-08
39.1043736,0.0072425972,0.49995387,2.728006e-05,4.540429e-06,0.00025188958,1.9503143e-07,6.8488564e-08,7.4442312e-08
39.107533,0.0072377498,0.49977017,2.7243735e-05,4.5375547e-06,0.00025202958,1.9481186e-07,6.8577092e-08,7.4327862e-08
39.11195338,0.0072381265,0.49926932,2.7275265e-05,4.5308713e-06,0.00025251917,1.9499117e-07,6.8442418e-08,7.4716775e-08
39.11954713,0.0072490097,0.49977878,2.7313343e-05,4.5408174e-06,0.00025372332,1.9539898e-07,6.8583303e-08,7.5173313e-08
39.13728579,0.0072713616,0.49995029,2.7373708e-05,4.5468628e-06,0.00025622563,1.9638576e-07,6.856973e-08,7.6947117e-08
39.14489331,0.0072665703,0.4997414,2.7360542e-05,4.5344337e-06,0.00025680775,1.9587868e-07,6.8054728e-08,7.7027042e-08
39.15376765,0.0072672407,0.49992016,2.7413897e-05,4.5400737e-06,0.00025768864,1.9615968e-07,6.8010835e-08,7.7289516e-08
39.15440154,0.007267289,0.49997644,2.7406414e-05,4.5408846e-06,0.00025775962,1.9622313e-07,6.8085121e-08,7.7379962e-08
39.16516326,0.0072517487,0.49981825,2.7299104e-05,4.5128432e-06,0.00025829774,1.9426881e-07,6.6836946e-08,7.7513161e-08
39.17715728,0.0072306832,0.49998432,2.7226389e-05,4.4931124e-06,0.00025867864,1.9301229e-07,6.6486778e-08,7.6867789e-08
39.18786611,0.0072147496,0.50000554,2.7131504e-05,4.4731822e-06,0.00025896908,1.9191737e-07,6.6162472e-08,7.7104816e-08
39.19415541,0.0072264804,0.49951701,2.7164653e-05,4.4653933e-06,0.00025995637,1.9180197e-07,6.5645892e-08,7.8814394e-08
39.19604855,0.0072436205,0.49947095,2.7244325e-05,4.4739677e-06,0.00026074154,1.9304678e-07,6.6028706e-08,7.9638505e-08
39.21582885,0.0073740374,0.49966587,2.767983e-05,4.5416811e-06,0.0002676421,2.000656e-07,6.7945717e-08,8.2906258e-08
39.22607147,0.0073025804,0.50046053,2.7392941e-05,4.4872581e-06,0.00026623799,1.9602848e-07,6.6649919e-08,8.2755004e-08
39.23050788,0.0072610964,0.50005806,2.7223787e-05,4.4583609e-06,0.00026527141,1.9338034e-07,6.5732504e-08,8.1225691e-08
39.24187597,0.0072381259,0.50000974,2.7107631e-05,4.4291464e-06,0.00026573473,1.9170032e-07,6.5126613e-08,8.1072742e-08
39.25005591,0.0072147828,0.49969076,2.6982967e-05,4.4000211e-06,0.00026584931,1.8963114e-07,6.4437902e-08,7.9270732e-08
39.25698132,0.0072336783,0.49979108,2.7034747e-05,4.4007654e-06,0.00026735411,1.8973144e-07,6.3737594e-08,7.9361648e-08
39.2708681,0.0072597884,0.49964237,2.7133098e-05,4.404788e-06,0.00026989109,1.9132103e-07,6.3798205e-08,8.1736754e-08
39.27783863,0.0072986053,0.49942269,2.7285064e-05,4.433809e-06,0.0002720901,1.9391477e-07,6.4933943e-08,8.487373e-08
39.35112782,0.0073536919,0.49966628,2.748488e-05,4.4122387e-06,0.00028203487,1.9512503e-07,6.372263e-08,8.7627738e-08
39.36913212,0.0073920043,0.50007111,2.7522275e-05,4.4144287e-06,0.00028562263,1.9669503e-07,6.4227347e-08,8.9063025e-08
39.39771547,0.0074628876,0.5005693,2.7766156e-05,4.447654e-06,0.000292111,2.0062661e-07,6.5171321e-08,9.409632e-08
39.40223074,0.0073834966,0.50063603,2.7437299e-05,4.4022833e-06,0.00028952302,1.956797e-07,6.396632e-08,9.601943e-08
39.4054301,0.0073521745,0.49991342,2.7316418e-05,4.37951e-06,0.00028851506,1.9355626e-07,6.3195703e-08,9.2233551e-08
39.4092626,0.0073446267,0.49997365,2.7311521e-05,4.3715013e-06,0.00028847907,1.9329913e-07,6.2943981e-08,9.0883758e-08
39.41693461,0.0073694445,0.49960346,2.7385949e-05,4.3631439e-06,0.0002900195,1.9383475e-07,6.2665556e-08,9.2019414e-08
39.43825915,0.0074627938,0.49991021,2.7697732e-05,4.3868133e-06,0.00029586137,1.9860549e-07,6.2939703e-08,9.4606679e-08
39.44408737,0.0074548784,0.49986858,2.7658271e-05,4.3804417e-06,0.0002963604,1.9795548e-07,6.2753216e-08,9.5362815e-08
39.45122971,0.0074908659,0.49980755,2.7843254e-05,4.4079174e-06,0.00029880001,2.0014598e-07,6.3209596e-08,9.6021749e-08
39.46690156,0.0075380273,0.50260332,2.803736e-05,4.4195564e-06,0.00030290148,2.032337e-07,6.3693989e-08,9.7905731e-08
39.47673094,0.0075485775,0.50309692,2.8072612e-05,4.4328657e-06,0.00030467376,2.037466e-07,6.4233208e-08,9.8655588e-08
39.5008439,0.0074751927,0.49999244,2.7714658e-05,4.3677539e-06,0.00030517827,1.9881706e-07,6.2392242e-08,9.8747069e-08
39.50278951,0.0074656878,0.49958329,2.7675856e-05,4.3488359e-06,0.00030507376,1.9779546e-07,6.1479086e-08,9.8538862e-08
39.50732474,0.0074564134,0.49972704,2.7667589e-05,4.3496752e-06,0.00030531447,1.9774148e-07,6.1725043e-08,9.9205365e-08
39.50797214,0.0074564844,0.49982278,2.7666166e-05,4.3487373e-06,0.00030541283,1.9759449e-07,6.15997e-08,9.9347228e-08
39.51702214,0.0074377537,0.49977104,2.7594879e-05,4.3229772e-06,0.00030595764,1.9612646e-07,6.0682648e-08,9.9542071e-08
39.53059488,0.007459613,0.49925427,2.7685144e-05,4.3262236e-06,0.00030829942,1.9733668e-07,6.072175e-08,9.8941286e-08
39.53838322,0.0074916757,0.4998199,2.7834438e-05,4.3566006e-06,0.00031051466,1.9950558e-07,6.12602e-08,1.4109188e-09
39.54553781,0.0075031276,0.49983331,2.785563e-05,4.3518297e-06,0.00031194821,1.9978518e-07,6.0898717e-08,1.4275582e-09
39.57156512,0.0074949277,0.49991074,2.7790522e-05,4.3398007e-06,0.00031513712,1.9814141e-07,6.014029e-08,1.3679797e-09
39.58649934,0.0074851888,0.49932799,2.7780821e-05,4.336052e-06,0.00031694878,1.9802658e-07,6.0134777e-08,1.5070192e-09
39.58779761,0.0074853435,0.49926637,2.7801132e-05,4.3347968e-06,0.00031715988,1.9795557e-07,5.9929554e-08,1.4788122e-09
39.58909589,0.0074854999,0.49919088,2.7822203e-05,4.3361559e-06,0.00031737695,1.9808648e-07,5.9848711e-08,1.48051e-09
39.59689996,0.0075103741,0.49991786,2.7908746e-05,4.3511065e-06,0.0003196949,1.9927224e-07,6.0071767e-08,1.5617889e-09
39.61122122,0.0074996042,0.49928213,2.7807857e-05,4.3315103e-06,0.00032144875,1.9846391e-07,5.9761181e-08,2.1558323e-09
39.61642227,0.0075001945,0.49912737,2.7870356e-05,4.340273e-06,0.00032236508,1.9908249e-07,6.0009791e-08,1.5932472e-09
39.62228339,0.0075135877,0.49981228,2.7884837e-05,4.3411749e-06,0.00032393453,1.9932849e-07,6.0210897e-08,1.3310381e-09
39.68619024,0.0075341569,0.49944174,2.7906224e-05,4.3146482e-06,0.00033411555,1.9902202e-07,5.8498307e-08,1.8138936e-09
39.70641499,0.007536644,0.49943474,2.7961689e-05,4.3127463e-06,0.00033755444,1.9936887e-07,5.8642487e-08,1.6270047e-09
39.71948383,0.007555393,0.50060183,2.8050459e-05,4.3236567e-06,0.00034066742,2.0026282e-07,5.8621599e-08,1.7269699e-09
39.7247149,0.0075560693,0.50062607,2.8065767e-05,4.3325179e-06,0.00034157539,2.0037527e-07,5.8582384e-08,1.6769425e-09
39.73125849,0.0075751957,0.5018721,2.8114701e-05,4.3262443e-06,0.00034354238,2.0091111e-07,5.8205678e-08,1.5745858e-09
39.74043503,0.0075763504,0.5019105,2.8102917e-05,4.3214267e-06,0.00034526756,2.011382e-07,5.8160575e-08,1.6498366e-09
39.74240143,0.0075766004,0.50191463,2.8114391e-05,4.3212901e-06,0.00034562496,2.0100974e-07,5.7872285e-08,1.5428571e-09
39.7450233,0.0075769359,0.5019185,2.812698e-05,4.3232562e-06,0.00034613018,2.0133286e-07,5.8000706e-08,1.6277221e-09
39.75223343,0.0075778611,0.50191496,2.8155392e-05,4.325304e-06,0.00034751889,2.0143664e-07,5.7937205e-08,1.7131401e-09
39.76863645,0.0076008865,0.50323682,2.8277506e-05,4.3362033e-06,0.0003510036,2.0315404e-07,5.8255462e-08,1.7470452e-09
39.774552,0.0076015824,0.50320272,2.8279994e-05,4.3371708e-06,0.00035184112,2.0336805e-07,5.8432992e-08,1.6631934e-09
39.77718113,0.0076018904,0.50318694,2.8291502e-05,4.3387962e-06,0.00035226307,2.0341724e-07,5.8277548e-08,1.6091272e-09
39.79359531,0.007580407,0.50153247,2.8255582e-05,4.3332271e-06,0.00035382773,2.0288694e-07,5.8388192e-08,1.7883863e-09
39.79752683,0.0075808943,0.50150872,2.824695e-05,4.3283785e-06,0.00035446991,2.0267916e-07,5.8053571e-08,1.6761562e-09
39.80473461,0.0075817829,0.50147288,2.8277167e-05,4.3427636e-06,0.00035573385,2.0346017e-07,5.8542062e-08,1.6432021e-09
39.81390815,0.0075829132,0.50145129,2.8305247e-05,4.3409841e-06,0.00035741593,2.0412317e-07,5.8724833e-08,1.7657102e-09
39.82311411,0.0076108901,0.50324853,2.8422255e-05,4.3553778e-06,0.00036042237,2.0585954e-07,5.8945529e-08,1.4396844e-09
39.83632544,0.0076098136,0.50314332,2.8422418e-05,4.3581439e-06,0.00036271965,2.0604648e-07,5.9185822e-08,1.9202929e-09
39.8521013,0.0076117705,0.50318692,2.8464708e-05,4.3616514e-06,0.00036573079,2.062969e-07,5.9097556e-08,1.8738923e-09
39.85604527,0.0076122562,0.50319042,2.8462529e-05,4.3587634e-06,0.00036644976,2.0613616e-07,5.912296e-08,1.8300121e-09
39.86064656,0.0076128281,0.50319314,2.8475575e-05,4.3548658e-06,0.00036735516,2.0595548e-07,5.8948874e-08,1.8647996e-09
39.8639332,0.0076132408,0.50319467,2.8477007e-05,4.3556301e-06,0.00036800647,2.058078e-07,5.8840595e-08,1.751137e-09
39.87185536,0.0078125316,0.5163297,2.9217143e-05,4.488535e-06,0.00037963713,2.1715195e-07,6.2641182e-08,3.0574188e-09
39.90509677,0.0076381858,0.50452968,2.8649796e-05,4.3725492e-06,0.00037658564,2.0869181e-07,5.9370542e-08,1.9988387e-09
39.90641487,0.0076383458,0.50452362,2.8635711e-05,4.3719116e-06,0.00037680365,2.0848152e-07,5.9154235e-08,2.030588e-09
39.91036917,0.007638831,0.5045043,2.8607826e-05,4.3728941e-06,0.00037745634,2.0832012e-07,5.9259268e-08,1.8930736e-09
39.92155695,0.0075781611,0.50033794,2.8451216e-05,4.346713e-06,0.00037631094,2.0566797e-07,5.8651082e-08,2.4728808e-09
39.94508987,0.007581478,0.50020047,2.8495732e-05,4.3412416e-06,0.00038077932,2.0608573e-07,5.8309143e-08,1.8969136e-09
39.95293417,0.0075826222,0.50016495,2.8562786e-05,4.3513519e-06,0.00038228674,2.0695374e-07,5.8439727e-08,2.0495996e-09
39.95947109,0.007583554,0.50014169,2.8539259e-05,4.3489816e-06,0.00038398432,2.0687275e-07,5.835096e-08,2.201789e-09
39.96077848,0.0075837382,0.50013774,2.8548665e-05,4.3518883e-06,0.0003843124,2.0706867e-07,5.8500497e-08,2.0737226e-09
39.98627247,0.0075870976,0.50005144,2.8609012e-05,4.3611166e-06,0.00039008786,2.0800814e-07,5.8767662e-08,2.0982195e-09


==> surface_area.dat <==
Time005RANS;Area005RANS;Time010RANS;Area010RANS;Time020RANS;Area020RANS;Time050RANS;Area050RANS;Time050RANS Res;Area050RANS Res;Time100RANS;Area100RANS;Time150RANS;Area150RANS;Time150RANS Res;Area150RANS Res;Time175RANS;Area175RANS;Time200RANS Res;Area200RANS Res;Time200RANS;Area200RANS;Time225RANS;Area225RANS;Time250RANS;Area250RANS;Time005L;Area005L;Time010L;Area010L;Time020L;Area020L;Time050L;Area050L;Time100L;Area100L;Time150L;Area150L;Time175L;Area175L;Time200L;Area200L;Time225L;Area225L;Time250L;Area250L;Time250L Res;Area250L Res
0.2;1.75E-04;0.08;2.34E-04;0.02;5.17E-07;0.008;1.78E-04;0.008;1.81E-04;0.002;0;0.002;2.37E-04;0.002;2.36E-04;0.002;5.27E-04;0.002;0.00108;0.0015;3.04E-04;0.002;0.00175;0.001;6.28E-05;;;0.08;1.73E-04;0.0275;1.18E-05;0.008;6.37E-06;;;0.002;6.76E-05;0.002;2.66E-04;0.002;5.39E-04;0.002;0.00106;0.0015;6.07E-04;0.001;0
0.24;0.00122;0.1;8.98E-04;0.025;1.32E-04;0.012;7.09E-04;0.012;7.09E-04;0.004;2.96E-04;0.004;0.00239;0.004;0.00239;0.004;0.00406;0.004;0.00637;0.002;0.00104;0.004;0.0097;0.0015;0.00109;;;0.1;8.65E-04;0.03;9.14E-05;0.012;4.29E-04;;;0.004;0.00175;0.004;0.00305;0.004;0.00448;0.004;0.00689;0.002;0.00188;0.002;0.00187
0.28;0.00197;0.12;0.00194;0.03;3.28E-04;0.016;0.00183;0.016;0.00183;0.006;0.00102;0.006;0.00554;0.006;0.00553;0.006;0.0097;0.006;0.01679;0.0025;0.00201;0.006;0.02128;0.002;0.00255;;;0.12;0.00195;0.0325;2.13E-04;0.016;0.00148;;;0.006;0.00438;0.006;0.00764;0.006;0.01211;0.006;0.01779;0.0025;0.00365;0.003;0.00526
0.32;0.00136;0.14;0.0047;0.035;6.39E-04;0.02;0.00381;0.02;0.00383;0.008;0.00242;0.008;0.01171;0.008;0.01171;0.008;0.01953;0.008;0.02864;0.003;0.00339;0.008;0.03496;0.0025;0.00462;;;0.14;0.00444;0.035;3.76E-04;0.02;0.00315;;;0.008;0.00993;0.008;0.01541;0.008;0.02095;0.008;0.02831;0.003;0.00534;0.004;0.01111
0.36;9.96E-04;0.16;0.00665;0.04;0.00107;0.024;0.00751;0.024;0.00752;0.01;0.00434;0.01;0.01968;0.01;0.01966;0.01;0.02911;0.01;0.04094;0.0035;0.00459;0.01;0.04686;0.003;0.00676;;;0.16;0.0063;0.0375;5.67E-04;0.024;0.00615;;;0.01;0.01681;0.01;0.0223;0.01;0.03057;0.01;0.03834;0.0035;0.00755;0.005;0.01746
0.4;9.42E-04;0.18;0.00736;0.045;0.00164;0.028;0.01251;0.028;0.0124;0.012;0.00785;0.012;0.02754;0.012;0.0275;0.012;0.03996;0.012;0.04689;0.004;0.00601;0.012;0.0427;0.0035;0.0103;;;0.18;0.00678;0.04;8.02E-04;0.028;0.01128;;;0.012;0.02317;0.012;0.031;0.012;0.03956;0.012;0.04288;0.004;0.0111;0.006;0.02255
0.44;8.80E-04;0.2;0.00804;0.05;0.00231;0.032;0.0171;0.032;0.01689;0.014;0.01316;0.014;0.03646;0.014;0.03643;0.014;0.04701;0.014;0.04368;0.0045;0.00824;0.014;0.03978;0.004;0.01425;;;0.2;0.00669;0.0425;0.00107;0.032;0.01585;;;0.014;0.03056;0.014;0.03863;0.014;0.04125;0.014;0.03462;0.0045;0.01422;0.007;0.02761
0.48;8.62E-04;0.22;0.00774;0.055;0.00306;0.036;0.02091;0.036;0.02116;0.016;0.01817;0.016;0.04419;0.016;0.04415;0.016;0.04212;0.016;0.04035;0.005;0.01085;0.016;0.03594;0.0045;0.0174;;;0.22;0.00643;0.045;0.00134;0.036;0.01877;;;0.016;0.03557;0.016;0.04068;0.016;0.0347;0.016;0.03291;0.005;0.01741;0.008;0.03351
0.52;8.64E-04;0.24;0.00713;0.06;0.0044;0.04;0.02534;0.04;0.02544;0.018;0.0223;0.018;0.04282;0.018;0.04279;0.018;0.03971;0.018;0.03673;0.0055;0.01339;0.018;0.03082;0.005;0.01992;;;0.24;0.00568;0.0475;0.00159;0.04;0.02242;;;0.018;0.03878;0.018;0.035;0.018;0.03405;0.018;0.02774;0.0055;0.01973;0.009;0.03941
0.56;8.48E-04;0.26;0.00656;0.065;0.00636;0.044;0.03003;0.044;0.02996;0.02;0.02623;0.02;0.04293;0.02;0.0429;0.02;0.03563;0.02;0.03344;0.006;0.01582;0.02;0.02761;0.0055;0.02358;;;0.26;0.0055;0.05;0.00194;0.044;0.02547;;;0.02;0.0364;0.02;0.0368;0.02;0.02922;0.02;0.02489;0.006;0.02236;0.01;0.04374
0.6;7.73E-04;0.28;0.00607;0.07;0.00829;0.048;0.03391;0.048;0.03364;0.022;0.02989;0.022;0.03955;0.022;0.03952;0.022;0.03334;0.022;0.03091;0.0065;0.01858;0.022;0.02456;0.006;0.028;;;0.28;0.00558;0.0525;0.00239;0.048;0.02786;;;0.022;0.0336;0.022;0.03312;0.022;0.02722;0.022;0.02086;0.0065;0.02468;0.011;0.04036
0.64;7.67E-04;0.3;0.0057;0.075;0.01006;0.052;0.03668;0.052;0.0362;0.024;0.03357;0.024;0.03639;0.024;0.03636;0.024;0.03203;0.024;0.02787;0.007;0.02167;0.024;0.01881;0.0065;0.03172;;;0.3;0.00519;0.055;0.00279;0.052;0.03009;;;0.024;0.03442;0.024;0.02891;0.024;0.02391;0.024;0.01447;0.007;0.02737;0.012;0.03502
0.68;7.84E-04;0.32;0.00529;0.08;0.01169;0.056;0.03798;0.056;0.03723;0.026;0.03707;0.026;0.03359;0.026;0.03355;0.026;0.02995;0.026;0.02405;0.0075;0.02462;0.026;0.01354;0.007;0.03583;;;0.32;0.00463;0.0575;0.00322;0.056;0.03277;;;0.026;0.0317;0.026;0.02698;0.026;0.01973;0.026;0.00935;0.0075;0.03052;0.013;0.03389
0.72;7.62E-04;0.34;0.00491;0.085;0.01318;0.06;0.03778;0.06;0.03684;0.028;0.03927;0.028;0.03266;0.028;0.03264;0.028;0.02735;0.028;0.01885;0.008;0.02756;0.028;0.00984;0.0075;0.03977;;;0.34;0.00406;0.06;0.00398;0.06;0.03471;;;0.028;0.02849;0.028;0.02434;0.028;0.01461;0.028;0.00613;0.008;0.03362;0.014;0.03241
0.76;7.55E-04;0.36;0.00474;0.09;0.01414;0.064;0.03792;0.064;0.03723;0.03;0.03857;0.03;0.03089;0.03;0.03086;0.03;0.02472;0.03;0.01423;0.0085;0.03025;0.03;0.00588;0.008;0.04386;;;0.36;0.00366;0.0625;0.00496;0.064;0.03487;;;0.03;0.02812;0.03;0.01949;0.03;0.01059;0.03;0.00434;0.0085;0.03667;0.015;0.02916
0.8;7.53E-04;0.38;0.0042;0.095;0.01477;0.068;0.03589;0.068;0.03501;0.032;0.03689;0.032;0.02844;0.032;0.0284;0.032;0.02092;0.032;0.01049;0.009;0.03341;0.032;0.00344;0.0085;0.04699;;;0.38;0.0033;0.065;0.00603;0.068;0.03591;;;0.032;0.02724;0.032;0.01607;0.032;0.00811;0.032;0.00342;0.009;0.03953;0.016;0.02642
0.84;7.45E-04;0.4;0.00352;0.1;0.01545;0.072;0.03427;0.072;0.03387;0.034;0.03844;0.034;0.02536;0.034;0.02533;0.034;0.01693;0.034;0.00701;0.0095;0.03689;0.034;0.00199;0.009;0.04886;;;0.4;0.00304;0.0675;0.00693;0.072;0.03548;;;0.034;0.02383;0.034;0.01339;0.034;0.00611;0.034;0.00277;0.0095;0.04192;0.017;0.02468
0.88;7.36E-04;0.42;0.00341;0.105;0.01642;0.076;0.03276;0.076;0.03217;0.036;0.03816;0.036;0.02321;0.036;0.02317;0.036;0.01363;0.036;0.00487;0.01;0.0406;;;0.0095;0.04677;;;0.42;0.00278;0.07;0.0077;0.076;0.03429;;;0.036;0.02001;0.036;0.01069;0.036;0.00462;0.036;0.00215;0.01;0.04418;0.018;0.02265
0.92;7.30E-04;0.44;0.00302;0.11;0.01725;0.08;0.03127;0.08;0.03103;0.038;0.03619;0.038;0.02034;0.038;0.02031;0.038;0.01161;0.038;0.00334;0.0105;0.04361;;;0.01;0.0431;;;0.44;0.00252;0.0725;0.00847;0.08;0.03371;;;0.038;0.01687;0.038;0.00823;0.038;0.00333;0.038;0.00157;0.0105;0.0435;0.019;0.02059
0.96;7.05E-04;0.46;0.00261;0.115;0.01773;0.084;0.03076;0.084;0.0304;0.04;0.03434;0.04;0.01723;0.04;0.01721;0.04;0.0097;0.04;0.00222;0.011;0.04572;;;0.0105;0.04192;;;0.46;0.00225;0.075;0.00916;0.084;0.03279;;;0.04;0.01408;0.04;0.00648;0.04;0.00265;0.04;0.00103;0.011;0.04071;0.02;0.0173
1;7.05E-04;0.48;0.00249;0.12;0.0185;0.088;0.03013;0.088;0.03013;0.042;0.03318;0.042;0.01434;0.042;0.01431;0.042;0.00763;0.042;0.00142;0.0115;0.04741;;;0.011;0.04196;;;0.48;0.00215;0.0775;0.00974;0.088;0.03176;;;0.042;0.01172;0.042;0.00483;0.042;0.00185;0.042;4.89E-04;0.0115;0.03775;0.021;0.0139
1.04;7.05E-04;0.5;0.00218;0.125;0.01927;0.092;0.029;0.092;0.02912;0.044;0.03232;0.044;0.01254;0.044;0.01251;0.044;0.00577;0.044;9.36E-04;0.012;0.04788;;;0.0115;0.04156;;;0.5;0.00199;0.08;0.01025;0.092;0.03024;;;0.044;0.00998;0.044;0.00379;0.044;0.00131;0.044;2.80E-04;0.012;0.03606;0.022;0.01089
1.08;7.03E-04;0.52;0.00197;0.13;0.01969;0.096;0.02838;0.096;0.02849;0.046;0.03167;0.046;0.01041;0.046;0.01039;0.046;0.00446;0.046;5.65E-04;0.0125;0.04627;;;0.012;0.04157;;;0.52;0.00181;0.0825;0.01081;0.096;0.0282;;;0.046;0.0084;0.046;0.00309;0.046;7.78E-04;0.046;1.15E-04;0.0125;0.03543;0.023;0.00854
1.12;7.00E-04;0.54;0.00182;0.135;0.02013;0.1;0.02725;0.1;0.02772;0.048;0.03003;0.048;0.0086;0.048;0.00859;0.048;0.00346;0.048;2.33E-04;0.013;0.04416;;;0.0125;0.04024;;;0.54;0.00178;0.085;0.01128;0.1;0.02608;;;0.048;0.00709;0.048;0.00226;0.048;6.47E-04;0.048;1.18E-05;0.013;0.0345;0.024;0.00587
1.16;6.97E-04;0.56;0.00124;0.14;0.02057;0.104;0.0264;0.104;0.02619;0.05;0.02696;0.05;0.00692;0.05;0.00691;0.05;0.00255;0.05;7.86E-05;0.0135;0.04243;;;0.013;0.03839;;;0.56;0.00159;0.0875;0.01165;0.104;0.02386;;;0.05;0.00553;0.05;0.00151;0.05;2.30E-04;0.05;1.37E-06;0.0135;0.03346;0.025;0.00422
1.2;6.94E-04;0.58;9.72E-04;0.145;0.02083;0.108;0.02532;0.108;0.02457;0.052;0.02398;0.052;0.00514;0.052;0.00514;0.052;0.00144;0.052;1.18E-05;0.014;0.04194;;;0.0135;0.03712;;;0.58;0.00101;0.09;0.01202;0.108;0.02185;;;0.052;0.0041;0.052;9.89E-04;0.052;1.30E-04;;;0.014;0.03197;0.026;0.00333
1.24;6.90E-04;0.6;8.55E-04;0.15;0.02111;0.112;0.02422;0.112;0.02357;0.054;0.0216;0.054;0.0036;0.054;0.00359;0.054;0.00112;;;0.0145;0.04164;;;0.014;0.03579;;;0.6;7.63E-04;0.0925;0.01246;0.112;0.01958;;;0.054;0.00338;0.054;8.30E-04;0.054;2.33E-05;;;0.0145;0.03076;0.027;0.00293
1.28;6.87E-04;0.62;7.54E-04;0.155;0.02159;0.116;0.02253;0.116;0.02186;0.056;0.01913;0.056;0.00261;0.056;0.00261;0.056;5.72E-04;;;0.015;0.04127;;;0.0145;0.03468;;;0.62;5.97E-04;0.095;0.01287;0.116;0.01776;;;0.056;0.00266;0.056;5.08E-04;0.056;3.21E-06;;;0.015;0.02943;0.028;0.00271
1.32;6.85E-04;0.64;6.11E-04;0.16;0.02191;0.12;0.02097;0.12;0.02057;0.058;0.017;0.058;0.00213;0.058;0.00212;0.058;2.27E-04;;;0.0155;0.04073;;;0.015;0.03321;;;0.64;3.95E-04;0.0975;0.0132;0.12;0.01627;;;0.058;0.00196;0.058;2.99E-04;0.058;3.06E-07;;;0.0155;0.02807;0.029;0.00242
1.36;7.25E-04;0.66;5.60E-04;0.165;0.02222;0.124;0.01986;0.124;0.01915;0.06;0.01539;0.06;0.00126;0.06;0.00125;0.06;1.04E-04;;;0.016;0.0394;;;0.0155;0.03232;;;0.66;3.06E-04;0.1;0.01344;0.124;0.01461;;;0.06;0.00162;0.06;1.46E-04;;;;;0.016;0.02643;0.03;0.00235
1.4;6.80E-04;0.68;4.93E-04;0.17;0.02222;0.128;0.01771;0.128;0.01752;0.062;0.01375;0.062;7.30E-04;0.062;7.24E-04;0.062;2.39E-05;;;0.0165;0.038;;;0.016;0.03077;;;0.68;2.82E-04;0.1025;0.01373;0.128;0.0133;;;0.062;0.00108;0.062;2.97E-05;;;;;0.0165;0.02555;0.031;0.00205
1.44;2.01E-04;0.7;4.50E-04;0.175;0.02239;0.132;0.01607;0.132;0.01616;0.064;0.01261;0.064;3.60E-04;0.064;3.61E-04;0.064;1.54E-06;;;0.017;0.03684;;;0.0165;0.02927;;;0.7;2.13E-04;0.105;0.01401;0.132;0.01215;;;0.064;7.75E-04;0.064;2.91E-06;;;;;0.017;0.02484;0.032;0.00175
1.48;8.35E-05;0.72;4.64E-04;0.18;0.02236;0.136;0.01489;0.136;0.01417;0.066;0.01137;0.066;1.98E-04;0.066;1.98E-04;0.066;1.89E-07;;;0.0175;0.03582;;;0.017;0.02825;;;0.72;9.92E-05;0.1075;0.01431;0.136;0.0109;;;0.066;5.38E-04;0.066;2.55E-07;;;;;0.0175;0.02388;0.033;0.00145
1.52;8.01E-05;0.74;3.61E-04;0.185;0.02218;0.14;0.01354;0.14;0.01229;0.068;0.01029;0.068;9.02E-05;0.068;9.02E-05;;;;;0.018;0.0352;;;0.0175;0.02763;;;0.74;9.08E-05;0.11;0.01467;0.14;0.00982;;;0.068;3.23E-04;;;;;;;0.018;0.02313;0.034;0.00122
1.56;7.53E-05;0.76;2.76E-04;0.19;0.02204;0.144;0.01267;0.144;0.01132;0.07;0.00928;0.07;6.67E-05;0.07;6.68E-05;;;;;0.0185;0.03483;;;0.018;0.0267;;;0.76;9.29E-05;0.1125;0.01501;0.144;0.00871;;;0.07;1.75E-04;;;;;;;0.0185;0.02259;0.035;0.00102
1.6;7.17E-05;0.78;2.50E-04;0.195;0.02164;0.148;0.01114;0.148;0.01015;0.072;0.00831;;;0.072;4.18E-05;;;;;0.019;0.03368;;;0.0185;0.0252;;;0.78;1.04E-04;0.115;0.01532;0.148;0.00752;;;0.072;1.14E-04;;;;;;;0.019;0.02093;0.036;7.03E-04
1.64;4.67E-05;0.8;2.03E-04;0.2;0.02148;0.152;0.00986;0.152;0.00884;0.074;0.00718;;;0.074;3.09E-06;;;;;0.0195;0.03261;;;0.019;0.02429;;;0.8;7.35E-05;0.1175;0.01558;0.152;0.00633;;;0.074;1.58E-05;;;;;;;0.0195;0.01961;0.037;5.26E-04
1.68;4.47E-05;0.82;1.89E-04;0.205;0.02148;0.156;0.00868;0.156;0.00742;0.076;0.00581;;;0.076;1.64E-07;;;;;0.02;0.03168;;;0.0195;0.02309;;;0.82;9.53E-05;0.12;0.01582;0.156;0.00546;;;;;;;;;;;0.02;0.01789;0.038;4.07E-04
1.72;4.26E-05;0.84;1.89E-04;0.21;0.02148;0.16;0.00756;0.16;0.00649;0.078;0.00477;;;;;;;;;0.0205;0.03065;;;0.02;0.02223;;;0.84;4.00E-05;0.1225;0.01604;0.16;0.00465;;;;;;;;;;;0.0205;0.01612;0.039;2.43E-04
1.76;4.01E-05;0.86;1.69E-04;0.215;0.0216;0.164;0.00701;0.164;0.00515;0.08;0.00406;;;;;;;;;0.021;0.03;;;0.0205;0.02111;;;0.86;3.62E-05;0.125;0.01624;0.164;0.00407;;;;;;;;;;;0.021;0.01443;0.04;1.66E-04
1.8;3.77E-05;0.88;1.58E-04;0.22;0.02186;0.168;0.00598;0.168;0.00387;0.082;0.00357;;;;;;;;;0.0215;0.03019;;;0.021;0.01965;;;0.88;2.46E-05;0.1275;0.01647;0.168;0.00342;;;;;;;;;;;0.0215;0.0127;0.041;7.82E-05
1.84;3.62E-05;0.9;1.32E-04;0.225;0.02151;0.172;0.00497;0.172;0.00318;0.084;0.00282;;;;;;;;;0.022;0.03007;;;0.0215;0.01819;;;0.9;1.94E-05;0.13;0.01666;0.172;0.00288;;;;;;;;;;;0.022;0.01113;0.042;3.19E-05
1.88;3.39E-05;0.92;9.11E-05;0.23;0.02145;0.176;0.0041;0.176;0.00248;0.086;0.00233;;;;;;;;;0.0225;0.02999;;;0.022;0.01686;;;0.92;1.62E-05;0.1325;0.01681;0.176;0.00237;;;;;;;;;;;0.0225;0.0098;0.043;5.31E-06
1.92;3.15E-05;0.94;8.52E-05;0.235;0.02109;0.18;0.00325;0.18;0.00185;0.088;0.00185;;;;;;;;;0.023;0.02943;;;0.0225;0.01554;;;0.94;1.11E-05;0.135;0.01693;0.18;0.00198;;;;;;;;;;;0.023;0.0085;0.044;1.42E-06
1.96;2.91E-05;0.96;6.65E-05;0.24;0.02035;0.184;0.00244;0.184;0.00147;0.09;0.00151;;;;;;;;;0.0235;0.02862;;;0.023;0.01398;;;0.96;9.21E-06;0.1375;0.01706;0.184;0.0016;;;;;;;;;;;0.0235;0.00732;0.045;1.81E-08
2;2.59E-05;0.98;5.68E-05;0.245;0.01985;0.188;0.0018;0.188;9.51E-04;0.092;0.00116;;;;;;;;;0.024;0.02785;;;0.0235;0.01213;;;0.98;6.39E-06;0.14;0.01726;0.188;0.00121;;;;;;;;;;;0.024;0.0063;;
2.04;2.19E-05;1;4.99E-05;0.25;0.01946;0.192;0.00124;0.192;7.84E-04;0.094;8.35E-04;;;;;;;;;0.0245;0.02717;;;0.024;0.01098;;;1;4.74E-06;0.1425;0.01745;0.192;0.001;;;;;;;;;;;0.0245;0.0054;;
2.08;1.87E-05;1.02;4.22E-05;0.255;0.01893;0.196;9.61E-04;0.196;5.33E-04;0.096;6.52E-04;;;;;;;;;0.025;0.02608;;;0.0245;0.00995;;;1.02;3.50E-06;0.145;0.01765;0.196;8.36E-04;;;;;;;;;;;0.025;0.00481;;
2.12;1.53E-05;1.04;3.41E-05;0.26;0.01871;0.2;6.66E-04;0.2;3.61E-04;0.098;5.10E-04;;;;;;;;;0.0255;0.02456;;;0.025;0.00879;;;1.04;2.87E-06;0.1475;0.01781;0.2;6.59E-04;;;;;;;;;;;0.0255;0.00432;;
2.16;1.13E-05;1.06;2.53E-05;0.265;0.01861;0.204;4.30E-04;0.204;2.40E-04;0.1;4.50E-04;;;;;;;;;0.026;0.02329;;;0.0255;0.00745;;;1.06;1.81E-06;0.15;0.01795;0.204;4.81E-04;;;;;;;;;;;0.026;0.00383;;
2.2;6.63E-06;1.08;1.75E-05;0.27;0.01828;0.208;2.40E-04;0.208;1.11E-04;0.102;3.24E-04;;;;;;;;;0.0265;0.02189;;;0.026;0.0065;;;1.08;9.49E-07;0.1525;0.01808;0.208;3.30E-04;;;;;;;;;;;0.0265;0.00352;;
2.24;1.76E-06;;;0.275;0.01734;0.212;1.18E-04;0.212;7.33E-05;0.104;2.20E-04;;;;;;;;;0.027;0.0206;;;0.0265;0.00598;;;1.1;1.63E-07;0.155;0.01818;0.212;2.11E-04;;;;;;;;;;;0.027;0.0033;;
2.28;6.67E-07;;;0.28;0.01689;0.216;5.06E-05;0.216;4.78E-05;0.106;1.25E-04;;;;;;;;;0.0275;0.01934;;;0.027;0.00526;;;;;0.1575;0.01837;0.216;1.61E-04;;;;;;;;;;;0.0275;0.0031;;
2.32;1.40E-07;;;0.285;0.01635;0.22;2.72E-05;0.22;2.32E-05;0.108;7.00E-05;;;;;;;;;0.028;0.01839;;;0.0275;0.00465;;;;;0.16;0.01853;0.22;8.55E-05;;;;;;;;;;;0.028;0.00291;;
;;;;0.29;0.01591;0.224;4.52E-06;0.224;4.98E-06;0.11;2.69E-05;;;;;;;;;0.0285;0.01711;;;0.028;0.00403;;;;;0.1625;0.01868;0.224;1.43E-05;;;;;;;;;;;0.0285;0.00268;;
;;;;0.295;0.01535;0.228;1.72E-07;0.228;5.50E-07;0.112;5.17E-06;;;;;;;;;0.029;0.0162;;;0.0285;0.00347;;;;;0.165;0.01884;0.228;4.53E-06;;;;;;;;;;;0.029;0.00256;;
;;;;0.3;0.0149;;;;;0.114;2.28E-06;;;;;;;;;0.0295;0.01526;;;0.029;0.00311;;;;;0.1675;0.01898;;;;;;;;;;;;;0.0295;0.00256;;
;;;;0.305;0.0144;;;;;0.116;1.16E-06;;;;;;;;;0.03;0.0144;;;0.0295;0.00262;;;;;0.17;0.01913;;;;;;;;;;;;;0.03;0.00242;;
;;;;0.31;0.01378;;;;;0.118;1.94E-08;;;;;;;;;0.0305;0.01369;;;0.03;0.00224;;;;;0.1725;0.01911;;;;;;;;;;;;;0.0305;0.00214;;
;;;;0.315;0.01317;;;;;;;;;;;;;;;0.031;0.01288;;;0.0305;0.00203;;;;;0.175;0.01913;;;;;;;;;;;;;0.031;0.00188;;
;;;;0.32;0.01271;;;;;;;;;;;;;;;0.0315;0.0119;;;0.031;0.00168;;;;;0.1775;0.01906;;;;;;;;;;;;;0.0315;0.00162;;
;;;;0.325;0.01215;;;;;;;;;;;;;;;0.032;0.01131;;;0.0315;0.00145;;;;;0.18;0.01899;;;;;;;;;;;;;0.032;0.00142;;
;;;;0.33;0.01168;;;;;;;;;;;;;;;0.0325;0.01063;;;0.032;0.00125;;;;;0.1825;0.01896;;;;;;;;;;;;;0.0325;0.00141;;
;;;;0.335;0.01121;;;;;;;;;;;;;;;0.033;0.00966;;;0.0325;0.00122;;;;;0.185;0.01883;;;;;;;;;;;;;0.033;0.0013;;
;;;;0.34;0.01078;;;;;;;;;;;;;;;0.0335;0.00907;;;0.033;0.00121;;;;;0.1875;0.01869;;;;;;;;;;;;;0.0335;0.00113;;
;;;;0.345;0.00997;;;;;;;;;;;;;;;0.034;0.00824;;;0.0335;0.00105;;;;;0.19;0.01848;;;;;;;;;;;;;0.034;9.51E-04;;
;;;;0.35;0.00953;;;;;;;;;;;;;;;0.0345;0.00756;;;0.034;7.63E-04;;;;;0.1925;0.01813;;;;;;;;;;;;;0.0345;8.17E-04;;
;;;;0.355;0.00893;;;;;;;;;;;;;;;0.035;0.00672;;;0.0345;5.78E-04;;;;;0.195;0.01786;;;;;;;;;;;;;0.035;7.37E-04;;
;;;;0.36;0.00845;;;;;;;;;;;;;;;0.0355;0.00631;;;0.035;4.86E-04;;;;;0.1975;0.0176;;;;;;;;;;;;;0.0355;6.63E-04;;
;;;;0.365;0.00793;;;;;;;;;;;;;;;0.036;0.00564;;;0.0355;4.79E-04;;;;;0.2;0.01747;;;;;;;;;;;;;0.036;6.08E-04;;
;;;;0.37;0.00748;;;;;;;;;;;;;;;0.0365;0.00518;;;0.036;3.71E-04;;;;;0.2025;0.01731;;;;;;;;;;;;;0.0365;5.80E-04;;
;;;;0.375;0.00706;;;;;;;;;;;;;;;0.037;0.00477;;;0.0365;2.53E-04;;;;;0.205;0.01725;;;;;;;;;;;;;0.037;5.78E-04;;
;;;;0.38;0.00656;;;;;;;;;;;;;;;0.0375;0.00435;;;0.037;1.73E-04;;;;;0.2075;0.01715;;;;;;;;;;;;;0.0375;5.08E-04;;
;;;;0.385;0.00627;;;;;;;;;;;;;;;0.038;0.00398;;;0.0375;9.49E-05;;;;;0.21;0.01726;;;;;;;;;;;;;0.038;3.76E-04;;
;;;;0.39;0.00592;;;;;;;;;;;;;;;0.0385;0.0037;;;0.038;6.10E-05;;;;;0.2125;0.01732;;;;;;;;;;;;;0.0385;2.88E-04;;
;;;;0.395;0.00539;;;;;;;;;;;;;;;0.039;0.0034;;;0.0385;4.04E-05;;;;;0.215;0.01729;;;;;;;;;;;;;0.039;2.12E-04;;
;;;;0.4;0.00487;;;;;;;;;;;;;;;0.0395;0.00303;;;0.039;2.22E-05;;;;;0.2175;0.01715;;;;;;;;;;;;;0.0395;1.97E-04;;
;;;;0.405;0.00446;;;;;;;;;;;;;;;0.04;0.00265;;;0.0395;1.13E-05;;;;;0.22;0.01696;;;;;;;;;;;;;0.04;1.79E-04;;
;;;;0.41;0.00421;;;;;;;;;;;;;;;0.0405;0.00241;;;0.04;1.64E-05;;;;;0.2225;0.01679;;;;;;;;;;;;;0.0405;1.54E-04;;
;;;;0.415;0.00389;;;;;;;;;;;;;;;0.041;0.00215;;;0.0405;1.13E-05;;;;;0.225;0.01652;;;;;;;;;;;;;0.041;1.03E-04;;
;;;;0.42;0.00367;;;;;;;;;;;;;;;0.0415;0.00199;;;0.041;7.73E-06;;;;;0.2275;0.01631;;;;;;;;;;;;;;;;
;;;;0.425;0.00327;;;;;;;;;;;;;;;0.042;0.00185;;;0.0415;6.00E-06;;;;;0.23;0.01599;;;;;;;;;;;;;;;;
;;;;0.43;0.00284;;;;;;;;;;;;;;;0.0425;0.00157;;;0.042;4.38E-06;;;;;0.2325;0.01574;;;;;;;;;;;;;;;;
;;;;0.435;0.00262;;;;;;;;;;;;;;;0.043;0.00128;;;0.0425;2.31E-06;;;;;0.235;0.01564;;;;;;;;;;;;;;;;
;;;;0.44;0.00239;;;;;;;;;;;;;;;0.0435;0.00116;;;0.043;7.75E-07;;;;;0.2375;0.01545;;;;;;;;;;;;;;;;
;;;;0.445;0.0022;;;;;;;;;;;;;;;0.044;9.32E-04;;;0.0435;6.40E-07;;;;;0.24;0.01529;;;;;;;;;;;;;;;;
;;;;0.45;0.00201;;;;;;;;;;;;;;;0.0445;7.04E-04;;;;;;;;;0.2425;0.01526;;;;;;;;;;;;;;;;
;;;;0.455;0.00192;;;;;;;;;;;;;;;0.045;6.12E-04;;;;;;;;;0.245;0.01499;;;;;;;;;;;;;;;;
;;;;0.46;0.00176;;;;;;;;;;;;;;;0.0455;5.50E-04;;;;;;;;;0.2475;0.01462;;;;;;;;;;;;;;;;
;;;;0.465;0.00154;;;;;;;;;;;;;;;0.046;4.69E-04;;;;;;;;;0.25;0.01435;;;;;;;;;;;;;;;;
;;;;0.47;0.0013;;;;;;;;;;;;;;;0.0465;4.14E-04;;;;;;;;;0.2525;0.01421;;;;;;;;;;;;;;;;
;;;;0.475;0.00111;;;;;;;;;;;;;;;0.047;3.93E-04;;;;;;;;;0.255;0.01409;;;;;;;;;;;;;;;;
;;;;0.48;9.81E-04;;;;;;;;;;;;;;;0.0475;2.95E-04;;;;;;;;;0.2575;0.01384;;;;;;;;;;;;;;;;
;;;;0.485;8.67E-04;;;;;;;;;;;;;;;0.048;2.50E-04;;;;;;;;;0.26;0.01363;;;;;;;;;;;;;;;;
;;;;0.49;7.76E-04;;;;;;;;;;;;;;;0.0485;1.71E-04;;;;;;;;;0.2625;0.01346;;;;;;;;;;;;;;;;
;;;;0.495;6.47E-04;;;;;;;;;;;;;;;0.049;1.16E-04;;;;;;;;;0.265;0.01336;;;;;;;;;;;;;;;;
;;;;0.5;5.69E-04;;;;;;;;;;;;;;;0.0495;1.00E-04;;;;;;;;;0.2675;0.01322;;;;;;;;;;;;;;;;
;;;;0.505;5.10E-04;;;;;;;;;;;;;;;0.05;8.68E-05;;;;;;;;;0.27;0.01318;;;;;;;;;;;;;;;;
;;;;0.51;4.50E-04;;;;;;;;;;;;;;;0.0505;3.83E-05;;;;;;;;;0.2725;0.01315;;;;;;;;;;;;;;;;
;;;;0.515;3.71E-04;;;;;;;;;;;;;;;0.051;2.38E-05;;;;;;;;;0.275;0.01308;;;;;;;;;;;;;;;;
;;;;0.52;3.13E-04;;;;;;;;;;;;;;;0.0515;1.18E-05;;;;;;;;;0.2775;0.01298;;;;;;;;;;;;;;;;
;;;;0.525;2.56E-04;;;;;;;;;;;;;;;0.052;5.75E-06;;;;;;;;;0.28;0.01279;;;;;;;;;;;;;;;;
;;;;0.53;1.73E-04;;;;;;;;;;;;;;;0.0525;2.86E-06;;;;;;;;;0.2825;0.01262;;;;;;;;;;;;;;;;
;;;;0.535;1.43E-04;;;;;;;;;;;;;;;0.053;1.01E-06;;;;;;;;;0.285;0.01245;;;;;;;;;;;;;;;;
;;;;0.54;9.09E-05;;;;;;;;;;;;;;;0.0535;4.12E-07;;;;;;;;;0.2875;0.01237;;;;;;;;;;;;;;;;
;;;;0.545;5.90E-05;;;;;;;;;;;;;;;0.054;3.50E-07;;;;;;;;;0.29;0.01216;;;;;;;;;;;;;;;;
;;;;0.55;3.97E-05;;;;;;;;;;;;;;;;;;;;;;;;;0.2925;0.01195;;;;;;;;;;;;;;;;
;;;;0.555;1.88E-05;;;;;;;;;;;;;;;;;;;;;;;;;0.295;0.01181;;;;;;;;;;;;;;;;
;;;;0.56;1.08E-05;;;;;;;;;;;;;;;;;;;;;;;;;0.2975;0.0116;;;;;;;;;;;;;;;;
;;;;0.565;5.61E-06;;;;;;;;;;;;;;;;;;;;;;;;;0.3;0.01139;;;;;;;;;;;;;;;;
;;;;0.57;3.16E-06;;;;;;;;;;;;;;;;;;;;;;;;;0.3025;0.01121;;;;;;;;;;;;;;;;
;;;;0.575;2.05E-06;;;;;;;;;;;;;;;;;;;;;;;;;0.305;0.01108;;;;;;;;;;;;;;;;
;;;;0.58;1.37E-06;;;;;;;;;;;;;;;;;;;;;;;;;0.3075;0.0109;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.31;0.01074;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3125;0.01061;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.315;0.01053;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3175;0.01029;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.32;0.01013;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3225;0.00995;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.325;0.00971;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3275;0.00939;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.33;0.00914;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3325;0.00883;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.335;0.00854;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3375;0.00821;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.34;0.00795;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3425;0.00779;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.345;0.00768;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3475;0.00749;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.35;0.00737;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3525;0.00724;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.355;0.00703;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3575;0.00673;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.36;0.00647;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3625;0.00619;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.365;0.00595;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3675;0.00579;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.37;0.00554;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3725;0.00536;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.375;0.00522;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3775;0.00507;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.38;0.00488;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3825;0.00471;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.385;0.00456;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3875;0.00443;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.39;0.00429;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3925;0.00413;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.395;0.00397;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.3975;0.00382;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4;0.00371;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4025;0.00356;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.405;0.00341;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4075;0.00324;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.41;0.00309;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4125;0.003;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.415;0.0029;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4175;0.00282;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.42;0.00275;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4225;0.00266;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.425;0.00255;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4275;0.00246;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.43;0.00236;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4325;0.00225;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.435;0.00213;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4375;0.00202;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.44;0.00191;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4425;0.00179;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.445;0.00175;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4475;0.00166;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.45;0.00157;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4525;0.0015;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.455;0.00144;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4575;0.00143;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.46;0.00135;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4625;0.00128;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.465;0.00119;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4675;0.00111;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.47;0.00102;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4725;9.50E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.475;8.72E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4775;8.01E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.48;7.57E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4825;7.19E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.485;6.57E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4875;6.03E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.49;5.76E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4925;5.31E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.495;4.87E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.4975;4.63E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5;4.37E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5025;4.04E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.505;3.66E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5075;3.44E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.51;3.18E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5125;2.75E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.515;2.75E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5175;2.50E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.52;2.28E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5225;2.04E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.525;1.84E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5275;1.60E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.53;1.42E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5325;1.14E-04;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.535;9.36E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5375;8.26E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.54;7.15E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5425;6.44E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.545;5.73E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5475;4.99E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.55;4.21E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5525;3.32E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.555;2.60E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5575;2.09E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.56;1.63E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5625;1.22E-05;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.565;8.95E-06;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5675;6.89E-06;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.57;5.44E-06;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5725;4.33E-06;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.575;3.12E-06;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5775;2.37E-06;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.58;1.53E-06;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5825;1.01E-06;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.585;8.38E-07;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5875;7.09E-07;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.59;5.05E-07;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5925;3.44E-07;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.595;1.05E-07;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.5975;1.38E-07;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;0.6;4.85E-09;;;;;;;;;;;;;;;;



==> tifsa_comb.dat <==
ving vin RANS L
0.666667 0.05 0.00105 0.00103
1.333333 0.1 0.00224 0.00191
2.666667 0.2 0.00567 0.00455
6.666667 0.5 0.00342 0.00307
13.333333 1 0.00163 0.00144
20.000000 1.5 0.00118 0.00103
23.333333 1.75 0.00103 8.73257E-4
26.666667 2 8.77334E-4 7.46023E-4
30.000000 2.25 7.3518E-4 6.43774E-4
33.333333 2.5 6.63677E-4 5.54415E-4


==> time_residual_ds50.dat <==
time,mean_courant,max_courant,initial_residual_k,initial_residual_epsilon,initial_residual_p_rgh,final_residual_k,final_residual_epsilon,final_residual_p_rgh
0.0119047619,0.0003357068,0.27475971,1,0.0064993533,1,9.7531898e-07,8.1763087e-07,3.5504852e-08
0.176913907,0.002608289,1.0742847,0.0066366992,0.0041924662,8.6300812e-06,9.2899853e-07,3.6162328e-07,8.3947957e-11
0.20840582,0.0048791954,0.78175638,0.0068028326,0.0044246826,6.6363681e-05,3.6395804e-07,3.9424734e-07,3.4068145e-09
0.2553897002,0.004787363,1.0100232,0.002960494,0.0018939321,0.0016992721,8.9502019e-08,9.6173432e-08,3.0742893e-08
0.2859700086,0.0041383669,0.99962915,0.0016967027,0.001326406,0.002019076,3.0100906e-07,4.0346712e-08,1.5675007e-08
0.3130709245,0.0040265649,1.0002354,0.0012193203,0.001008433,0.0014838565,1.557577e-07,9.23565e-07,7.5083457e-09
0.3392964166,0.0047565531,0.99555922,0.0011097632,0.00049667165,0.0017881549,1.7290708e-07,4.4019083e-07,1.5689589e-08
0.3693614171,0.005442392,1.0013262,0.00092135538,0.00013779164,0.0015542255,1.5067674e-07,1.3347928e-07,2.2019594e-08
0.3997607006,0.0065521358,0.9951851,0.00081025939,7.8034033e-05,0.0017460036,1.5173912e-07,8.2834534e-08,4.512965e-08
0.4311190413,0.0058459644,1.0103315,0.00054464166,4.2881476e-05,0.0011052242,8.9592583e-07,9.0390486e-07,1.1252017e-08
0.4534639214,0.0043412686,1.0038381,0.00033773785,2.3918882e-05,0.00072570225,2.6283293e-07,3.4988996e-07,3.515833e-10
0.4715047102,0.0040680871,0.99989864,0.00027628696,1.9232954e-05,0.00078964937,1.644341e-07,2.5352321e-07,1.2612264e-10
0.4891648535,0.0044179434,0.99746956,0.00026618416,1.8099681e-05,0.00088998247,1.6314179e-07,2.5503221e-07,1.9784465e-10
0.5089877662,0.0054449818,0.99501711,0.00029588616,1.9950092e-05,0.0010384227,2.3455671e-07,3.4171046e-07,2.806164e-09
0.5340629375,0.0074376785,0.99909507,0.00036470462,2.5609545e-05,0.0013978671,4.4149032e-07,5.5280349e-07,1.6015276e-08
0.560830297,0.0063852968,1.0034586,0.00028396517,2.1853676e-05,0.00105969,2.214805e-07,4.1265373e-07,5.3296338e-09
0.5831328318,0.0058826982,1.000303,0.00024550362,1.9394717e-05,0.00091973438,1.4729149e-07,3.6204276e-07,2.0265614e-09
0.6043154289,0.0059218382,0.99925095,0.00022942455,1.7581398e-05,0.00088330324,1.2359336e-07,3.1729147e-07,1.618164e-09
0.6254686637,0.0061626122,0.99956694,0.00021908701,1.6390306e-05,0.00089791161,1.1227137e-07,2.8712673e-07,1.7098036e-09
0.6468483265,0.006541278,0.99832258,0.00021251322,1.4260429e-05,0.00092800824,1.0408182e-07,2.1943643e-07,2.007396e-09
0.6690490366,0.0072765171,0.99855667,0.00021679921,1.2640371e-05,0.0010040625,1.1070547e-07,2.0126193e-07,3.3333529e-09
0.6925154258,0.0079236954,0.9983208,0.00021747603,1.1639795e-05,0.0010731086,1.1355665e-07,2.0346918e-07,4.5379098e-09
0.716508266,0.008023896,0.99941149,0.00020321479,9.8680159e-06,0.0011028244,9.7186265e-08,1.6918712e-07,3.9297861e-09
0.7394136275,0.0078118118,0.99996545,0.00018743365,8.7306215e-06,0.0011065033,7.879616e-08,1.4499165e-07,2.7612939e-09
0.7613642342,0.0075873127,0.99869631,0.00017246479,7.6639116e-06,0.0010894648,6.4969869e-08,1.2322519e-07,2.0095395e-09
0.7831542989,0.0077090282,0.99780893,0.00016733335,7.097485e-06,0.001071839,6.1776994e-08,1.1507251e-07,2.3864745e-09
0.8058281732,0.0081330253,0.9982491,0.0001707366,7.2939067e-06,0.001054147,6.8005176e-08,1.3143647e-07,4.0402179e-09
0.8295823586,0.008282416,0.99703197,0.00017197172,7.5185119e-06,0.0011687547,6.8792688e-08,1.3565335e-07,5.3574389e-09
0.8540951308,0.0085145568,0.99695267,0.00017888425,9.0441241e-06,0.0011732349,7.53042e-08,1.6952188e-07,7.5771181e-09
0.8795662155,0.0081682671,1.0144219,0.00017704494,1.051163e-05,0.0012137932,6.9374524e-08,1.9628912e-07,6.325953e-09
0.9039071371,0.0080857844,0.99132222,0.00018056914,1.0491417e-05,0.0012698278,6.6456506e-08,1.8926953e-07,6.3194139e-09
0.9297159659,0.0084561371,0.99539171,0.00019531336,1.1206193e-05,0.0012830879,7.7221072e-08,2.1115427e-07,1.1349509e-08
0.9554479127,0.0080335868,0.99744136,0.00019398574,1.2962692e-05,0.0011694779,7.2168234e-08,2.6202775e-07,9.014375e-09
0.9801229281,0.0075747658,0.99346554,0.00018932887,1.3939486e-05,0.0011817952,6.7167925e-08,3.3822813e-07,6.0632919e-09
1.003790791,0.0072982447,1.0002661,0.00018570265,1.3419173e-05,0.0011822421,6.1402206e-08,3.0253164e-07,5.012675e-09
1.02698322,0.0069077467,0.99998362,0.00017872632,1.2668257e-05,0.0011213936,5.4240057e-08,2.812478e-07,3.4830424e-09
1.049632574,0.0067897051,1.0001104,0.0001770711,1.3232799e-05,0.0011996675,5.1912827e-08,2.9660363e-07,3.2400076e-09
1.072148034,0.0068051627,0.99971804,0.0001769229,1.2698147e-05,0.001342107,5.1273757e-08,2.8881965e-07,3.2382573e-09
1.094966806,0.0068524785,0.98104128,0.00017666388,1.248782e-05,0.0014005321,5.2529202e-08,2.958549e-07,3.6884723e-09
1.118230277,0.0070977419,0.99897693,0.00018172495,1.2849928e-05,0.001436227,5.9569478e-08,3.1851623e-07,5.713004e-09
1.142123922,0.0071945076,0.99974355,0.00018290302,1.3120881e-05,0.001657082,6.324258e-08,3.4552217e-07,6.8878738e-09
1.166066186,0.0071189265,1.0000867,0.00017992423,1.2892228e-05,0.0017524028,6.2472806e-08,3.5678232e-07,6.5667303e-09
1.189799808,0.0070729197,0.99951363,0.00017820349,1.2615679e-05,0.0017460855,5.925372e-08,3.3163404e-07,6.6639187e-09
1.21343907,0.0069127217,1.0004667,0.00017149226,1.1703294e-05,0.0018552459,5.5088213e-08,3.0421483e-07,5.683829e-09
1.236204559,0.0066513333,1.0003139,0.00016260591,1.056201e-05,0.0020318121,4.8004991e-08,2.6457974e-07,4.5161435e-09
1.257376341,0.0066049097,0.99932095,0.00015956792,1.0037752e-05,0.0020782703,4.8069294e-08,2.5897793e-07,4.9609436e-09
1.279978626,0.0066774782,0.99911118,0.00016039307,1.0403305e-05,0.0024213358,5.2306106e-08,2.9114189e-07,7.3563807e-09
1.303396187,0.0068852838,0.99867294,0.00016782266,1.1633709e-05,0.0030132429,5.9323582e-08,3.3747923e-07,2.1980517e-08
1.326618265,0.0065687948,0.93048775,0.00016542356,1.1482815e-05,0.0029045906,5.3346392e-08,2.9864122e-07,1.5162898e-08
1.349571285,0.0062773291,0.86283613,0.00016212043,1.1210813e-05,0.0027538258,4.8536332e-08,2.6884589e-07,1.8669981e-08
1.371821885,0.0059207007,0.81112965,0.00015973406,1.2196055e-05,0.0025139136,4.420808e-08,2.7601698e-07,1.3449846e-08
1.394134879,0.006111231,0.82645396,0.00016884614,1.4277145e-05,0.0030146594,5.2093944e-08,3.4683206e-07,4.9688895e-08
1.416907775,0.0059962928,0.79950966,0.00017016007,1.5662642e-05,0.0024652305,5.3786698e-08,3.9530027e-07,6.6917055e-08
1.439120802,0.005742828,0.76706616,0.00016667372,1.5500076e-05,0.0019808164,5.1090342e-08,3.8720289e-07,5.396735e-08
1.460793006,0.005695413,0.76163422,0.00016677251,1.5558903e-05,0.0017360982,5.2898499e-08,3.9662028e-07,5.2593502e-08
1.482399613,0.0055378582,0.73705427,0.00016377737,1.5442548e-05,0.0013116367,5.1998441e-08,3.932971e-07,3.7427401e-08
1.503700435,0.0054721666,0.7159264,0.00016359977,1.6016783e-05,0.0010876513,5.4430362e-08,4.138615e-07,1.3880198e-08
1.525036875,0.005473141,0.68727399,0.00016546387,1.676156e-05,0.00083338848,5.982889e-08,4.5687686e-07,1.12589e-08
1.54636198,0.0054312711,0.64537913,0.0001678405,1.7985285e-05,0.00065984572,6.3154364e-08,5.097239e-07,9.7834177e-09
1.567789073,0.0054402035,0.61310119,0.0001715315,1.9161324e-05,0.00056203751,6.7097631e-08,5.5292909e-07,6.6227648e-09
1.58910402,0.005385365,0.59042787,0.0001732891,1.9555641e-05,0.00041089724,6.6216659e-08,5.5047439e-07,7.9780598e-09
1.610461016,0.0055024147,0.60431378,0.00017471502,2.0822748e-05,0.00023106058,7.0144635e-08,6.0090864e-07,3.7213176e-09
1.632424279,0.0056806595,0.58506452,0.00018366886,2.1734024e-05,0.00017293376,7.5874536e-08,6.302603e-07,2.336591e-09
1.654750551,0.005801855,0.61938211,0.00019100235,2.2612639e-05,0.0001184065,7.8188543e-08,6.446286e-07,1.8634225e-09
1.677444447,0.0059838547,0.6688932,0.00019897561,2.3646195e-05,9.8102712e-05,8.1781326e-08,6.6970524e-07,2.0281424e-09
1.700795786,0.0060975928,0.72178871,0.00019500467,2.3455543e-05,7.6897059e-05,8.3442852e-08,6.7535934e-07,1.8616329e-09
1.724571322,0.006181254,0.7677188,0.00019530386,2.2695499e-05,7.8416111e-05,8.2229115e-08,6.3607255e-07,9.8498859e-08
1.748962716,0.0063393834,0.85427582,0.00019629932,2.2080932e-05,9.1496387e-05,8.4534472e-08,6.1324698e-07,2.5558632e-09
1.772751917,0.0057409708,0.82244439,0.00017710366,1.9539769e-05,9.8210968e-05,6.1221564e-08,4.7837165e-07,2.104055e-09
1.796904072,0.0054233069,0.77201248,0.00016150938,1.7677158e-05,0.00015728106,4.8603394e-08,4.062018e-07,2.380321e-09
1.818858421,0.0059855863,0.82259143,0.00017271583,1.8406084e-05,0.00025106795,5.8545278e-08,4.3773588e-07,5.441768e-09
1.844540939,0.0069158611,1.0001166,0.00019307856,2.0374018e-05,0.00038214274,8.3067746e-08,5.4727529e-07,1.3935018e-08
1.868034904,0.0065173669,1.0019191,0.00017817154,1.8488059e-05,0.00042112079,6.6579007e-08,4.5319447e-07,1.1401874e-08
1.891684465,0.0060554958,0.95464112,0.00016425436,1.6931898e-05,0.00048679569,5.1596405e-08,3.7540234e-07,9.17288e-09
1.918152404,0.007055504,0.99660226,0.00019147069,1.9734084e-05,0.00079729916,7.8901271e-08,4.9388644e-07,2.3011238e-08
1.944879747,0.0066799051,0.9834174,0.00018195311,1.8550235e-05,0.00083706693,6.5539626e-08,4.2523501e-07,1.9207506e-08
1.971634617,0.0069473457,0.98231753,0.00019042087,1.9303172e-05,0.00091016811,7.1257266e-08,4.4244778e-07,2.7871942e-08
2.001267829,0.0077081286,0.9900317,0.00021257682,2.1760893e-05,0.0012275814,9.3412156e-08,5.3614737e-07,7.1895404e-08
2.032441365,0.0073304923,1.000901,0.00020255425,2.0694487e-05,0.0013462462,7.9165044e-08,4.7980106e-07,7.205469e-08
2.061966888,0.0069234274,1.0005745,0.00018986353,1.9013115e-05,0.0012876597,6.5409423e-08,4.0279599e-07,5.8751546e-08
2.090201778,0.0065667202,1.0004714,0.00017847197,1.7577688e-05,0.0013408137,5.4585033e-08,3.457597e-07,4.9779875e-08
2.117046287,0.0062150197,1.0007802,0.00016674395,1.6180863e-05,0.0015550419,4.478393e-08,2.947489e-07,4.6306057e-08
2.142625989,0.0059169796,1.0005,0.00015686067,1.5011897e-05,0.001584405,3.7969816e-08,2.5541167e-07,3.5515237e-08
2.16733758,0.0057234807,1.0002884,0.00014972735,1.4166083e-05,0.0014380833,3.3302904e-08,2.2820538e-07,2.795044e-08
2.191617144,0.0056380351,0.99985435,0.00014554484,1.3897366e-05,0.0014368302,3.1143295e-08,2.170063e-07,2.7069419e-08
2.21577123,0.0055847255,0.99997199,0.00014325765,1.3620347e-05,0.0016682452,2.9685556e-08,2.0900446e-07,2.6965242e-08
2.239764093,0.0054926098,1.0001822,0.00013942728,1.2997222e-05,0.0015747071,2.7707566e-08,1.9375157e-07,2.3516523e-08
2.263456044,0.0053703724,1.0000828,0.00013538205,1.2607489e-05,0.0012774222,2.6002644e-08,1.847999e-07,1.7689752e-08
2.286636936,0.0051794367,0.99994271,0.00012969503,1.2081441e-05,0.0010463636,2.3745104e-08,1.7633392e-07,1.2983686e-08
2.309362252,0.0050419735,0.99977574,0.00012529808,1.1637548e-05,0.00095738427,2.2751007e-08,1.7559089e-07,1.1678626e-08
2.33165921,0.0048830206,1.000114,0.00012082173,1.1181689e-05,0.00090901152,2.0959335e-08,1.7225129e-07,1.1106769e-08
2.353597637,0.0047881633,0.9998838,0.00011725957,1.0499059e-05,0.00081797937,2.0008457e-08,1.5720869e-07,1.0266158e-08
2.375355003,0.0047306697,0.99995632,0.00011510778,1.0195872e-05,0.00073558919,1.9331323e-08,1.5125785e-07,9.1883718e-09
2.397028855,0.0046871842,0.99940385,0.000113402,9.8547564e-06,0.00067882632,1.8609273e-08,1.4191488e-07,6.9168965e-09
2.4186596,0.0046587516,0.99983498,0.00011293223,9.7484769e-06,0.0006193381,1.8494362e-08,1.3829072e-07,6.8077085e-09
2.440314316,0.0046373515,0.99954134,0.00011268279,9.7659576e-06,0.00053336992,1.8257802e-08,1.3675011e-07,5.8364254e-09
2.461840497,0.0045657615,0.99999189,0.00011083421,9.5123295e-06,0.00046754112,1.7068292e-08,1.2588734e-07,4.5103319e-09
2.483060917,0.0044650264,0.99983453,0.00010754671,9.1270419e-06,0.00040183722,1.5706272e-08,1.1916427e-07,3.1453182e-09
2.503803688,0.0043664652,1.0000216,0.00010390884,8.7406364e-06,0.00033709493,1.4483469e-08,1.1002408e-07,1.5441842e-09
2.524133947,0.0042650892,0.99942538,9.961987e-05,8.250666e-06,0.00028698284,9.8125027e-07,1.008279e-07,7.6968652e-08
2.544099484,0.0041847903,0.99998597,9.563757e-05,7.7983945e-06,0.00026108724,9.2985203e-07,9.5867648e-08,6.1425473e-08
2.563763608,0.0041409878,0.99970842,9.2536757e-05,7.3196733e-06,0.00023574052,8.9611777e-07,9.2370802e-08,5.3815115e-08
2.583373906,0.0041560785,0.99977632,8.9879894e-05,6.9082183e-06,0.00021227753,8.7432711e-07,8.9863478e-08,4.9622808e-08
2.603112238,0.004201089,0.99878094,8.683176e-05,6.4319727e-06,0.00019820637,8.5761388e-07,8.9489522e-08,3.8218452e-08
2.623200782,0.0043314926,0.99872145,8.4946432e-05,5.966385e-06,0.00019680794,8.7848134e-07,9.3978901e-08,3.4094578e-08
2.644104123,0.0045268619,0.9980119,8.3474097e-05,5.5215686e-06,0.00020487947,9.1053319e-07,1.0003465e-07,3.8044709e-08
2.666626964,0.0050129859,0.99847261,8.5095887e-05,5.5187126e-06,0.00022502505,3.1392668e-08,1.3160369e-07,5.0285657e-08
2.690604092,0.0052398421,0.98982939,7.9885654e-05,5.1737486e-06,0.00024764719,3.3541966e-08,1.383795e-07,4.836011e-08
2.71636111,0.0055348281,0.99802516,7.8181917e-05,5.4269882e-06,0.00027325698,3.3132241e-08,1.3801205e-07,5.0791046e-08
2.744898162,0.0065187136,0.99381022,9.3978008e-05,7.8157333e-06,0.00033545871,5.0362747e-08,2.2037075e-07,6.3548727e-08
2.778336619,0.0063722576,1.0011563,0.00010774339,1.1139536e-05,0.00028901068,5.4924375e-08,3.2578535e-07,1.8809991e-08
2.808078107,0.0058423383,0.99750282,0.0001146157,1.4963262e-05,0.00021832015,4.3656685e-08,3.5331238e-07,6.0290415e-09
2.83781827,0.0063322086,0.99598193,0.00013921243,2.325011e-05,0.00024336874,5.5693748e-08,5.2176154e-07,1.2590695e-08
2.871388772,0.0071700185,0.87484542,0.00016960406,3.4905361e-05,0.00029145829,8.7804977e-08,8.2987831e-07,1.500957e-08
2.902616667,0.0065509548,0.65651789,0.00017471627,4.7386061e-05,0.00025768062,7.133954e-08,8.442877e-07,1.1070619e-08
2.931050599,0.0051533695,0.55225501,0.00015764301,5.3739055e-05,0.00019918787,4.0236994e-08,7.2831656e-07,4.4530825e-09
2.956564613,0.0051969745,0.66232496,0.00017191247,6.6934473e-05,0.0001799666,4.9204159e-08,3.4952525e-08,5.9450478e-09
2.981441009,0.0043879586,0.62069924,0.00015437241,6.6570231e-05,0.00013982015,3.5502304e-08,8.5126833e-07,3.6677371e-09
3.00487281,0.0049265282,0.73242353,0.0001757123,7.2570663e-05,0.00013674965,5.5180755e-08,4.1144729e-08,4.7452311e-09
3.028640642,0.0047330502,0.75878566,0.00017355964,7.5364267e-05,0.00012016097,5.5042734e-08,4.2961339e-08,4.210917e-09
3.051934388,0.0046824889,0.76492111,0.00016919977,7.3445394e-05,0.00011372743,5.5042593e-08,4.7889983e-08,3.7508736e-09
3.074859593,0.0046060288,0.75711629,0.00016438368,7.1699652e-05,0.00010332062,5.5108523e-08,4.9519985e-08,3.1889556e-09
3.097414046,0.0045521954,0.75270703,0.00016159539,6.9151561e-05,9.2273216e-05,5.9154343e-08,5.4233106e-08,2.7107673e-09
3.119709652,0.0045070002,0.75460107,0.00015852818,6.6410753e-05,7.9560892e-05,6.3180029e-08,5.9431611e-08,3.6538332e-09
3.141688577,0.0044560118,0.75005932,0.00015902252,6.5800346e-05,7.1091366e-05,6.9303844e-08,6.8348376e-08,2.5981371e-09
3.163491303,0.0043042006,0.74817151,0.0001546645,6.2871307e-05,7.1692914e-05,6.9646333e-08,6.8682058e-08,2.3656045e-09
3.184675755,0.0043734585,0.78245407,0.00015407129,5.9187102e-05,7.1872188e-05,7.9184245e-08,7.9968465e-08,2.4172833e-09
3.206108304,0.0043427202,0.83197579,0.00015368428,5.8018882e-05,6.2387005e-05,8.6209245e-08,8.9737065e-08,1.6351113e-09
3.227531865,0.0043578078,0.84972045,0.00015036907,5.272531e-05,5.5122597e-05,9.317087e-08,9.8593126e-08,1.9279293e-09
3.248605276,0.0041470564,0.79491241,0.00013990628,4.7497748e-05,5.1563743e-05,8.7754062e-08,9.3663359e-08,2.0468116e-09
3.269215393,0.0042703056,0.81384872,0.00014263115,4.8606194e-05,5.211928e-05,1.0332718e-07,1.1231076e-07,2.7483972e-09
3.289940584,0.0042294836,0.76942719,0.00013792164,4.6455101e-05,5.1871378e-05,1.0493981e-07,1.1192193e-07,2.1475974e-09
3.310304349,0.0040969309,0.72438286,0.00013220596,4.4038213e-05,4.9902896e-05,9.9787304e-08,1.0482235e-07,2.477115e-09
3.330533506,0.0041271928,0.70624543,0.0001309056,4.1511971e-05,4.7090739e-05,1.037274e-07,1.0923301e-07,1.9998227e-09
3.351079392,0.0040885412,0.70132943,0.0001277531,3.8218057e-05,4.126187e-05,9.9927154e-08,1.0384952e-07,1.7100967e-09
3.371541582,0.0042287004,0.71931306,0.00012959918,3.6528281e-05,4.1512768e-05,1.0716689e-07,1.0649876e-07,3.5080289e-09
3.392177153,0.0042626228,0.75729737,0.00012712721,3.3542817e-05,4.0815653e-05,1.0511981e-07,9.8063593e-08,3.1458713e-09
3.413087146,0.0042363241,0.7311388,0.0001222971,3.0620537e-05,3.7856136e-05,9.721457e-08,8.56251e-08,3.6694298e-09
3.434011095,0.0043628408,0.75950153,0.00012168358,2.9283689e-05,4.1102184e-05,9.748508e-08,8.1338172e-08,5.253168e-09
3.45505325,0.0044041949,0.71339761,0.00011965788,2.7822677e-05,4.6348586e-05,9.4940341e-08,7.2647513e-08,3.940236e-09
3.476168682,0.0044762823,0.73420465,0.00011856417,2.5910495e-05,4.8599586e-05,9.2948932e-08,6.5538826e-08,5.6679385e-09
3.497601497,0.0045854561,0.8896127,0.00011899202,2.5338661e-05,4.7499807e-05,9.671606e-08,9.9844802e-07,7.1091472e-09
3.519331718,0.0046563439,0.99985788,0.00011763241,2.5114212e-05,4.5017991e-05,9.5969596e-08,9.9937487e-07,6.9131753e-09
3.540429585,0.0043935135,1.0012918,0.00010857702,2.2570979e-05,4.1070907e-05,7.813352e-08,8.3907883e-07,6.1677511e-09
3.559672132,0.003930235,1.0016984,9.5527149e-05,1.9085338e-05,3.6466055e-05,5.4507806e-08,6.2908914e-07,5.4124133e-09
3.576837266,0.003467024,1.0033485,8.2527078e-05,1.5645843e-05,3.159327e-05,3.5758188e-08,4.493679e-07,4.0788552e-09
3.592664775,0.0044115226,0.98214867,0.00010361443,1.9479666e-05,4.1283231e-05,6.9308582e-08,6.9765416e-07,8.0639401e-09
3.614870793,0.0051207604,1.0004415,0.00011851655,2.2543534e-05,5.1156213e-05,1.0241165e-07,9.1648573e-07,1.4625966e-08
3.637308034,0.0047092726,1.0013977,0.00010663792,1.9474428e-05,4.7996425e-05,7.908014e-08,7.4482589e-07,1.102714e-08
3.657777276,0.0042948973,1.0010646,9.6174792e-05,1.904752e-05,4.2444982e-05,5.8790061e-08,6.3540346e-07,1.0425713e-08
3.676553159,0.0039394302,1.0013966,8.7202734e-05,1.7983011e-05,3.7066967e-05,4.4790808e-08,5.6382582e-07,9.2245602e-09
3.693879256,0.003657908,1.0003672,7.8950775e-05,1.3975891e-05,3.2936811e-05,3.4748977e-08,4.0913057e-07,9.9600787e-09
3.71000915,0.003389078,1.0002908,7.1787414e-05,1.1602022e-05,3.0890386e-05,9.2773439e-07,3.136063e-07,9.2857026e-09
3.72503254,0.0031984904,1.0002718,6.6773688e-05,1.0436097e-05,2.9783099e-05,8.2616673e-07,2.7311635e-07,8.2656032e-09
3.73931273,0.0030558311,1.0008628,6.2899873e-05,9.7841708e-06,2.8773789e-05,7.3918935e-07,2.3812857e-07,7.8388789e-09
3.752894696,0.0028910358,1.0004446,5.875968e-05,8.9284059e-06,2.7638874e-05,6.5202159e-07,2.0798856e-07,6.6507642e-09
3.765784343,0.0027638343,0.99992938,5.5382631e-05,8.20078e-06,2.6871628e-05,5.8123394e-07,1.8137259e-07,6.0380372e-09
3.778050755,0.0026236302,1.0011096,5.1882112e-05,7.4702252e-06,2.5294691e-05,5.1360506e-07,1.5721753e-07,5.1845894e-09
3.789758847,0.0025233408,1.0005703,4.9533118e-05,7.1489383e-06,2.3821451e-05,4.6836378e-07,1.4423577e-07,4.5908786e-09
3.801199023,0.0025108414,0.99983738,4.9437266e-05,7.2270263e-06,2.3174832e-05,4.6315629e-07,1.4504744e-07,4.9935076e-09
3.812809021,0.0026178695,0.99714928,5.2167157e-05,8.1236631e-06,2.351349e-05,5.1550917e-07,1.726012e-07,4.7826886e-09
3.826975096,0.0042222269,0.8126117,8.5884341e-05,1.4725684e-05,3.6940173e-05,4.9137238e-08,4.8444478e-07,1.1196222e-08
3.852225174,0.0060340717,0.83610754,0.00012441116,2.2348262e-05,5.1379404e-05,1.3285773e-07,9.9387301e-07,1.7106849e-08
3.879973634,0.0060425399,0.86875553,0.00012537552,2.2024356e-05,4.5725087e-05,1.3374623e-07,7.3764556e-08,1.4343568e-08
3.907817588,0.0060782369,0.90080388,0.00012605119,2.1826134e-05,4.0159025e-05,1.3789388e-07,7.3851241e-08,1.2810112e-08
3.935527634,0.0057777398,0.8591863,0.0001183829,2.0414855e-05,3.9319377e-05,1.2718349e-07,9.8511787e-07,1.0393103e-08
3.95891499,0.003933197,0.62432602,7.9541568e-05,1.4332733e-05,2.8614649e-05,4.5786068e-08,5.2518659e-07,3.673722e-09
3.981730167,0.0056248848,0.79922969,0.00011147111,1.9079581e-05,4.2803423e-05,1.2858963e-07,9.8599922e-07,7.4071964e-09
4.007405483,0.0059117468,0.79998259,0.00011553622,1.8184023e-05,4.4095095e-05,1.4053622e-07,9.8571455e-07,8.1042442e-09
4.034150831,0.0060707561,0.78249371,0.00011946047,2.0071511e-05,4.0737466e-05,1.5428501e-07,1.2218693e-07,8.3483673e-09
4.061758262,0.0063170375,0.7931338,0.00012244805,1.9872714e-05,3.6962224e-05,1.6583728e-07,1.1372659e-07,8.4260989e-09
4.090364411,0.0065030518,0.83424584,0.00012363302,2.1858983e-05,3.7160024e-05,1.7761888e-07,1.5692868e-07,9.61238e-09
4.119368193,0.0066303386,0.89903673,0.00012152922,2.0542553e-05,3.7480067e-05,1.5454585e-07,8.0039362e-08,9.903512e-09
4.148661909,0.0066943826,0.96452177,0.00011671162,1.9929112e-05,4.0072329e-05,1.4686334e-07,9.9726837e-07,1.0505121e-08
4.177943699,0.0067271667,1.0001211,0.0001121946,1.9910535e-05,3.9120688e-05,1.3328219e-07,9.2734025e-07,1.103964e-08
4.206980277,0.0066709039,1.0001757,0.00010725452,1.9100711e-05,3.6522058e-05,1.1689457e-07,8.5685345e-07,1.0948578e-08
4.23538218,0.0065242142,1.0006726,0.00010121859,1.7609202e-05,3.4828095e-05,1.0072819e-07,7.5034547e-07,1.0767039e-08
4.262833258,0.0063274036,1.0006614,9.6158417e-05,1.7044249e-05,3.3844344e-05,9.1201271e-08,6.9354924e-07,1.0971031e-08
4.289114567,0.0060779615,1.0009772,8.9672558e-05,1.6333003e-05,3.0970075e-05,7.7938961e-08,6.3866959e-07,9.1324534e-09
4.314157428,0.0058503255,1.0003509,8.3377628e-05,1.5154418e-05,3.1186942e-05,6.560858e-08,5.7341016e-07,8.989124e-09
4.338352524,0.0057757575,0.9999493,8.0031501e-05,1.4982252e-05,3.2486992e-05,6.3034729e-08,5.7695357e-07,8.6305695e-09
4.36239585,0.0058387242,0.99920574,7.896392e-05,1.4630787e-05,3.3244634e-05,6.1501961e-08,5.4849985e-07,8.0740351e-09
4.386839424,0.006009075,0.99867651,7.9544232e-05,1.473215e-05,3.3142984e-05,6.3693399e-08,5.6995645e-07,7.7746984e-09
4.412004863,0.0062182477,0.99879269,8.1527268e-05,1.4978887e-05,3.1751841e-05,6.716283e-08,5.7708497e-07,9.421264e-09
4.437992296,0.0064254541,0.99920654,8.3045812e-05,1.5330771e-05,3.1095397e-05,6.9183828e-08,5.8440066e-07,1.0235905e-08
4.464314004,0.0063153352,1.0014527,8.0138735e-05,1.4580358e-05,3.1903303e-05,6.2650016e-08,5.274788e-07,1.0837744e-08
4.489156674,0.0059215926,1.0007738,7.3349572e-05,1.323553e-05,3.1071702e-05,4.9664375e-08,4.3450284e-07,9.4844815e-09
4.5125548,0.0056652264,1.000251,6.7209811e-05,1.1611451e-05,3.011859e-05,3.9447983e-08,3.4963203e-07,9.5244643e-09
4.535309293,0.0056859158,1.0001984,6.4957099e-05,1.0811128e-05,2.8823319e-05,3.7154509e-08,3.1858391e-07,9.8493873e-09
4.557880143,0.0056436193,0.9993394,6.2361891e-05,1.058943e-05,2.6889444e-05,3.4853251e-08,3.1783051e-07,9.1234644e-09
4.580412643,0.0052379749,1.0157609,5.6451767e-05,9.1996047e-06,2.3203111e-05,8.8040813e-07,2.5667936e-07,7.9543337e-09
4.600601379,0.0058520318,0.99863166,6.2792531e-05,1.0676009e-05,2.5299289e-05,3.7991735e-08,3.2794973e-07,1.0059079e-08
4.623945944,0.005959976,0.99931609,6.2402132e-05,1.0460573e-05,2.5145458e-05,3.8227573e-08,3.2848126e-07,1.0287104e-08
4.647453971,0.0059887581,0.99966502,6.1961768e-05,1.09886e-05,2.458758e-05,3.6917402e-08,3.2877827e-07,1.0411541e-08
4.670772986,0.0059343916,0.99948687,6.0271288e-05,1.0979848e-05,2.3749719e-05,3.5157849e-08,3.2164454e-07,1.0427407e-08
4.693681714,0.0058267208,0.99955491,5.7853294e-05,1.0482803e-05,2.3390361e-05,9.8624122e-07,3.022213e-07,1.0258754e-08
4.716009772,0.0057181798,0.99944576,5.6189877e-05,1.0114139e-05,2.3164922e-05,9.471851e-07,2.8584046e-07,1.0004033e-08
4.737947461,0.0056868008,0.99905273,5.5206326e-05,9.9766317e-06,2.3433364e-05,9.3248818e-07,2.8333593e-07,8.3668289e-09
4.759758853,0.0057156085,0.99921486,5.4923811e-05,9.8409337e-06,2.2607094e-05,9.4298238e-07,2.8234234e-07,7.8218307e-09
4.781700235,0.0057847034,0.99932711,5.4819366e-05,9.9304433e-06,2.1260484e-05,9.6423075e-07,2.9348562e-07,8.3163659e-09
4.803544951,0.0057357153,0.99977392,5.3769556e-05,9.8435035e-06,2.0175033e-05,9.5193865e-07,2.9300494e-07,1.0173815e-08
4.825195871,0.005732594,1.0000744,5.3171181e-05,9.8648848e-06,2.0231708e-05,9.5388959e-07,2.9751146e-07,9.7171377e-09
4.846753669,0.0057241759,0.99993948,5.2571674e-05,9.8383169e-06,2.0019632e-05,9.5376739e-07,3.0002717e-07,8.96166e-09
4.868182009,0.0057129702,0.9996529,5.2495916e-05,9.9010043e-06,2.0071344e-05,9.6351844e-07,3.0534568e-07,9.1663027e-09
4.889473825,0.0056964769,0.99850984,5.2328014e-05,9.8603465e-06,2.0699133e-05,9.5812069e-07,3.0466513e-07,9.3606938e-09
4.910728859,0.0057175768,0.99982091,5.2567139e-05,9.9150492e-06,2.1224206e-05,9.6264852e-07,3.0716623e-07,9.5469152e-09
4.931886261,0.005710599,0.99886758,5.2861423e-05,9.9492609e-06,2.0854188e-05,9.6846897e-07,3.0456473e-07,9.3195364e-09
4.952957418,0.0056927728,0.99828135,5.3082939e-05,1.0064756e-05,2.0241502e-05,9.8707923e-07,3.1165645e-07,9.1380677e-09
4.973792985,0.005663659,0.99961452,5.3349642e-05,1.0185371e-05,1.9878072e-05,9.967176e-07,3.1574568e-07,9.8567956e-09
4.994273282,0.0055966713,0.99248879,5.3175777e-05,1.0269266e-05,1.9759038e-05,9.9224896e-07,3.1700119e-07,9.0019484e-09
5.014760991,0.0056269021,0.99974558,5.3516229e-05,1.040724e-05,2.0128646e-05,9.9894362e-07,3.2470959e-07,9.0209474e-09
5.035202264,0.0056587367,0.99983277,5.3915348e-05,1.0631583e-05,2.0733345e-05,3.546926e-08,3.3288427e-07,1.1247926e-08
5.055625685,0.0056958919,0.99973047,5.3866844e-05,1.0805759e-05,2.1867287e-05,3.544724e-08,3.4539068e-07,2.003381e-08
5.076087149,0.0057496445,0.99981067,5.4128647e-05,1.0811808e-05,2.2540956e-05,9.9500762e-07,3.3746281e-07,1.345939e-08
5.096491997,0.0057419938,0.99976919,5.3556702e-05,1.0639344e-05,2.2196727e-05,9.8496399e-07,3.3195562e-07,1.1023975e-08
5.11670485,0.0057235046,1.000173,5.2738267e-05,1.039068e-05,2.2034754e-05,9.6805907e-07,3.2360799e-07,1.1630412e-08
5.136712938,0.0056969799,0.99976186,5.1578609e-05,1.0075628e-05,2.1494251e-05,9.3399598e-07,3.1173949e-07,1.5166591e-08
5.156589761,0.0056960295,0.9997606,5.0722914e-05,9.7890963e-06,2.0794925e-05,9.1426803e-07,3.0243713e-07,1.285741e-08
5.176328042,0.0056671986,0.99996368,4.9927252e-05,9.6505865e-06,1.9932049e-05,8.8846949e-07,2.9935827e-07,1.1524343e-08
5.195907709,0.0056533284,0.99977219,4.9206884e-05,9.5001651e-06,1.9681688e-05,8.7686988e-07,3.0456732e-07,1.0448228e-08
5.2153485,0.0056396827,0.99999846,4.8200752e-05,9.1242019e-06,1.975363e-05,8.5462712e-07,2.9216051e-07,1.0224652e-08
5.234687486,0.0056577777,1.000012,4.7644151e-05,8.9977893e-06,2.021421e-05,8.4883019e-07,2.9129433e-07,1.1717612e-08
5.253992778,0.0056855283,0.99979497,4.6963833e-05,8.7019768e-06,2.0659915e-05,8.4149879e-07,2.7918032e-07,1.2250517e-08
5.273188186,0.0056999877,0.98952403,4.632355e-05,8.3989496e-06,2.0905936e-05,8.3196793e-07,2.6390855e-07,1.2077023e-08
5.291865747,0.0058402227,0.99991172,4.6494183e-05,8.3314859e-06,2.097541e-05,8.5388484e-07,2.6535565e-07,1.2142366e-08
5.311449114,0.0058989995,0.99980315,4.6345168e-05,8.3261563e-06,2.0584271e-05,8.5804338e-07,2.6419129e-07,1.1429359e-08
5.331133561,0.0059856212,0.99986675,4.6287014e-05,8.4045986e-06,2.066524e-05,8.7586293e-07,2.6489923e-07,1.2099794e-08
5.350903859,0.006035573,0.99970125,4.6139109e-05,8.5738212e-06,2.0822144e-05,8.8036128e-07,2.7136998e-07,1.2348206e-08
5.370647596,0.0060644881,0.99968198,4.5933727e-05,9.0019988e-06,2.1313484e-05,8.9403888e-07,2.9772441e-07,1.3182224e-08
5.390282266,0.0060634758,0.99968789,4.534485e-05,9.5962976e-06,2.207737e-05,8.9233392e-07,3.1348217e-07,1.5431923e-08
5.409747057,0.0060507434,0.99963656,4.4386659e-05,1.0175686e-05,2.2907654e-05,8.7542635e-07,3.4291751e-07,1.3591859e-08
5.429098658,0.0060738991,0.99984646,4.3514587e-05,1.0018307e-05,2.376318e-05,8.5361975e-07,3.3276459e-07,1.3724751e-08
5.448383146,0.006088757,0.99975788,4.3101186e-05,1.0065861e-05,2.4401406e-05,8.4885138e-07,3.2314924e-07,1.4203661e-08
5.467618685,0.0061010534,0.99957694,4.2186829e-05,9.2218584e-06,2.4795059e-05,8.1284308e-07,2.8571676e-07,1.495266e-08
5.48675747,0.0060986557,0.99982035,4.1244318e-05,8.7567054e-06,2.4873347e-05,7.7702805e-07,2.6686254e-07,1.4925226e-08
5.505722895,0.0060656398,1.0000066,3.958077e-05,7.9172143e-06,2.4835581e-05,7.204853e-07,2.3445289e-07,1.5178784e-08
5.524591747,0.0061005987,0.9999064,3.8496442e-05,7.3727207e-06,2.4772244e-05,6.8280559e-07,2.1218509e-07,1.6001103e-08
5.543445952,0.0060887435,0.99985359,3.7221502e-05,6.9095005e-06,2.4389068e-05,6.5164861e-07,1.9778612e-07,1.6112621e-08
5.56201257,0.0059702978,1.0000764,3.5573611e-05,6.4591306e-06,2.3804952e-05,5.9873563e-07,1.7849589e-07,1.5567882e-08
5.580085394,0.0058404065,0.99958574,3.3883181e-05,6.1004203e-06,2.3327689e-05,5.5503848e-07,1.6421857e-07,1.4785957e-08
5.59777435,0.0057629141,1.0000506,3.2820048e-05,5.8164211e-06,2.3212592e-05,5.2477401e-07,1.5236755e-07,1.5395634e-08
5.615216918,0.0057242632,0.9998806,3.1681421e-05,5.5570622e-06,2.3191667e-05,4.9444053e-07,1.4161689e-07,1.523418e-08
5.63252042,0.0057162838,0.99978912,3.093525e-05,5.3637589e-06,2.3093841e-05,4.753417e-07,1.3376208e-07,1.5135833e-08
5.649734231,0.0056982826,0.99952861,3.0195262e-05,5.2016514e-06,2.2715143e-05,4.5927782e-07,1.2791434e-07,1.514756e-08
5.666793364,0.0056781708,0.99961055,2.9359566e-05,4.972593e-06,2.223686e-05,4.4230576e-07,1.2125356e-07,1.5108344e-08
5.683753914,0.005673372,0.99940454,2.8540132e-05,4.8021863e-06,2.1799031e-05,4.2816347e-07,1.1776544e-07,1.570101e-08
5.700628699,0.0056659915,0.99920688,2.7943834e-05,4.6540427e-06,2.1470603e-05,4.1815037e-07,1.1485749e-07,1.5776996e-08
5.717384002,0.0056424814,0.99899017,2.7335117e-05,4.5261884e-06,2.1009391e-05,4.0910749e-07,1.115534e-07,1.5336564e-08
5.73403257,0.0056302781,0.99916994,2.6734107e-05,4.3784026e-06,2.0768029e-05,3.9674464e-07,1.0698684e-07,1.5729059e-08
5.75056018,0.0056153665,1.0001014,2.6123168e-05,4.251529e-06,2.057911e-05,3.8518319e-07,1.0420665e-07,1.5650295e-08
5.766954234,0.0055902464,0.99997022,2.5550595e-05,4.1198572e-06,2.0348653e-05,3.7640552e-07,9.9812218e-08,1.4745665e-08
5.783263022,0.0055930795,0.99921795,2.5137619e-05,4.0425975e-06,2.0082574e-05,3.6742589e-07,9.7016601e-08,1.398769e-08
5.799583963,0.0056288138,0.99878578,2.4932882e-05,3.9768768e-06,2.0000045e-05,3.6583419e-07,9.5677965e-08,1.3814621e-08
5.815926275,0.0056374322,1.0000134,2.461113e-05,3.9159022e-06,1.9799275e-05,3.6293943e-07,9.4759221e-08,1.3600642e-08
5.832185922,0.0056137918,0.99826612,2.4119565e-05,3.8342067e-06,1.9549217e-05,3.5433869e-07,9.3315662e-08,1.3399205e-08
5.848361378,0.0056067908,0.99799373,2.3768437e-05,3.7770064e-06,1.9346756e-05,3.5055858e-07,9.2970957e-08,1.3359845e-08
5.864482762,0.0056085993,0.99888438,2.3549589e-05,3.7241453e-06,1.903128e-05,3.4859512e-07,9.2837466e-08,1.3823138e-08
5.880528722,0.005580182,0.99786167,2.3144475e-05,3.6683206e-06,1.8610842e-05,3.4246717e-07,9.2588422e-08,1.3828075e-08
5.896454059,0.0055616751,0.99901907,2.2729739e-05,3.6268091e-06,1.8349904e-05,3.3642539e-07,9.1626689e-08,1.3712138e-08
5.912298806,0.005555483,0.99756671,2.2372188e-05,3.5876069e-06,1.8312565e-05,3.307164e-07,9.1413095e-08,1.3539939e-08
5.928137535,0.0055891962,0.99967333,2.2209542e-05,3.5248027e-06,1.8424261e-05,3.279798e-07,8.778709e-08,1.3738898e-08
5.944005486,0.0055701779,0.99570138,2.1911238e-05,3.5001346e-06,1.8500262e-05,3.2445342e-07,8.5788714e-08,1.3951181e-08
5.959823145,0.0055803019,0.99271363,2.1765918e-05,3.5141508e-06,1.8865886e-05,3.2262514e-07,8.5463479e-08,1.4273275e-08
5.975640805,0.0055910208,0.9891591,2.1595882e-05,3.4464822e-06,1.9144359e-05,3.1771673e-07,8.2748384e-08,1.4691631e-08
5.991458464,0.0056029053,0.99344574,2.1433349e-05,3.4002258e-06,1.9394452e-05,3.1524963e-07,8.0928989e-08,1.5195245e-08
6.007304109,0.0056404348,0.99992858,2.1377197e-05,3.3766323e-06,1.9853118e-05,3.1625441e-07,8.0707501e-08,1.5743533e-08
6.023208472,0.0056736114,0.99980458,2.1340597e-05,3.3880088e-06,2.0123539e-05,3.155655e-07,8.0920008e-08,1.6012182e-08
6.039133645,0.0056805644,1.000126,2.1085934e-05,3.356878e-06,2.0098059e-05,3.1164374e-07,8.0387756e-08,1.6514627e-08
6.054960934,0.0056510768,1.0001116,2.0754222e-05,3.3079305e-06,1.9963927e-05,3.0221442e-07,7.8255408e-08,1.6258115e-08
6.070658181,0.0056317926,0.99995858,2.0446927e-05,3.262372e-06,1.9745385e-05,2.9419599e-07,7.6692936e-08,1.6017195e-08
6.08626847,0.0056233912,0.99995178,2.0125954e-05,3.1891674e-06,1.9653942e-05,2.8323842e-07,7.3274995e-08,1.5901088e-08
6.101792586,0.0056078698,0.99979494,1.9769078e-05,3.1136721e-06,1.9561281e-05,2.7699082e-07,7.1903275e-08,1.5766291e-08
6.117229532,0.0055964887,1.00003,1.9506794e-05,3.0739701e-06,1.9486499e-05,2.7085057e-07,7.040748e-08,1.616975e-08
6.132574888,0.0055744091,0.99997022,1.9199272e-05,3.0278492e-06,1.9502368e-05,2.6308848e-07,6.9340729e-08,1.6416947e-08
6.147806175,0.005543937,0.99982318,1.8891228e-05,2.9947074e-06,1.9536329e-05,2.5638805e-07,6.84695e-08,1.6512418e-08
6.162941913,0.0055306567,0.99978567,1.8601386e-05,2.9648845e-06,1.9471437e-05,2.5282403e-07,6.8683527e-08,1.6228267e-08
6.178033728,0.0055251902,0.99973172,1.8413811e-05,2.9464137e-06,1.9472503e-05,2.4892112e-07,6.8446997e-08,1.6341763e-08
6.193070447,0.0055060985,1.0000759,1.8184991e-05,2.9238069e-06,1.9270151e-05,2.4693011e-07,6.886484e-08,1.5318325e-08
6.208026125,0.0054856351,0.99994887,1.7983372e-05,2.9228447e-06,1.9138256e-05,2.4717937e-07,7.140937e-08,1.5229315e-08
6.222954346,0.0054975462,0.9997557,1.7877587e-05,2.9077394e-06,1.8997071e-05,2.4528509e-07,7.1034721e-08,1.524272e-08
6.237928868,0.0055267069,0.99961805,1.7855207e-05,2.925979e-06,1.8882533e-05,2.4738278e-07,7.3246936e-08,1.5367475e-08
6.252979111,0.0055570309,0.99991427,1.7819901e-05,2.9401421e-06,1.869573e-05,2.4694147e-07,7.3419125e-08,1.5708534e-08
6.268025807,0.0055481181,0.99981634,1.7661267e-05,2.9326533e-06,1.8330958e-05,2.4421288e-07,7.2580879e-08,1.48983e-08
6.283087515,0.005583524,0.99958176,1.7673371e-05,2.937468e-06,1.8169232e-05,2.4373618e-07,7.1484631e-08,1.455292e-08
6.298213281,0.0055944272,0.99983593,1.7642687e-05,2.9366503e-06,1.8166079e-05,2.439332e-07,7.1057302e-08,1.463221e-08
6.313319137,0.0055990962,0.99995138,1.7535326e-05,2.9025908e-06,1.8134644e-05,2.4133708e-07,6.9873561e-08,1.4555159e-08
6.32843025,0.005617545,0.99990261,1.7531539e-05,2.8998605e-06,1.8173014e-05,2.3866469e-07,6.9406356e-08,1.4843117e-08
6.34354687,0.0056268458,0.99998435,1.7417545e-05,2.8824198e-06,1.8174423e-05,2.3683786e-07,6.8981093e-08,1.5196833e-08
6.358613947,0.0056239427,1.0000696,1.7326113e-05,2.853293e-06,1.8009857e-05,2.3356553e-07,6.723412e-08,1.5362018e-08
6.373652244,0.0056158125,0.99984043,1.7248688e-05,2.8582419e-06,1.7705251e-05,2.3272727e-07,6.7531229e-08,1.4992869e-08
6.384830533,0.0030946208,0.56850095,9.7045357e-06,1.6557034e-06,9.6715844e-06,7.6283295e-08,2.2969985e-08,2.5508227e-09
6.395300669,0.0039679368,0.78440584,1.2172417e-05,2.0039304e-06,1.2404114e-05,1.1889496e-07,3.4298135e-08,6.42601e-09
6.407682901,0.0048694237,0.86376122,1.484344e-05,2.4411596e-06,1.5280705e-05,1.7609548e-07,5.1203708e-08,1.0716279e-08
6.421414121,0.0044250128,1.0108682,1.3591071e-05,2.2714642e-06,1.365875e-05,1.4858804e-07,4.4563218e-08,8.3465988e-09
6.430536916,0.002980869,0.67911673,9.2200982e-06,1.5648415e-06,9.2740604e-06,7.0491672e-08,2.2228584e-08,1.9346528e-09
6.440175266,0.0036103074,0.99614521,1.0979432e-05,1.8117051e-06,1.1223099e-05,9.7539958e-08,2.9317199e-08,4.4013012e-09
6.452354502,0.005584726,0.99989812,1.7138589e-05,2.8659182e-06,1.7323473e-05,2.3392428e-07,6.8797712e-08,1.5603725e-08
6.466662038,0.0056030032,0.99948865,1.696438e-05,2.7933756e-06,1.7130431e-05,2.2970023e-07,6.6209756e-08,1.4158586e-08
6.481449554,0.0056645105,1.0000324,1.702626e-05,2.7773228e-06,1.7333481e-05,2.2905988e-07,6.5457594e-08,1.4165407e-08
6.496177421,0.0055879922,0.99987585,1.6611764e-05,2.6753095e-06,1.7185533e-05,2.1831418e-07,6.1787869e-08,1.3513337e-08
6.5095953,0.0054322885,1.0094821,1.6151138e-05,2.5951144e-06,1.7015977e-05,2.085157e-07,5.8583383e-08,1.2645176e-08
6.52386649,0.0055385738,0.99968878,1.6247413e-05,2.5602901e-06,1.7303888e-05,2.1086872e-07,5.8187622e-08,1.3633678e-08
6.538156398,0.0041523546,0.74702254,1.2083354e-05,1.8966795e-06,1.3528185e-05,1.1946725e-07,3.3455218e-08,7.0009923e-09
6.55050174,0.0055921469,0.99979136,1.6322279e-05,2.6053006e-06,1.7854399e-05,2.1705798e-07,6.1062862e-08,1.4141456e-08
6.564833964,0.0055437298,0.99980383,1.5942108e-05,2.4960253e-06,1.7589159e-05,2.0620618e-07,5.6893396e-08,1.3846841e-08
6.57897782,0.0054793537,1.0001042,1.5609861e-05,2.444572e-06,1.742091e-05,1.9843631e-07,5.5176524e-08,1.3508748e-08
6.593012861,0.0054795968,0.9996198,1.546342e-05,2.4122234e-06,1.7342115e-05,1.9530994e-07,5.3509504e-08,1.3628477e-08
6.60702138,0.0054789157,0.9994689,1.5242731e-05,2.3654622e-06,1.7304425e-05,1.9152788e-07,5.2446764e-08,1.3731641e-08
6.619658713,0.005467385,1.0000263,1.5314719e-05,2.4144118e-06,1.7731956e-05,1.9704062e-07,5.500628e-08,1.2694302e-08
6.633465792,0.0054499877,0.99941623,1.5008572e-05,2.3514901e-06,1.72305e-05,1.8975955e-07,5.3095438e-08,1.3749048e-08
6.645605156,0.004752927,0.87218653,1.3061902e-05,2.0735941e-06,1.5059381e-05,1.4548587e-07,4.1394363e-08,9.2992938e-09
6.65914865,0.0054363539,0.99930973,1.4773612e-05,2.3446292e-06,1.7171541e-05,1.8531395e-07,5.3051316e-08,1.3668837e-08
6.672884157,0.0054456768,0.99936604,1.4605103e-05,2.309191e-06,1.7156725e-05,1.8147124e-07,5.1594612e-08,1.3683082e-08
6.686635535,0.005478541,0.99979496,1.4528339e-05,2.2920703e-06,1.7253308e-05,1.8078108e-07,5.1437538e-08,1.405833e-08
6.700288673,0.0049528166,0.90299872,1.3037313e-05,2.079828e-06,1.55359e-05,1.4644061e-07,4.2681784e-08,1.1179393e-08
6.713426988,0.0054531017,0.99958182,1.4206468e-05,2.2653534e-06,1.715396e-05,1.7471697e-07,5.0780244e-08,1.4384948e-08
6.727019428,0.0054633027,0.99953946,1.4067522e-05,2.2359076e-06,1.7141464e-05,1.7151151e-07,4.9989315e-08,1.4386472e-08
6.740669354,0.0054945038,0.99974429,1.3972136e-05,2.2124314e-06,1.7041924e-05,1.7079598e-07,4.9745711e-08,1.4458327e-08
6.7543582,0.0055088206,0.99915451,1.3891608e-05,2.2199774e-06,1.68592e-05,1.7001365e-07,4.9778231e-08,1.4226975e-08
6.768015246,0.0055110059,0.99914722,1.384547e-05,2.2280196e-06,1.6646691e-05,1.6897309e-07,4.9766005e-08,1.4031141e-08
6.781674224,0.0055397283,0.99979066,1.3766726e-05,2.2242282e-06,1.6502622e-05,1.6851281e-07,4.9793403e-08,1.3763216e-08
6.794987063,0.0048793554,0.87644343,1.2080948e-05,1.968569e-06,1.4321126e-05,1.3198817e-07,3.9696164e-08,9.5966521e-09
6.808147928,0.0055786263,0.99960159,1.3621506e-05,2.1986188e-06,1.6275613e-05,1.6614117e-07,4.9200673e-08,1.3253115e-08
6.821851648,0.0055933735,0.9992871,1.3542512e-05,2.1521361e-06,1.6168532e-05,1.6354691e-07,4.7192683e-08,1.2867023e-08
6.835533833,0.0055898278,0.99865876,1.3435165e-05,2.120405e-06,1.59988e-05,1.6200181e-07,4.6604675e-08,1.2368299e-08
6.849184739,0.0055943621,0.99937127,1.3277669e-05,2.0687872e-06,1.5879054e-05,1.5985804e-07,4.5174192e-08,1.2158904e-08
6.862797941,0.005586814,0.99899605,1.3104215e-05,2.0219381e-06,1.574545e-05,1.566674e-07,4.4135161e-08,1.1829312e-08
6.876341796,0.0055655152,0.998324,1.2902726e-05,1.975165e-06,1.5565973e-05,1.5306822e-07,4.3640293e-08,1.1389718e-08
6.8898416,0.0055789191,0.9985075,1.2802778e-05,1.9532963e-06,1.5576375e-05,1.5130794e-07,4.2889537e-08,1.1444164e-08
6.903319211,0.0052704293,1.0057379,1.1990225e-05,1.8298282e-06,1.4677213e-05,1.3391986e-07,3.8698794e-08,1.0265827e-08
6.913996037,0.0042004607,0.99746477,9.5359007e-06,1.4766531e-06,1.1630393e-05,8.6444115e-08,2.5820627e-08,5.3892901e-09
6.924767773,0.0051647972,0.98981888,1.1684163e-05,1.8507822e-06,1.4427254e-05,1.301623e-07,3.9203815e-08,9.8196733e-09
6.938207873,0.0056276228,0.9983728,1.256025e-05,1.9472384e-06,1.5386183e-05,1.4889386e-07,4.3251602e-08,1.2305808e-08
6.951649544,0.0056162048,0.99984574,1.2433146e-05,1.8892071e-06,1.5104689e-05,1.4569653e-07,4.123318e-08,1.1868772e-08
6.965024875,0.0055961237,0.99558703,1.2263949e-05,1.8460403e-06,1.4823642e-05,1.4172307e-07,3.9359356e-08,1.1675606e-08
6.977441328,0.0055761632,0.9945939,1.2210289e-05,1.8605052e-06,1.4904705e-05,1.4306767e-07,4.0611535e-08,1.1515713e-08
6.990305878,0.0044387511,0.79606234,9.6822375e-06,1.4767068e-06,1.1596837e-05,9.1230305e-08,2.5779073e-08,6.7249303e-09
7.002825989,0.0055524975,1.0000227,1.1842487e-05,1.7538511e-06,1.4470141e-05,1.3336147e-07,3.639788e-08,1.1614262e-08
7.015944703,0.0055500578,0.99984957,1.164554e-05,1.7128015e-06,1.418396e-05,1.2947661e-07,3.5198331e-08,1.2116514e-08
7.029079175,0.0055829867,0.99974075,1.1595266e-05,1.6896633e-06,1.4208386e-05,1.2809468e-07,3.40417e-08,1.2154099e-08
7.04219694,0.0055588807,1.0000685,1.1384283e-05,1.6558596e-06,1.4108168e-05,1.2571543e-07,3.3963271e-08,1.1910223e-08
7.055235085,0.0055556164,0.99989842,1.1223569e-05,1.6213782e-06,1.4145857e-05,1.2278556e-07,3.3061174e-08,1.1400967e-08
7.068264242,0.0055696968,0.99989396,1.1133883e-05,1.5940249e-06,1.4253486e-05,1.201543e-07,3.1882687e-08,1.1561302e-08
7.08129092,0.0055848588,0.99974307,1.1035917e-05,1.5755493e-06,1.427425e-05,1.1937299e-07,3.1984434e-08,1.1572583e-08
7.094321219,0.0056021277,0.99977927,1.0931993e-05,1.5674151e-06,1.4363044e-05,1.1883004e-07,3.1910298e-08,1.19931e-08
7.10734848,0.0056102528,0.99996745,1.0831486e-05,1.5573882e-06,1.4327615e-05,1.1714739e-07,3.1736969e-08,1.2260049e-08
7.120338843,0.0056105654,0.99999798,1.0713108e-05,1.5554106e-06,1.4231485e-05,1.1470459e-07,3.1390967e-08,1.2489415e-08
7.133308313,0.0056272355,0.99968319,1.060543e-05,1.545205e-06,1.4165568e-05,1.1330927e-07,3.1272597e-08,1.2236468e-08
7.146288495,0.0056454598,0.99994453,1.0521136e-05,1.5453984e-06,1.4183006e-05,1.1181873e-07,3.1147104e-08,1.2039604e-08
7.159263067,0.0056596096,0.99997155,1.0478771e-05,1.5566485e-06,1.4133969e-05,1.1164622e-07,3.1073318e-08,1.1582858e-08
7.172221802,0.0056591727,1.0000063,1.0409074e-05,1.5687292e-06,1.4121701e-05,1.1173215e-07,3.1517673e-08,1.1173547e-08
7.185122472,0.0056457478,0.9999782,1.0344201e-05,1.5813533e-06,1.4086847e-05,1.114296e-07,3.2308811e-08,1.0959547e-08
7.197977946,0.0056461618,0.99983298,1.0277769e-05,1.5863119e-06,1.4086627e-05,1.1129317e-07,3.263565e-08,1.094417e-08
7.210824324,0.0056661004,0.99970965,1.0271082e-05,1.5846659e-06,1.4159782e-05,1.1319474e-07,3.297486e-08,1.0891766e-08
7.223677348,0.0056801546,0.999841,1.0316866e-05,1.6065062e-06,1.4288107e-05,1.1580574e-07,3.3846128e-08,1.0898441e-08
7.236530372,0.0056935921,1.0000397,1.0322801e-05,1.6113807e-06,1.4552749e-05,1.1759393e-07,3.434516e-08,1.104104e-08
7.249364645,0.0056904463,0.99977569,1.0315724e-05,1.6113649e-06,1.4649935e-05,1.1797464e-07,3.416432e-08,1.1096502e-08
7.262173122,0.005695563,0.99986429,1.027897e-05,1.6154182e-06,1.4703326e-05,1.1825343e-07,3.4355101e-08,1.0946201e-08
7.274981051,0.0057119717,0.99984741,1.0334021e-05,1.6351936e-06,1.4845118e-05,1.1883441e-07,3.4859177e-08,1.0895246e-08
7.287807183,0.0057259642,0.99978187,1.0357805e-05,1.6434561e-06,1.4891641e-05,1.2048636e-07,3.5236096e-08,1.0718895e-08
7.300626948,0.0057274129,1.0000225,1.0408154e-05,1.6544931e-06,1.4887555e-05,1.2220981e-07,3.5383997e-08,1.020333e-08
7.313433644,0.0057355601,0.99971403,1.0496831e-05,1.6752204e-06,1.4943938e-05,1.2409714e-07,3.6118641e-08,1.0129264e-08
7.326239681,0.005747948,0.99963305,1.0484487e-05,1.6688085e-06,1.5020124e-05,1.2476576e-07,3.6042614e-08,1.0119076e-08
7.33905043,0.0057524668,0.9997778,1.0458106e-05,1.660604e-06,1.5210087e-05,1.2341198e-07,3.5879963e-08,1.022552e-08
7.35183356,0.0057443091,0.99971852,1.0375206e-05,1.6469987e-06,1.5222545e-05,1.2092344e-07,3.4903086e-08,1.0405199e-08
7.364599111,0.0057552264,0.99994965,1.0372615e-05,1.6347722e-06,1.532636e-05,1.202995e-07,3.4591113e-08,1.0363527e-08
7.377373975,0.0057640053,0.99980593,1.0404683e-05,1.6531935e-06,1.5303046e-05,1.2262258e-07,3.5786556e-08,1.0561304e-08
7.390158285,0.0057738255,0.99974868,1.0454737e-05,1.6692878e-06,1.5378729e-05,1.2312614e-07,3.6176545e-08,1.0300039e-08
7.402940519,0.0057793244,1.0000152,1.0401916e-05,1.670321e-06,1.5507971e-05,1.2274691e-07,3.6700167e-08,1.0075573e-08
7.415712583,0.0057819612,0.99995528,1.0343722e-05,1.6656599e-06,1.5527062e-05,1.2081541e-07,3.680795e-08,9.9605107e-09
7.428468428,0.0057795105,0.99976865,1.022762e-05,1.6433182e-06,1.5532783e-05,1.1716554e-07,3.5885214e-08,9.8851523e-09
7.441214449,0.0057875784,0.99968731,1.0213008e-05,1.6419582e-06,1.5353188e-05,1.1708545e-07,3.5782035e-08,9.7560229e-09
7.453971154,0.0058054287,0.9997972,1.0176731e-05,1.6404483e-06,1.5193711e-05,1.1945792e-07,3.6957e-08,9.8835928e-09
7.466749546,0.0058145733,0.99954881,1.0172819e-05,1.6568034e-06,1.5075305e-05,1.191342e-07,3.7688702e-08,9.7459677e-09
7.479521487,0.0058174061,0.99986339,1.0068741e-05,1.6124323e-06,1.4835461e-05,1.1476043e-07,3.540068e-08,9.5373256e-09
7.4922869,0.0058179163,0.99961259,9.9692297e-06,1.576227e-06,1.462727e-05,1.1342503e-07,3.4604364e-08,9.4345663e-09
7.505042351,0.0058248964,0.99995626,9.8671731e-06,1.5413838e-06,1.4439648e-05,1.1178399e-07,3.3857034e-08,9.2303287e-09
7.517795926,0.0058287649,1.0000161,9.8058498e-06,1.5257278e-06,1.4372214e-05,1.1191092e-07,3.4129035e-08,9.044648e-09
7.530525811,0.0058180605,1.0000777,9.7504748e-06,1.5199681e-06,1.4478078e-05,1.1163297e-07,3.4130829e-08,8.7144145e-09
7.541738532,0.0046915104,0.80910771,7.8899307e-06,1.244501e-06,1.1731538e-05,7.5899875e-08,2.3567498e-08,4.8459117e-09
7.55393411,0.0057839621,0.99997884,9.6753845e-06,1.5403843e-06,1.4455748e-05,1.1616677e-07,3.5813324e-08,8.9087403e-09
7.566019058,0.0053551572,0.92857867,8.9340425e-06,1.4414212e-06,1.3401804e-05,9.8501396e-08,3.1446354e-08,7.1212276e-09
7.578277196,0.0057474917,0.99955596,9.557165e-06,1.547763e-06,1.4278488e-05,1.1127199e-07,3.5354605e-08,8.4262532e-09
7.590752136,0.0057435268,0.99983373,9.4280512e-06,1.5255919e-06,1.4221766e-05,1.0929867e-07,3.5220496e-08,8.1429942e-09
7.603219423,0.0057524525,0.99963403,9.3626184e-06,1.507839e-06,1.4124187e-05,1.0611742e-07,3.4092767e-08,8.1501567e-09
7.615687734,0.0057573041,0.99986221,9.2643134e-06,1.4896987e-06,1.4043754e-05,1.0483602e-07,3.3711641e-08,8.1896195e-09
7.628165717,0.0057790436,0.99957843,9.2999859e-06,1.529826e-06,1.4127258e-05,1.0691466e-07,3.6197507e-08,8.3565031e-09
7.640654641,0.0057697104,0.99957283,9.2274832e-06,1.5544283e-06,1.4245083e-05,1.0601114e-07,3.7367118e-08,8.200334e-09
7.653130169,0.00577952,0.99967894,9.222272e-06,1.5502595e-06,1.4331803e-05,1.0584719e-07,3.7123757e-08,8.2695942e-09
7.665574839,0.0057780057,0.99958114,9.1893026e-06,1.5214748e-06,1.4208732e-05,1.060157e-07,3.6100825e-08,7.8615968e-09
7.678012857,0.0057533038,0.99938549,9.1009796e-06,1.4787908e-06,1.3976271e-05,1.036318e-07,3.3981552e-08,7.5868637e-09
7.690422303,0.0057862108,0.99985947,9.1184247e-06,1.4718923e-06,1.3875312e-05,1.0381096e-07,3.3797897e-08,7.7553006e-09
7.702829134,0.0057634378,0.99946298,8.9842939e-06,1.4452883e-06,1.3766583e-05,1.0112004e-07,3.2596338e-08,7.6612812e-09
7.715174618,0.0057554077,0.99964906,8.9342871e-06,1.4177461e-06,1.3699551e-05,9.9567626e-08,3.1760674e-08,7.814685e-09
7.727537154,0.0057512332,0.99994771,8.8705184e-06,1.3910554e-06,1.3686197e-05,9.9835171e-08,3.1248522e-08,7.9585455e-09
7.739844224,0.0057369826,0.99998663,8.765282e-06,1.3747805e-06,1.3775031e-05,9.7799695e-08,3.0757957e-08,7.9640617e-09
7.752128668,0.005743893,0.99961096,8.7257934e-06,1.3599965e-06,1.3905266e-05,9.7158202e-08,3.0167496e-08,7.98323e-09
7.764381153,0.0057271069,0.99929214,8.6238358e-06,1.3190936e-06,1.3961141e-05,9.4679052e-08,2.8373624e-08,8.0432608e-09
7.776595797,0.0057148722,0.99949387,8.5989043e-06,1.2852049e-06,1.38821e-05,9.1789983e-08,2.6594176e-08,8.2246193e-09
7.788825314,0.0057406913,0.99991334,8.5345548e-06,1.2643896e-06,1.3962887e-05,9.1935247e-08,2.6598644e-08,8.1374703e-09
7.801041352,0.0057421971,0.9997457,8.4567293e-06,1.2418986e-06,1.3920717e-05,8.8960287e-08,2.5868751e-08,7.960016e-09
7.813262719,0.0057573913,0.99994139,8.4490078e-06,1.242619e-06,1.3872995e-05,8.8282264e-08,2.5777671e-08,7.9678844e-09
7.825471845,0.0057573421,0.99989228,8.4218237e-06,1.2404255e-06,1.382651e-05,8.9051631e-08,2.5792385e-08,7.9126022e-09
7.837687612,0.0057554887,0.99944465,8.4044438e-06,1.2521321e-06,1.3804881e-05,8.9309825e-08,2.651668e-08,7.9106138e-09
7.84990215,0.0057604681,0.99958236,8.4138776e-06,1.2753524e-06,1.3782677e-05,8.8633373e-08,2.736658e-08,7.9758654e-09
7.86211479,0.005775439,0.9983097,8.373816e-06,1.2716998e-06,1.3803041e-05,8.8143962e-08,2.6986441e-08,8.2127374e-09
7.874338656,0.005779812,0.99964292,8.3930825e-06,1.2729794e-06,1.3768727e-05,8.8766536e-08,2.6869246e-08,8.5420429e-09
7.886566164,0.0057956252,0.99931672,8.3922621e-06,1.2668986e-06,1.3788116e-05,8.8175991e-08,2.672645e-08,8.6995146e-09
7.898806375,0.0057854681,0.99791098,8.3801539e-06,1.2618428e-06,1.3819467e-05,8.6569927e-08,2.6400053e-08,8.5939897e-09
7.91103172,0.0057894181,0.99886172,8.3357754e-06,1.2401874e-06,1.3891354e-05,8.5428112e-08,2.5807929e-08,8.5652609e-09
7.923240823,0.0057764528,0.99715337,8.3162243e-06,1.225489e-06,1.4019542e-05,8.5115024e-08,2.4959053e-08,8.7654791e-09
7.935424819,0.0057802496,0.99847402,8.2877007e-06,1.1968818e-06,1.4062351e-05,8.3901856e-08,2.4035669e-08,8.7806258e-09
7.947588165,0.0057594383,0.99694435,8.1875211e-06,1.1658716e-06,1.3992697e-05,8.2643927e-08,2.3458086e-08,8.6286722e-09
7.959704267,0.0057317436,0.99529847,8.1594585e-06,1.1577202e-06,1.3934714e-05,8.1615505e-08,2.3377937e-08,8.5339447e-09
7.971768858,0.005736101,0.99790153,8.0515093e-06,1.1316835e-06,1.3935259e-05,8.0750088e-08,2.3272576e-08,9.1623936e-09
7.983833448,0.0057408117,0.99926405,8.0483817e-06,1.1292736e-06,1.4033017e-05,8.144648e-08,2.3734463e-08,9.4950102e-09
7.995898039,0.0057459333,0.99929734,8.0102525e-06,1.1210704e-06,1.4093279e-05,8.1651599e-08,2.3905236e-08,9.388941e-09
8.007965648,0.0057534263,0.99980046,8.0199844e-06,1.1413192e-06,1.4172695e-05,8.3640088e-08,2.5164192e-08,9.4456293e-09
8.02003053,0.0057538738,0.9999893,8.0284187e-06,1.167413e-06,1.4109329e-05,8.4435109e-08,2.6225972e-08,9.1759327e-09
8.032089271,0.0057585144,0.9999084,7.996202e-06,1.1856355e-06,1.4112476e-05,8.4697087e-08,2.7192655e-08,9.1235532e-09
8.044152636,0.0057644991,0.9997089,7.9649178e-06,1.1873467e-06,1.4174363e-05,8.4771384e-08,2.744659e-08,9.1685247e-09
8.056249356,0.005786323,0.99978815,7.9526563e-06,1.1720571e-06,1.4146805e-05,8.4317558e-08,2.6901333e-08,9.1055506e-09
8.068367959,0.0058081263,0.99966261,7.9994513e-06,1.1700827e-06,1.4076498e-05,8.4341261e-08,2.6545679e-08,9.158536e-09
8.080540217,0.0058344187,0.99985978,7.9841436e-06,1.1677889e-06,1.3942703e-05,8.3909591e-08,2.6340616e-08,9.1105111e-09
8.092755909,0.0058609701,0.99998399,7.9637524e-06,1.1640285e-06,1.3814606e-05,8.2601099e-08,2.5746804e-08,9.0666506e-09
8.105005962,0.0058732169,0.99979286,7.9520522e-06,1.1528789e-06,1.3714919e-05,8.1920382e-08,2.5573058e-08,9.2282083e-09
8.117264394,0.0058729507,0.999731,7.9131329e-06,1.1412487e-06,1.3819994e-05,8.0879971e-08,2.4933244e-08,9.1920338e-09
8.129524311,0.0058820296,0.99979719,7.9247608e-06,1.1474059e-06,1.3893325e-05,8.038798e-08,2.5123275e-08,9.6486034e-09
8.141793607,0.005886657,0.99988643,7.9036534e-06,1.1459909e-06,1.4050095e-05,7.9253846e-08,2.4805627e-08,9.7870606e-09
8.154065683,0.0058879945,0.99996286,7.8747455e-06,1.1227537e-06,1.4067217e-05,7.8074699e-08,2.4041016e-08,1.0129906e-08
8.166342124,0.0058919592,0.99996456,7.8468428e-06,1.1102194e-06,1.4151379e-05,7.7572974e-08,2.3942172e-08,9.9204882e-09
8.178619078,0.0058983799,0.99992294,7.8598587e-06,1.0856504e-06,1.4212566e-05,7.6880327e-08,2.2854386e-08,9.9972231e-09
8.190914278,0.0059070849,0.99997671,7.8364801e-06,1.0764172e-06,1.4232711e-05,7.6972488e-08,2.28536e-08,1.0065365e-08
8.203205788,0.0059074666,0.99975974,7.8361585e-06,1.0773676e-06,1.4183864e-05,7.6889946e-08,2.3180664e-08,9.972327e-09
8.215488721,0.0059170045,0.99976407,7.8475286e-06,1.0965213e-06,1.4234812e-05,7.7475412e-08,2.3953592e-08,1.004904e-08
8.227799272,0.0059169968,0.9996927,7.8614316e-06,1.1167631e-06,1.427928e-05,7.9384844e-08,2.6185471e-08,1.0086408e-08
8.240104138,0.0059286139,0.99982319,7.8743288e-06,1.1347714e-06,1.4320944e-05,8.0169806e-08,2.7246238e-08,9.9047999e-09
8.252410015,0.0059225292,0.99979401,7.8764605e-06,1.1476596e-06,1.442885e-05,8.0395258e-08,2.7903715e-08,9.7593129e-09
8.264700113,0.0059209016,0.9998648,7.8296978e-06,1.1307544e-06,1.4399691e-05,7.894629e-08,2.6669746e-08,9.7143397e-09
8.276987082,0.005922673,0.9998462,7.7851471e-06,1.1162089e-06,1.4371632e-05,7.8901079e-08,2.6431977e-08,9.8997314e-09
8.289249211,0.005912437,0.99982911,7.7465541e-06,1.0951255e-06,1.4400794e-05,7.6935563e-08,2.4841918e-08,9.9632377e-09
8.301498937,0.0059084414,0.99971956,7.7377876e-06,1.0904164e-06,1.4399801e-05,7.7093703e-08,2.4746572e-08,1.0135982e-08
8.313733271,0.0058994949,0.99986214,7.727456e-06,1.0878157e-06,1.4450009e-05,7.8115745e-08,2.5284649e-08,1.0357757e-08
8.325936336,0.0058840284,0.99980535,7.7164402e-06,1.0694012e-06,1.4386933e-05,7.783889e-08,2.4684893e-08,1.0442573e-08
8.338108856,0.0058767874,0.99991526,7.6873024e-06,1.0625556e-06,1.4417006e-05,7.8565081e-08,2.5203267e-08,1.0409938e-08
8.350282308,0.0058886692,0.99991205,7.693377e-06,1.0517882e-06,1.4489123e-05,7.7785386e-08,2.4395407e-08,1.0532573e-08
8.36248228,0.0059004868,0.99980829,7.6923416e-06,1.0404156e-06,1.4512238e-05,7.7050052e-08,2.3353805e-08,1.0587019e-08
8.374710168,0.0059150566,0.99971648,7.6744163e-06,1.0319483e-06,1.4584129e-05,7.8209016e-08,2.3735799e-08,1.0596134e-08
8.386962067,0.00592556,0.99990234,7.6866027e-06,1.0223488e-06,1.4630266e-05,7.7952537e-08,2.31147e-08,1.0400362e-08
8.39922768,0.0059313247,0.99963187,7.7165953e-06,1.0322671e-06,1.4624955e-05,7.8084591e-08,2.2873287e-08,1.0408918e-08
8.411500142,0.0059318882,0.99978508,7.6668108e-06,1.0391894e-06,1.4629503e-05,7.8963749e-08,2.4278125e-08,1.0487348e-08
8.423773739,0.0059323983,0.99981062,7.6827431e-06,1.0472098e-06,1.4667252e-05,7.820282e-08,2.4122199e-08,1.0467101e-08
8.436048657,0.0059406184,0.99997063,7.7016665e-06,1.0532078e-06,1.4702241e-05,7.8356288e-08,2.4416607e-08,1.075589e-08
8.448347324,0.0059565126,0.99954828,7.7299528e-06,1.0479567e-06,1.4737937e-05,7.782752e-08,2.373933e-08,1.1223806e-08
8.460700749,0.0059858241,0.99969678,7.7645643e-06,1.047516e-06,1.4787464e-05,7.8544892e-08,2.3966935e-08,1.1381429e-08
8.473088559,0.0059906939,0.99963877,7.7552571e-06,1.0359668e-06,1.481021e-05,7.8468753e-08,2.3428509e-08,1.1340807e-08
8.48548579,0.0059929368,0.9998248,7.7777441e-06,1.0390876e-06,1.4870474e-05,7.9640519e-08,2.3740284e-08,1.1367024e-08
8.497883723,0.0059922336,0.99978513,7.780942e-06,1.0565478e-06,1.4890196e-05,8.1805679e-08,2.5563152e-08,1.1278736e-08
8.510283392,0.0059911222,0.99952175,7.8455044e-06,1.098809e-06,1.496207e-05,8.2879788e-08,2.7804639e-08,1.1564205e-08
8.522690033,0.0059995712,0.99989307,7.8992515e-06,1.1364472e-06,1.5112749e-05,8.6246205e-08,3.0591596e-08,1.1815088e-08
8.535107045,0.005998453,0.9998376,7.9518724e-06,1.1585762e-06,1.5175388e-05,8.6890061e-08,3.0182242e-08,1.1835754e-08
8.547517933,0.0059901893,0.99954738,7.9720685e-06,1.1641788e-06,1.5228579e-05,8.8191836e-08,3.0772079e-08,1.1819998e-08
8.559909149,0.0059752997,0.99974682,7.9671654e-06,1.1723204e-06,1.516307e-05,8.8498208e-08,3.1566332e-08,1.1841989e-08
8.572266948,0.0059609844,0.99999021,7.9841095e-06,1.1760119e-06,1.5208765e-05,8.8367954e-08,3.0771345e-08,1.2156251e-08
8.584598535,0.0059471382,0.9994948,7.9768606e-06,1.1758309e-06,1.5145976e-05,8.7997284e-08,3.0561557e-08,1.2367739e-08
8.596909918,0.005936469,0.99989851,7.9315965e-06,1.1697781e-06,1.4968847e-05,8.7982363e-08,3.03214e-08,1.2178826e-08
8.609213567,0.0059401832,0.99993552,7.9746578e-06,1.1725228e-06,1.491771e-05,8.8356953e-08,3.0296952e-08,1.2166028e-08
8.621508264,0.0059365835,0.99990399,7.9864759e-06,1.1805774e-06,1.4891819e-05,8.8652203e-08,3.0342538e-08,1.2404391e-08
8.633816456,0.0059369554,0.9994135,7.9846537e-06,1.1606576e-06,1.4895969e-05,8.7825984e-08,2.9142975e-08,1.2673276e-08
8.646126813,0.0059493135,0.99936744,8.0184426e-06,1.1850269e-06,1.4899261e-05,8.7898339e-08,2.9498981e-08,1.2783836e-08
8.658480053,0.0059785886,0.99967206,8.0562223e-06,1.1971942e-06,1.4936344e-05,8.7482512e-08,2.9238768e-08,1.2977053e-08
8.670882456,0.0060046083,0.99986223,8.0827648e-06,1.2233604e-06,1.510086e-05,8.8394887e-08,3.0018483e-08,1.3293454e-08
8.683332506,0.0060324022,0.99976247,8.1518633e-06,1.2334588e-06,1.5101403e-05,9.1081134e-08,3.1369372e-08,1.3122967e-08
8.695855714,0.0060472957,0.99979567,8.1641005e-06,1.2089348e-06,1.5212675e-05,8.9920119e-08,3.0304248e-08,1.2907622e-08
8.708402043,0.0060684169,0.99910318,8.2172868e-06,1.2183695e-06,1.5316588e-05,9.0612914e-08,3.1080284e-08,1.3527905e-08
8.720975547,0.0060633327,0.99924621,8.2101756e-06,1.2214068e-06,1.5308155e-05,9.1080597e-08,3.1644252e-08,1.3569003e-08
8.733525532,0.0060524673,0.99916812,8.181232e-06,1.2431387e-06,1.5299434e-05,9.1802464e-08,3.3848957e-08,1.4073762e-08
8.74603846,0.006029233,1.0000641,8.1502094e-06,1.2400957e-06,1.524124e-05,9.0543608e-08,3.3476418e-08,1.4018935e-08
8.758487933,0.006004799,0.99991016,8.1051864e-06,1.2328366e-06,1.5241319e-05,8.8914742e-08,3.3112936e-08,1.3752772e-08
8.770903358,0.0059787239,0.99915665,8.1003514e-06,1.2099623e-06,1.519339e-05,8.707418e-08,3.1396031e-08,1.3575583e-08
8.783271157,0.0059652145,0.99975462,8.0626208e-06,1.1883053e-06,1.5108988e-05,8.6498516e-08,3.040585e-08,1.3230055e-08
8.795605674,0.0059441188,0.99955791,8.0634892e-06,1.1820433e-06,1.5101304e-05,8.554607e-08,2.9157816e-08,1.2871171e-08
8.80789028,0.005921661,0.99954285,8.0771635e-06,1.1844352e-06,1.5065477e-05,8.5519082e-08,2.9076204e-08,1.274819e-08
8.82014788,0.0059140441,0.99957843,8.0888501e-06,1.1912508e-06,1.5137801e-05,8.5140593e-08,2.9203265e-08,1.244536e-08
8.832388125,0.005906981,0.99903672,8.0750757e-06,1.1763145e-06,1.5168177e-05,8.3875193e-08,2.8522119e-08,1.2598483e-08
8.844629324,0.005917773,0.99991796,8.0684787e-06,1.1675852e-06,1.5250104e-05,8.4661537e-08,2.9000677e-08,1.2823513e-08
8.856861284,0.0059006824,0.99910134,8.0404418e-06,1.159929e-06,1.5304253e-05,8.3406389e-08,2.832794e-08,1.285512e-08
8.869054727,0.0058821268,0.99866202,7.9977886e-06,1.1639174e-06,1.5369289e-05,8.2746487e-08,2.7958515e-08,1.2815616e-08
8.881217588,0.0058739253,0.99849838,7.9761479e-06,1.1617713e-06,1.540922e-05,8.2755218e-08,2.8146092e-08,1.2959934e-08
8.893355021,0.0058649194,0.99871021,7.9105273e-06,1.1507456e-06,1.5264059e-05,8.0718016e-08,2.694502e-08,1.298968e-08
8.905459203,0.0058541483,0.99865291,7.8690538e-06,1.1385641e-06,1.5214777e-05,8.0311361e-08,2.705079e-08,1.285041e-08
8.917536729,0.0058403819,0.9980876,7.8071274e-06,1.1268154e-06,1.5284203e-05,7.8313192e-08,2.6301274e-08,1.2864354e-08
8.929592763,0.0058425847,0.99920415,7.7603023e-06,1.097359e-06,1.5308448e-05,7.655845e-08,2.4792025e-08,1.2786199e-08
8.941648797,0.0058448352,0.99979303,7.7348319e-06,1.0921413e-06,1.5357267e-05,7.6112108e-08,2.4512442e-08,1.3016569e-08
8.953670538,0.0058205207,0.99544133,7.697785e-06,1.0792348e-06,1.5371391e-05,7.5445448e-08,2.4290802e-08,1.3039522e-08
8.965672989,0.0058219209,0.99546707,7.6862831e-06,1.0718943e-06,1.5393286e-05,7.5445794e-08,2.4573145e-08,1.2926204e-08
8.97767544,0.0058232415,0.99605375,7.664606e-06,1.0619241e-06,1.5442142e-05,7.58682e-08,2.4957974e-08,1.2982564e-08
8.989677892,0.0058240192,0.99664266,7.6344482e-06,1.052599e-06,1.5478584e-05,7.5047968e-08,2.4603138e-08,1.2954107e-08
9.001683155,0.0058339897,0.99988195,7.6672656e-06,1.0548095e-06,1.5521597e-05,7.6028e-08,2.5241857e-08,1.2849808e-08
9.013699866,0.0058286619,0.99998157,7.6492069e-06,1.0607636e-06,1.5437697e-05,7.4927525e-08,2.5105068e-08,1.2710922e-08
9.025697204,0.0058175154,0.99985389,7.6269639e-06,1.0702198e-06,1.5438861e-05,7.5253488e-08,2.5471394e-08,1.2600802e-08
9.037675081,0.0058090504,1.0000216,7.6223611e-06,1.0739989e-06,1.542388e-05,7.5422029e-08,2.5794928e-08,1.2419006e-08
9.049636293,0.0057991965,0.99989386,7.6201129e-06,1.0860792e-06,1.544635e-05,7.5317482e-08,2.5800313e-08,1.215702e-08
9.061571548,0.0057932448,0.99993411,7.6362681e-06,1.0912365e-06,1.5498969e-05,7.5850447e-08,2.5954788e-08,1.1974702e-08
9.073494889,0.0057810733,0.99984202,7.6436209e-06,1.1002589e-06,1.5378477e-05,7.5529924e-08,2.6200537e-08,1.2094622e-08
9.085407263,0.0057832966,0.99999165,7.68524e-06,1.1053461e-06,1.5383898e-05,7.6103673e-08,2.6549019e-08,1.241608e-08
9.097331571,0.0057944082,0.99994571,7.6880776e-06,1.0903107e-06,1.5403325e-05,7.5629308e-08,2.5466879e-08,1.2583821e-08
9.109277555,0.0057909226,1.0000663,7.7114247e-06,1.0810795e-06,1.5399764e-05,7.5730017e-08,2.4468663e-08,1.2584321e-08
9.121197415,0.0057773901,0.99976771,7.7288411e-06,1.0656738e-06,1.5357865e-05,7.4794515e-08,2.3160446e-08,1.2453257e-08
9.133093977,0.0057695886,0.99992883,7.7191767e-06,1.0629561e-06,1.5329805e-05,7.4725782e-08,2.2846605e-08,1.2612598e-08
9.144971301,0.005759573,0.99979255,7.7370688e-06,1.0676706e-06,1.530951e-05,7.4949647e-08,2.2827728e-08,1.2488992e-08
9.156818857,0.0057485757,0.99995397,7.7365105e-06,1.0638454e-06,1.529367e-05,7.4278662e-08,2.2181989e-08,1.2157818e-08
9.168638809,0.0057439798,1.0000013,7.7314814e-06,1.0619688e-06,1.5241943e-05,7.4793292e-08,2.2787547e-08,1.1934106e-08
9.180449172,0.0057427906,0.99980638,7.728535e-06,1.0626422e-06,1.5179598e-05,7.4401676e-08,2.2470275e-08,1.2255859e-08
9.192256409,0.0057447759,0.99990105,7.7054842e-06,1.0578889e-06,1.5217046e-05,7.4341302e-08,2.2568051e-08,1.2145131e-08
9.20405598,0.0057439022,0.99988656,7.6810641e-06,1.0592889e-06,1.5304585e-05,7.3976216e-08,2.278656e-08,1.1964198e-08
9.215834188,0.0057317628,1.0000569,7.6323398e-06,1.0466114e-06,1.5195226e-05,7.3095335e-08,2.2539981e-08,1.200656e-08
9.227573922,0.0057273762,0.99994718,7.5855904e-06,1.0348155e-06,1.5088215e-05,7.272179e-08,2.2280613e-08,1.1955435e-08
9.239313034,0.0057408149,0.99984729,7.5605349e-06,1.026721e-06,1.4986862e-05,7.2354487e-08,2.2152555e-08,1.2157744e-08
9.251060439,0.0057452178,0.99971655,7.5508783e-06,1.0256187e-06,1.4958701e-05,7.1870438e-08,2.1858515e-08,1.2385537e-08
9.262807197,0.0057524956,0.99974238,7.5284042e-06,1.0292245e-06,1.4923399e-05,7.2426916e-08,2.2527696e-08,1.2519413e-08
9.274544555,0.0057500912,0.9999826,7.4654505e-06,1.0225804e-06,1.4808998e-05,7.1393949e-08,2.2426676e-08,1.2793413e-08
9.286267854,0.0057543611,0.99971257,7.4485698e-06,1.0213982e-06,1.4855229e-05,7.1599548e-08,2.2643873e-08,1.3055082e-08
9.298008288,0.0057675374,0.99986984,7.4459592e-06,1.0307986e-06,1.4887039e-05,7.1790284e-08,2.2767341e-08,1.3103975e-08
9.309769219,0.0057779644,0.99992954,7.4100463e-06,1.030712e-06,1.47745e-05,7.2244428e-08,2.3300343e-08,1.2557118e-08
9.321538155,0.0057753458,0.99993036,7.4152343e-06,1.0322389e-06,1.4805611e-05,7.2069193e-08,2.319142e-08,1.2348545e-08
9.333292158,0.0057713895,0.99978142,7.4042493e-06,1.0502733e-06,1.4693723e-05,7.3382137e-08,2.4738154e-08,1.2523231e-08
9.345044303,0.0057716197,0.99985162,7.4005753e-06,1.0640683e-06,1.4793045e-05,7.4882896e-08,2.6423961e-08,1.2510335e-08
9.356756593,0.0057573712,0.99961135,7.3384032e-06,1.0577279e-06,1.4862493e-05,7.3661424e-08,2.5879704e-08,1.2455266e-08
9.368469988,0.0057617101,0.99963658,7.3205489e-06,1.062064e-06,1.4952155e-05,7.2927424e-08,2.5694058e-08,1.2790358e-08
9.380195144,0.0057682551,1.0000165,7.3072747e-06,1.0626796e-06,1.4871046e-05,7.3472439e-08,2.6292662e-08,1.2886149e-08
9.391907732,0.0057605274,0.99966463,7.2814979e-06,1.0571938e-06,1.4793641e-05,7.4386433e-08,2.7670334e-08,1.2976285e-08
9.403608813,0.0057622533,0.99967711,7.2401686e-06,1.056248e-06,1.4803514e-05,7.3325583e-08,2.742422e-08,1.2936248e-08
9.415311033,0.0057686644,0.99986549,7.1926402e-06,1.035531e-06,1.4867128e-05,7.2065594e-08,2.6208886e-08,1.2973146e-08
9.427010877,0.0057705563,0.99984268,7.1892169e-06,1.0358003e-06,1.4690163e-05,7.1730251e-08,2.573982e-08,1.2988259e-08
9.438703046,0.0057680573,0.99977804,7.1290913e-06,1.0079824e-06,1.4768235e-05,7.1095591e-08,2.5205049e-08,1.308302e-08
9.450386996,0.0057728651,0.99981871,7.1108953e-06,1.004292e-06,1.4849478e-05,7.058996e-08,2.4632041e-08,1.2893566e-08
9.462070946,0.0057767743,0.9997426,7.1303703e-06,1.0281955e-06,1.4738174e-05,7.0343167e-08,2.5225535e-08,1.2764325e-08
9.473754896,0.0057802515,0.99960137,7.1005703e-06,1.0039845e-06,1.4740698e-05,6.8917969e-08,2.3786055e-08,1.2884334e-08
9.485440798,0.0057837959,0.99972423,7.1184122e-06,1.0187412e-06,1.4786975e-05,6.9239525e-08,2.4354923e-08,1.3039937e-08
9.497124703,0.0057875379,0.99996415,7.1261258e-06,1.0317269e-06,1.4720148e-05,6.8918353e-08,2.4483621e-08,1.3075723e-08
9.508802286,0.0057867286,0.99954485,7.1145625e-06,1.0036565e-06,1.4756579e-05,6.8477084e-08,2.3455308e-08,1.3119143e-08
9.520480352,0.0057942256,0.99984078,7.1232663e-06,1.013769e-06,1.4796135e-05,6.8346524e-08,2.3287147e-08,1.3158815e-08
9.532157242,0.0057968169,0.99972104,7.1013535e-06,1.0081988e-06,1.4928308e-05,6.8330983e-08,2.3169814e-08,1.3160449e-08
9.543824086,0.005796524,0.99986411,7.0922952e-06,1.0000538e-06,1.4838954e-05,6.7627857e-08,2.2656215e-08,1.3657354e-08
9.555477227,0.0057958683,0.9999956,7.0615375e-06,1.0160714e-06,1.4632095e-05,6.717582e-08,2.3050712e-08,1.3940906e-08
9.567117319,0.005795191,0.99996855,7.06252e-06,1.0142438e-06,1.4700557e-05,6.6482656e-08,2.2402007e-08,1.3726727e-08
9.578745045,0.0057971022,0.99982755,7.0690685e-06,1.0073186e-06,1.4547961e-05,6.6256108e-08,2.226194e-08,1.3674414e-08
9.590387725,0.0058152691,0.99963268,7.076077e-06,1.0197272e-06,1.4787939e-05,6.5882109e-08,2.2524384e-08,1.3681535e-08
9.602054067,0.0058272259,0.99996796,7.0759987e-06,1.008056e-06,1.480191e-05,6.5553867e-08,2.2046595e-08,1.3682178e-08
9.613716752,0.0058256753,0.99954635,7.0653138e-06,1.000509e-06,1.4768132e-05,6.5539294e-08,2.1989747e-08,1.3844611e-08
9.625372855,0.0058314913,0.99990535,7.0737394e-06,1.0138446e-06,1.5106098e-05,6.5447211e-08,2.2142229e-08,1.3957442e-08
9.637024554,0.0058334683,0.99968948,7.0349895e-06,1.0031671e-06,1.5115177e-05,6.5988841e-08,2.2404075e-08,1.3782048e-08
9.648673317,0.0058389584,0.9997922,7.0469051e-06,1.0096974e-06,1.5099447e-05,6.5812195e-08,2.2471346e-08,1.3924122e-08
9.660329617,0.0058533061,0.99931367,7.0587105e-06,1.0037984e-06,1.5014239e-05,6.5759285e-08,2.2206989e-08,1.4236939e-08
9.672007182,0.0058670519,0.9996852,7.0236005e-06,1.0015658e-06,1.5255357e-05,6.636221e-08,2.2742002e-08,1.4764298e-08
9.683692242,0.005876449,0.99961764,7.0561179e-06,1.0054589e-06,1.5294265e-05,6.6993498e-08,2.2925867e-08,1.4984652e-08
9.69538368,0.0058862452,0.99970839,7.0423787e-06,1.0139742e-06,1.5112142e-05,6.7496275e-08,2.3507367e-08,1.5178921e-08
9.707087352,0.005895561,0.99937883,7.0302638e-06,1.0099944e-06,1.5244598e-05,6.7563261e-08,2.351413e-08,1.542786e-08
9.718799271,0.0059035265,0.99915355,7.0448572e-06,1.0204395e-06,1.5652438e-05,6.8461527e-08,2.4115957e-08,1.5449972e-08
9.730531519,0.0059159856,0.99932753,7.0401065e-06,1.0349538e-06,1.5602416e-05,6.8990646e-08,2.5161717e-08,1.513582e-08
9.742282037,0.0059287782,0.9994568,7.0743409e-06,1.0427355e-06,1.5566974e-05,6.9756857e-08,2.5421919e-08,1.5531921e-08
9.754045379,0.0059365301,0.9991852,7.0884977e-06,1.0543047e-06,1.5754307e-05,7.0387927e-08,2.6032702e-08,1.5724598e-08
9.765817729,0.005944188,0.99963748,7.1061212e-06,1.0714916e-06,1.5867674e-05,7.1144538e-08,2.6597227e-08,1.5777488e-08
9.777597521,0.0059453838,0.99943964,7.135052e-06,1.0869955e-06,1.5863596e-05,7.2082714e-08,2.7249744e-08,1.5931383e-08
9.789377314,0.0059470047,0.99969609,7.1634997e-06,1.1040729e-06,1.5928341e-05,7.2531812e-08,2.7618385e-08,1.5872177e-08
9.801157106,0.0059493942,0.99994448,7.1475177e-06,1.097826e-06,1.5876748e-05,7.2181186e-08,2.7452847e-08,1.6014739e-08
9.812924012,0.0059449241,0.9995813,7.1288234e-06,1.0871896e-06,1.591637e-05,7.1247327e-08,2.6639144e-08,1.5904265e-08
9.824681285,0.0059401149,0.99912066,7.1474492e-06,1.0926865e-06,1.5934801e-05,7.0930286e-08,2.6459497e-08,1.6375552e-08
9.836425952,0.0059341883,0.99929809,7.1303928e-06,1.0903911e-06,1.5916084e-05,7.1029522e-08,2.6552011e-08,1.625031e-08
9.848149388,0.0059265371,0.99948725,7.1438971e-06,1.0869421e-06,1.5867116e-05,7.0812148e-08,2.6448924e-08,1.5995019e-08
9.859866256,0.0059275314,0.99954271,7.1526246e-06,1.0977556e-06,1.5810469e-05,7.1498212e-08,2.7235104e-08,1.5958313e-08
9.871583124,0.0059279551,0.99970055,7.1167196e-06,1.0946466e-06,1.5776322e-05,7.1637579e-08,2.7216604e-08,1.5646329e-08
9.88330416,0.0059385226,0.99946744,7.1617196e-06,1.106472e-06,1.5882501e-05,7.2518744e-08,2.7402213e-08,1.6325432e-08
9.895054743,0.0059495925,0.99853595,7.1709737e-06,1.1091369e-06,1.5877706e-05,7.2771851e-08,2.7949997e-08,1.6451665e-08
9.90683956,0.0059628541,0.99783357,7.2201054e-06,1.1247968e-06,1.5841348e-05,7.3995285e-08,2.8664914e-08,1.6375723e-08
9.918670378,0.0059943782,0.99875873,7.3190745e-06,1.1571796e-06,1.6183708e-05,7.6304892e-08,2.9882179e-08,1.6386589e-08
9.930526008,0.0059940285,0.99725284,7.3495927e-06,1.1826378e-06,1.6341265e-05,7.6596196e-08,3.0265585e-08,1.6287854e-08
9.942381638,0.0059938935,0.99826348,7.3789665e-06,1.2064021e-06,1.6327094e-05,7.7061781e-08,3.1434238e-08,1.6449834e-08
9.954237268,0.0059942395,0.99788954,7.4159729e-06,1.2271995e-06,1.6089411e-05,7.6897463e-08,3.0103761e-08,1.6197715e-08
9.966092898,0.0059953195,0.99709847,7.4705064e-06,1.2664437e-06,1.5949958e-05,7.8128166e-08,3.0485669e-08,1.5841984e-08
9.977948528,0.0059961438,0.99640716,7.5128292e-06,1.2904451e-06,1.6224107e-05,7.833944e-08,3.0420858e-08,1.5694377e-08
9.989804158,0.0059958135,0.99531599,7.5437635e-06,1.3065488e-06,1.6318665e-05,7.8761305e-08,3.1172304e-08,1.5222975e-08
10.00166899,0.0060279635,0.99988835,7.5946148e-06,1.307613e-06,1.6209398e-05,7.9507574e-08,3.1354719e-08,1.5173222e-08
10.01358896,0.0060253961,0.99989423,7.644701e-06,1.3294141e-06,1.6450592e-05,7.9941372e-08,3.1439833e-08,1.4609137e-08
10.02550484,0.0060263149,0.99995659,7.6981554e-06,1.3497027e-06,1.6539469e-05,8.0316018e-08,3.125418e-08,1.4619789e-08
10.03742813,0.0060268987,0.99979568,7.7285302e-06,1.3715261e-06,1.6556405e-05,8.058561e-08,3.2111421e-08,1.4858769e-08
10.04936799,0.0060377053,0.99975164,7.7881894e-06,1.3597802e-06,1.6748374e-05,8.1276145e-08,3.1512655e-08,1.5125839e-08
10.06133188,0.006046195,0.99985628,7.8625762e-06,1.3628353e-06,1.7036358e-05,8.2791527e-08,3.2228464e-08,1.5286379e-08
10.07331424,0.0060472346,0.99989331,7.9837007e-06,1.3972146e-06,1.6894157e-05,8.425823e-08,3.3291191e-08,1.5038869e-08
10.08529677,0.0060414276,0.99980624,8.0877102e-06,1.4299611e-06,1.6791029e-05,8.6442263e-08,3.4137881e-08,1.4479188e-08
10.09726469,0.0060033479,1.0005446,8.1670776e-06,1.465435e-06,1.6820917e-05,8.8709214e-08,3.5354025e-08,1.3862205e-08
10.10911948,0.0059873325,1.0009573,8.2393974e-06,1.4777361e-06,1.6947904e-05,9.0413614e-08,3.63811e-08,1.3487867e-08
10.12075897,0.0057868099,0.99991369,8.0422396e-06,1.4254665e-06,1.6135391e-05,8.5309566e-08,3.3212673e-08,1.2243857e-08
10.13215779,0.0056513348,1.0006201,7.9062465e-06,1.3750955e-06,1.560816e-05,8.1704637e-08,3.0558151e-08,1.1474672e-08
10.14324165,0.0055255407,0.99972795,7.7886203e-06,1.3347071e-06,1.5482684e-05,7.8655612e-08,2.8869762e-08,1.0356063e-08
10.1542173,0.0054847186,1.0003599,7.7523603e-06,1.3160557e-06,1.5775886e-05,7.735223e-08,2.8205737e-08,1.017452e-08
10.16506077,0.0054688419,0.99938454,7.7598305e-06,1.305592e-06,1.5561828e-05,7.6888539e-08,2.7927183e-08,1.0394668e-08
10.17608507,0.0055773757,0.99930241,7.9441321e-06,1.3278473e-06,1.5714683e-05,8.0507201e-08,2.9215238e-08,1.1197931e-08
10.18750006,0.0057872025,1.0006796,8.2931113e-06,1.3867601e-06,1.6494724e-05,8.7036503e-08,3.2096905e-08,1.2449576e-08
10.19893828,0.0057093019,1.0011957,8.2545474e-06,1.3932117e-06,1.635276e-05,8.6005153e-08,3.2815421e-08,1.1864918e-08
10.21009448,0.005553229,0.99960002,8.0286693e-06,1.3509219e-06,1.5965902e-05,8.1199044e-08,3.1134156e-08,1.1000182e-08
10.22113367,0.005498768,1.0010658,7.9487316e-06,1.3269951e-06,1.5618477e-05,7.8889662e-08,3.0313951e-08,1.0830829e-08
10.23198538,0.0053835952,0.99999891,7.8064973e-06,1.3135087e-06,1.5281777e-05,7.6016916e-08,3.0052485e-08,1.0074186e-08
10.2426775,0.0053465587,0.9997749,7.805422e-06,1.3422551e-06,1.5337587e-05,7.6297464e-08,3.0909073e-08,9.7176995e-09
10.25337102,0.0053579494,0.99972487,7.8328373e-06,1.332467e-06,1.5440074e-05,7.5918209e-08,2.9919015e-08,9.7873783e-09
10.26407292,0.0053355956,1.0002683,7.8041381e-06,1.3385631e-06,1.5367159e-05,7.4605898e-08,2.9560349e-08,9.6087055e-09
10.27446679,0.0049331402,1.0020501,7.2605467e-06,1.2829697e-06,1.3992155e-05,6.5416858e-08,2.6916325e-08,7.5071469e-09
10.28387244,0.0045380969,1.0006758,6.734559e-06,1.222975e-06,1.2916091e-05,5.6257727e-08,2.3765887e-08,5.6337148e-09
10.29277358,0.0043533177,1.0007026,6.4804802e-06,1.2154683e-06,1.2616003e-05,5.22191e-08,2.3667594e-08,4.8783551e-09
10.30137882,0.0042411916,1.0001869,6.3111555e-06,1.2322168e-06,1.2316684e-05,4.9821895e-08,2.3633172e-08,4.4288183e-09
10.30989956,0.0042688359,0.99962804,6.3735472e-06,1.2536247e-06,1.2374439e-05,5.093866e-08,2.5280968e-08,4.6101892e-09
10.31853866,0.0043176717,0.99962144,6.4774474e-06,1.2477531e-06,1.2525262e-05,5.1686833e-08,2.4888006e-08,4.9223797e-09
10.32727365,0.0043539375,0.99971486,6.5436238e-06,1.2501268e-06,1.2645406e-05,5.2420851e-08,2.472209e-08,5.1513281e-09
10.3360933,0.0044067358,0.99959982,6.6525435e-06,1.2496259e-06,1.2963328e-05,5.332917e-08,2.4114027e-08,5.4566104e-09
10.34511177,0.0045804243,0.99932225,6.933967e-06,1.2882618e-06,1.368773e-05,5.7510669e-08,2.5501036e-08,6.3219474e-09
10.35438092,0.0045819177,0.99909932,6.9615311e-06,1.2934684e-06,1.3787666e-05,5.7949041e-08,2.5592978e-08,6.2881793e-09
10.36384731,0.0048548193,0.99836072,7.444194e-06,1.4279702e-06,1.4604668e-05,6.6172903e-08,3.109689e-08,7.7252162e-09
10.37380691,0.0048809311,1.0002455,7.549079e-06,1.4801918e-06,1.4443119e-05,6.7060449e-08,3.1586346e-08,7.9256183e-09
10.38367859,0.004856522,0.99964527,7.5560103e-06,1.491765e-06,1.4282143e-05,6.6887614e-08,3.1692393e-08,7.5971767e-09
10.39318107,0.0042584161,1.0022833,6.7001961e-06,1.3136228e-06,1.2677224e-05,5.2393507e-08,2.4066784e-08,4.9108285e-09
10.4018537,0.0043669406,0.99941069,6.8472356e-06,1.3463532e-06,1.3027603e-05,5.4393008e-08,2.5536846e-08,5.3779384e-09
10.4108064,0.0043716539,1.0004904,6.84961e-06,1.3451087e-06,1.2968125e-05,5.4344059e-08,2.5959652e-08,5.5023985e-09
10.41971752,0.0044481931,0.9976216,6.9533595e-06,1.340164e-06,1.3188381e-05,5.5240961e-08,2.5013387e-08,5.8528204e-09
10.42943817,0.0048715498,0.99975128,7.6355727e-06,1.471705e-06,1.4490175e-05,6.6114779e-08,3.0151036e-08,8.2103004e-09
10.43900648,0.0040735429,0.82793737,6.4782324e-06,1.2380387e-06,1.2099107e-05,4.8169545e-08,2.1790663e-08,4.2530894e-09
10.44785683,0.0041762518,0.85938106,6.5376937e-06,1.2083601e-06,1.2268332e-05,4.7896647e-08,2.0582757e-08,4.7797193e-09
10.45767053,0.0048522336,0.99992646,7.5798397e-06,1.3992709e-06,1.421929e-05,6.4322341e-08,2.7474099e-08,7.9115294e-09
10.46766379,0.004912146,0.99917768,7.6325013e-06,1.3926419e-06,1.4253719e-05,6.4948708e-08,2.7613626e-08,8.1537751e-09
10.47772319,0.0048778337,0.98151081,7.5818159e-06,1.366395e-06,1.3922698e-05,6.3908413e-08,2.6037858e-08,7.8560665e-09
10.48789044,0.0049140092,0.99858432,7.6212455e-06,1.3841649e-06,1.3927365e-05,6.3967405e-08,2.619553e-08,8.0390826e-09
10.49828431,0.0051911269,0.99871468,8.0730721e-06,1.4841196e-06,1.4795988e-05,7.1844389e-08,3.0023157e-08,9.7253066e-09
10.50675419,0.0051747105,0.96433134,8.1934233e-06,1.5608932e-06,1.5277055e-05,7.5296792e-08,3.235825e-08,8.6011094e-09
10.51717903,0.0035850875,0.70970056,5.7444021e-06,1.1346996e-06,1.0485304e-05,3.8003261e-08,1.6986463e-08,2.7955617e-09
10.52557564,0.0038023107,1.0051381,6.0134007e-06,1.1939492e-06,1.0690571e-05,4.0503092e-08,1.8566021e-08,3.0644494e-09
10.53314723,0.0036867006,0.99850681,5.7803619e-06,1.1506022e-06,1.0334153e-05,3.7392401e-08,1.7441577e-08,2.7009554e-09
10.54112397,0.0040570032,0.99672187,6.3783013e-06,1.2970636e-06,1.1341419e-05,4.5457623e-08,2.1584637e-08,4.1569204e-09
10.55045783,0.005073565,0.99740031,8.0601903e-06,1.6760661e-06,1.4314843e-05,7.2600003e-08,3.3917916e-08,9.1206156e-09
10.56105718,0.0055104891,0.98917653,8.6930244e-06,1.7986087e-06,1.5483496e-05,8.4069082e-08,3.877276e-08,1.1521409e-08
10.57246481,0.0057519372,0.95977053,9.0773913e-06,1.8991502e-06,1.6060821e-05,9.1486776e-08,4.2458753e-08,1.2441144e-08
10.58450426,0.0051190963,0.85135481,8.1632219e-06,1.7299228e-06,1.4172344e-05,7.4876199e-08,3.4459799e-08,8.8543453e-09
10.5967308,0.0060329211,0.99947602,9.5221878e-06,2.0036044e-06,1.6312111e-05,1.0026023e-07,4.5838976e-08,1.3894781e-08
10.6093646,0.0060544809,0.99936925,9.5341684e-06,1.9962219e-06,1.6221091e-05,9.9785316e-08,4.5610879e-08,1.3949675e-08
10.62204451,0.0060662826,0.99933357,9.5428619e-06,1.994923e-06,1.6129871e-05,9.9845135e-08,4.5670247e-08,1.4155065e-08
10.634729,0.0060879899,0.99978793,9.5620007e-06,1.9614107e-06,1.5822881e-05,9.9471044e-08,4.4398664e-08,1.4145248e-08
10.64750185,0.0060966055,0.99959296,9.4964952e-06,1.9103132e-06,1.5688432e-05,9.7578927e-08,4.23178e-08,1.4043763e-08
10.66031021,0.0060968688,0.99976134,9.4386928e-06,1.8480764e-06,1.5353975e-05,9.5589037e-08,4.0217567e-08,1.4025647e-08
10.67313498,0.0060915102,0.9994334,9.3955198e-06,1.8253059e-06,1.4991155e-05,9.5628833e-08,4.0467455e-08,1.373173e-08
10.6859712,0.0060851643,0.99924694,9.3355406e-06,1.7844986e-06,1.5015993e-05,9.3101691e-08,3.8190881e-08,1.3297437e-08
10.69882651,0.006088472,0.9992216,9.3414856e-06,1.7969554e-06,1.4678651e-05,9.3164594e-08,3.8527675e-08,1.3184755e-08
10.71172731,0.0061025475,0.99984675,9.3562508e-06,1.7764616e-06,1.430102e-05,9.2598963e-08,3.7316116e-08,1.3374766e-08
10.72465863,0.00609551,0.99908172,9.3236852e-06,1.7338479e-06,1.4200122e-05,9.1445616e-08,3.5911939e-08,1.3361842e-08
10.73761955,0.0061001562,0.99940903,9.3204096e-06,1.7144062e-06,1.3991714e-05,9.1533194e-08,3.543653e-08,1.3445312e-08
10.75062568,0.0061112687,0.99950716,9.337328e-06,1.7058191e-06,1.3804493e-05,9.2107893e-08,3.5476965e-08,1.3258843e-08
10.76368102,0.0061172017,0.9988939,9.3631444e-06,1.7028525e-06,1.3539786e-05,9.2353883e-08,3.5106189e-08,1.28495e-08
10.77678224,0.0061234444,0.99911798,9.3868922e-06,1.7265976e-06,1.3236881e-05,9.3876023e-08,3.6547867e-08,1.2659153e-08
10.78994566,0.0061540777,0.99975718,9.4906314e-06,1.7717302e-06,1.3314537e-05,9.5699818e-08,3.8186402e-08,1.2354425e-08
10.80320004,0.0061798085,0.99937169,9.5575903e-06,1.8024658e-06,1.3202292e-05,9.7456458e-08,3.9634968e-08,1.2441933e-08
10.81650311,0.0061647346,0.99929462,9.5465813e-06,1.7705585e-06,1.2829302e-05,9.7483541e-08,3.9395231e-08,1.1871258e-08
10.82980239,0.0061498123,0.99867943,9.5464313e-06,1.7450226e-06,1.2650532e-05,9.7876544e-08,3.9348863e-08,1.189538e-08
10.84309908,0.0061342777,0.9990021,9.5754441e-06,1.7614293e-06,1.2434483e-05,9.9339962e-08,4.0055475e-08,1.173076e-08
10.85638629,0.006106506,0.99874517,9.6086874e-06,1.7901278e-06,1.229282e-05,1.0033793e-07,4.1530283e-08,1.1340414e-08
10.86964124,0.0060662206,0.99872193,9.5992787e-06,1.8127312e-06,1.2149709e-05,1.002119e-07,4.2198821e-08,1.0952039e-08
10.88284547,0.0060378564,0.99955665,9.6235787e-06,1.8449944e-06,1.1970197e-05,1.0186731e-07,4.4343376e-08,1.0956944e-08
10.89601484,0.0060089635,0.99990682,9.631043e-06,1.8494488e-06,1.1787133e-05,1.0384278e-07,4.5125066e-08,1.1019976e-08
10.90914662,0.0059785068,0.99803907,9.6724953e-06,1.8843876e-06,1.167531e-05,1.0426897e-07,4.6276242e-08,1.0955521e-08
10.92226151,0.0059446972,0.99757585,9.6349296e-06,1.8783658e-06,1.1510756e-05,1.0395111e-07,4.6585704e-08,1.05881e-08
10.9353488,0.0059307896,0.99955905,9.6769422e-06,1.8890172e-06,1.1490439e-05,1.0403589e-07,4.7195696e-08,1.0682777e-08
10.94839028,0.0058916947,0.99786256,9.6262145e-06,1.861221e-06,1.1218611e-05,1.0130164e-07,4.5280124e-08,1.0677813e-08
10.96142304,0.0058775916,0.99957737,9.6173069e-06,1.8397484e-06,1.1143435e-05,1.0058692e-07,4.5158024e-08,1.0784603e-08
10.97437559,0.0058234617,0.99316116,9.5721181e-06,1.8050841e-06,1.1119402e-05,9.7242681e-08,4.2296613e-08,1.0391504e-08
10.98731721,0.0058102567,0.99169076,9.5994378e-06,1.8011286e-06,1.1080803e-05,9.6317126e-08,4.1128256e-08,1.0374512e-08
11.00026137,0.0058535676,0.99978355,9.7112681e-06,1.828151e-06,1.1054938e-05,9.8647223e-08,4.2145206e-08,1.0726384e-08
11.01334891,0.0058566005,0.99988875,9.7638745e-06,1.8450156e-06,1.0976701e-05,9.9377796e-08,4.2355386e-08,1.1108484e-08
11.02647092,0.0058486694,0.99990662,9.8149402e-06,1.8515512e-06,1.1082356e-05,9.9423888e-08,4.1308238e-08,1.1144884e-08
11.0395735,0.0058319163,0.99973624,9.8551378e-06,1.8708055e-06,1.0917711e-05,1.0069028e-07,4.2093166e-08,1.1114743e-08
11.0527181,0.0058366817,0.99981462,9.8992999e-06,1.8841557e-06,1.075389e-05,1.0015303e-07,4.1326345e-08,1.1264962e-08
11.06590399,0.0058490825,0.99963276,9.9734523e-06,1.906805e-06,1.0655194e-05,1.0120744e-07,4.1352577e-08,1.1719422e-08
11.07917213,0.0058682016,0.99991799,1.0064963e-05,1.952331e-06,1.0617764e-05,1.0265231e-07,4.2632733e-08,1.1883766e-08
11.09244912,0.0058440249,0.99988855,1.0097383e-05,1.9495648e-06,1.0736085e-05,1.0375719e-07,4.3270536e-08,1.1865398e-08
11.10577611,0.0058739778,0.99964263,1.0205355e-05,1.9676596e-06,1.0820139e-05,1.0480752e-07,4.3810226e-08,1.2122411e-08
11.1191935,0.005881968,0.9995894,1.0290684e-05,2.0268846e-06,1.0883551e-05,1.0573579e-07,4.5309863e-08,1.1993839e-08
11.13269698,0.0059230664,0.99982682,1.0413416e-05,2.0527444e-06,1.097871e-05,1.0856132e-07,4.7406937e-08,1.2246623e-08
11.14626435,0.0059048265,1.0001365,1.039749e-05,2.0482422e-06,1.0771683e-05,1.0855799e-07,4.6899719e-08,1.2318837e-08
11.15975433,0.0058390395,1.0000996,1.0320131e-05,2.0534213e-06,1.0566359e-05,1.0823764e-07,4.8939331e-08,1.1925954e-08
11.17316478,0.0057997963,1.0000481,1.0255438e-05,2.0461726e-06,1.0624808e-05,1.0748869e-07,4.8065114e-08,1.1819785e-08
11.18651668,0.0057647175,0.99988368,1.0240531e-05,2.0572028e-06,1.0643029e-05,1.0822211e-07,4.911575e-08,1.1993176e-08
11.19986248,0.0057698926,0.99980354,1.0248721e-05,2.0694856e-06,1.0639237e-05,1.0930557e-07,4.952756e-08,1.2091589e-08
11.21328603,0.0057974712,0.99968246,1.0321784e-05,2.1153412e-06,1.0685074e-05,1.1086327e-07,5.0713709e-08,1.2315664e-08
11.22682812,0.0058391463,0.99972571,1.041114e-05,2.1687247e-06,1.0891765e-05,1.1411556e-07,5.3826385e-08,1.2502031e-08
11.24049751,0.005882516,0.99986638,1.0512491e-05,2.2346398e-06,1.1047995e-05,1.1622925e-07,5.5788524e-08,1.3028551e-08
11.25426026,0.0059118629,0.9997033,1.0580762e-05,2.2592221e-06,1.1204728e-05,1.1805625e-07,5.6461024e-08,1.3692915e-08
11.26810725,0.0059077674,0.99945392,1.0608961e-05,2.298064e-06,1.1250061e-05,1.1865974e-07,5.7771232e-08,1.4171904e-08
11.28219435,0.0061072934,0.9986415,1.1036972e-05,2.4257089e-06,1.1565702e-05,1.2852717e-07,6.3213701e-08,1.5489043e-08
11.29677106,0.006193273,1.0001001,1.1225147e-05,2.452395e-06,1.1640366e-05,1.3352402e-07,6.4077658e-08,1.596679e-08
11.31124248,0.0060841444,0.9998527,1.1043302e-05,2.4068654e-06,1.1428654e-05,1.2751016e-07,6.0369576e-08,1.4806386e-08
11.32561335,0.0060504252,0.99986253,1.0987858e-05,2.3524978e-06,1.1510152e-05,1.2684469e-07,5.9570376e-08,1.44808e-08
11.33997064,0.0060445435,0.99974988,1.0966423e-05,2.3182941e-06,1.1627835e-05,1.2804129e-07,6.0180922e-08,1.4826646e-08
11.35434203,0.0060566478,0.99956368,1.100671e-05,2.35947e-06,1.1818928e-05,1.2911268e-07,6.1612462e-08,1.5018936e-08
11.3688444,0.006100764,0.99990755,1.1118565e-05,2.4061783e-06,1.2141061e-05,1.2961002e-07,6.2379551e-08,1.5526766e-08
11.38335426,0.0060791454,1.0000802,1.1093724e-05,2.4109439e-06,1.2189341e-05,1.3211643e-07,6.561273e-08,1.5672171e-08
11.39778331,0.0060215521,1.0000397,1.097891e-05,2.3527891e-06,1.1982302e-05,1.2716119e-07,6.1301301e-08,1.6028263e-08
11.41214166,0.0060162557,0.99975131,1.1027986e-05,2.3556213e-06,1.2049751e-05,1.2691627e-07,6.0938247e-08,1.6702765e-08
11.42656088,0.006053043,0.99957205,1.1150469e-05,2.395092e-06,1.2363682e-05,1.2854861e-07,6.2857266e-08,1.6383976e-08
11.44107352,0.0060518281,1.0001336,1.1229839e-05,2.4536388e-06,1.2786583e-05,1.3034359e-07,6.5718992e-08,1.5748205e-08
11.45547377,0.0059929972,1.0000912,1.1221588e-05,2.4627108e-06,1.286384e-05,1.2835531e-07,6.722368e-08,1.5144776e-08
11.46982702,0.0060105284,0.99992327,1.1365779e-05,2.4875519e-06,1.2918656e-05,1.2971337e-07,6.7776458e-08,1.4658408e-08
11.48421525,0.0060056219,0.99969058,1.1479889e-05,2.4578248e-06,1.2998543e-05,1.2776437e-07,6.2431914e-08,1.4144154e-08
11.49856283,0.0059705815,0.9997303,1.1578636e-05,2.4826606e-06,1.313116e-05,1.2859744e-07,6.292622e-08,1.4071004e-08
11.512852,0.0059659948,0.99954631,1.1686313e-05,2.4961185e-06,1.330452e-05,1.2760228e-07,6.1210501e-08,1.4355158e-08
11.52711932,0.0057565805,0.9595829,1.1406129e-05,2.4425739e-06,1.2909632e-05,1.2139952e-07,5.8952325e-08,1.3356922e-08
11.54098885,0.0060117085,0.99989754,1.2007255e-05,2.5694261e-06,1.3487702e-05,1.335171e-07,6.6092721e-08,1.4367346e-08
11.55538454,0.0059928361,0.99966741,1.2132595e-05,2.6189512e-06,1.3527239e-05,1.3454109e-07,6.703078e-08,1.3970907e-08
11.5697456,0.0060139784,0.99969609,1.2305722e-05,2.690837e-06,1.3564181e-05,1.3840883e-07,7.0345086e-08,1.3847688e-08
11.58355909,0.0055690334,0.91545315,1.1463903e-05,2.5062085e-06,1.2533778e-05,1.1903687e-07,6.0787265e-08,1.1490736e-08
11.59730394,0.0060114685,0.99319757,1.2400675e-05,2.7147689e-06,1.3624677e-05,1.3995102e-07,7.2735288e-08,1.3847321e-08
11.61179759,0.0061259645,0.99894578,1.2622787e-05,2.7795138e-06,1.4055899e-05,1.4574099e-07,7.856951e-08,1.4369132e-08
11.62642819,0.00608602,0.99987627,1.2506981e-05,2.7359507e-06,1.4004072e-05,1.4371317e-07,7.7574495e-08,1.3734014e-08
11.64100225,0.006064307,0.99958566,1.2410463e-05,2.6627855e-06,1.4261205e-05,1.4230407e-07,7.3929259e-08,1.3115994e-08
11.65546255,0.0060627762,0.99935712,1.2399828e-05,2.6692821e-06,1.4606411e-05,1.4355457e-07,7.4338719e-08,1.3131251e-08
11.66998463,0.0060905065,0.99959522,1.2404852e-05,2.6604238e-06,1.478013e-05,1.4643772e-07,7.6444339e-08,1.3417107e-08
11.68473673,0.0062606364,0.9993234,1.2677251e-05,2.7156737e-06,1.5275172e-05,1.5360682e-07,7.973763e-08,1.4471561e-08
11.69963917,0.0061390647,1.000483,1.2457305e-05,2.6963454e-06,1.4948527e-05,1.5092876e-07,7.9710219e-08,1.4110087e-08
11.71422581,0.0061287476,0.99913998,1.2462617e-05,2.7529619e-06,1.5007484e-05,1.532779e-07,8.2840587e-08,1.4180516e-08
11.72885516,0.0060004806,0.99976247,1.2278288e-05,2.7357025e-06,1.4909192e-05,1.5006357e-07,8.0655921e-08,1.3799343e-08
11.74303422,0.0059268817,0.99977356,1.2179098e-05,2.7107614e-06,1.4973773e-05,1.4822915e-07,8.0915559e-08,1.3620753e-08
11.75708596,0.0056728501,0.95015103,1.1734969e-05,2.6498626e-06,1.4486713e-05,1.3594032e-07,7.4459164e-08,1.2372321e-08
11.77073468,0.0057514108,0.96828252,1.194022e-05,2.7076553e-06,1.474044e-05,1.3770407e-07,7.4241655e-08,1.29341e-08
11.78466085,0.005866139,0.98598235,1.2236732e-05,2.7647557e-06,1.5085142e-05,1.4160069e-07,7.4361663e-08,1.4321868e-08
11.79872899,0.0058744413,0.99234397,1.2287406e-05,2.7634197e-06,1.5145064e-05,1.4191281e-07,7.4514111e-08,1.4008706e-08
11.81260114,0.0057188744,0.97027558,1.1968509e-05,2.684126e-06,1.4921712e-05,1.3408238e-07,6.9644845e-08,1.2918803e-08
11.82608273,0.0056028681,0.94217567,1.1714849e-05,2.5957209e-06,1.4699484e-05,1.2773087e-07,6.5672574e-08,1.1869256e-08
11.8392948,0.0055080635,0.94108964,1.1503101e-05,2.5055636e-06,1.439299e-05,1.2054032e-07,6.0455193e-08,1.1413945e-08
11.85230445,0.0054071044,0.95212662,1.1343824e-05,2.4345236e-06,1.4195201e-05,1.1637615e-07,5.7157645e-08,1.0868848e-08
11.86537633,0.0054835437,1.002968,1.1517885e-05,2.4702938e-06,1.4359239e-05,1.2011057e-07,5.9497012e-08,1.1334659e-08
11.87783341,0.0050747525,0.99940246,1.0670576e-05,2.2416397e-06,1.3427237e-05,1.023666e-07,4.9892844e-08,9.4189908e-09
11.89007206,0.0051823808,0.99663821,1.0955223e-05,2.3244378e-06,1.3921182e-05,1.0779982e-07,5.3160801e-08,1.0176807e-08
11.90262488,0.0053477455,0.99923727,1.1361319e-05,2.4119928e-06,1.4513104e-05,1.1412045e-07,5.5750317e-08,1.0951247e-08
11.91584171,0.0056780912,0.99880422,1.2151621e-05,2.5941116e-06,1.5559856e-05,1.3087828e-07,6.3840837e-08,1.2794507e-08
11.9293895,0.0056990591,0.99763818,1.2289207e-05,2.6256658e-06,1.5548316e-05,1.335767e-07,6.5473757e-08,1.2618459e-08
11.94258661,0.0056559913,0.98407452,1.2295033e-05,2.6188718e-06,1.5362733e-05,1.3270418e-07,6.4147357e-08,1.2291112e-08
11.95625348,0.0057352794,0.99909453,1.253656e-05,2.6781116e-06,1.5569502e-05,1.3625533e-07,6.5392625e-08,1.2973811e-08
11.96991249,0.0056841656,0.99302726,1.24658e-05,2.6695279e-06,1.5670161e-05,1.3573105e-07,6.5712335e-08,1.2627518e-08
11.98351963,0.0057594691,0.99721043,1.2734973e-05,2.7428836e-06,1.598349e-05,1.3980403e-07,6.802158e-08,1.3413e-08
11.99707302,0.0055797892,0.96950809,1.2407142e-05,2.6688588e-06,1.5504334e-05,1.3116853e-07,6.2907275e-08,1.2740765e-08
12.01069757,0.0057494343,0.9997775,1.285793e-05,2.7884138e-06,1.6131261e-05,1.3895101e-07,6.5384142e-08,1.430922e-08
12.02447566,0.00578158,0.9997569,1.2931442e-05,2.8506094e-06,1.6354737e-05,1.4028258e-07,6.7771145e-08,1.4818616e-08
12.03829611,0.0058132144,0.99995373,1.3003524e-05,2.8585129e-06,1.6544277e-05,1.4287979e-07,7.084734e-08,1.4911222e-08
12.05215717,0.0058337424,0.99957721,1.3074069e-05,2.8857293e-06,1.6801184e-05,1.4195948e-07,7.063049e-08,1.511204e-08
12.06607248,0.0058209309,0.99961134,1.3125919e-05,2.8777778e-06,1.7115472e-05,1.4106077e-07,6.9743894e-08,1.4786005e-08
12.07994181,0.0058208244,0.9997259,1.3189887e-05,2.8770669e-06,1.713399e-05,1.3979038e-07,6.7830402e-08,1.4785898e-08
12.09388645,0.005865173,1.0001288,1.33376e-05,2.8984912e-06,1.7298927e-05,1.4073072e-07,6.7372162e-08,1.5391179e-08
12.1077298,0.0058117746,0.9993623,1.3314112e-05,2.8958437e-06,1.7226716e-05,1.389579e-07,6.5883519e-08,1.5061515e-08
12.12162887,0.0058525477,0.99975283,1.3453862e-05,2.9373639e-06,1.7547036e-05,1.392737e-07,6.5010189e-08,1.5254745e-08
12.13553129,0.0058807776,0.99918355,1.3553671e-05,2.9823256e-06,1.7507726e-05,1.3936569e-07,6.5423803e-08,1.5219768e-08
12.14951859,0.0058549788,1.000128,1.3540154e-05,3.028124e-06,1.7633688e-05,1.3879722e-07,6.646242e-08,1.4929092e-08
12.16339058,0.0058170848,0.99987303,1.3493734e-05,3.0591852e-06,1.748457e-05,1.3785764e-07,6.6396556e-08,1.460577e-08
12.17718603,0.0058039124,0.99981865,1.3493995e-05,3.125926e-06,1.7559359e-05,1.3726149e-07,6.6851843e-08,1.4623159e-08
12.19095189,0.0058188901,0.99941921,1.3621003e-05,3.253021e-06,1.7951897e-05,1.3971167e-07,7.0711865e-08,1.4773438e-08
12.20350233,0.0044779386,0.76479786,1.0567989e-05,2.5598979e-06,1.4107037e-05,8.6653227e-08,4.4325155e-08,7.3596106e-09
12.21411191,0.004139725,0.70606544,9.7476072e-06,2.3669576e-06,1.3034201e-05,7.3544999e-08,3.9310833e-08,5.5653291e-09
12.22490209,0.0056014271,0.95623096,1.3439074e-05,3.3326782e-06,1.8064697e-05,1.3871975e-07,7.1591848e-08,1.3856568e-08
12.23848046,0.005820701,0.99994644,1.3894707e-05,3.4656248e-06,1.8793373e-05,1.4420311e-07,7.7068836e-08,1.6093716e-08
12.25184348,0.0055577929,1.0004385,1.3299173e-05,3.3063236e-06,1.8073237e-05,1.3005071e-07,6.7156319e-08,1.3864937e-08
12.26518443,0.0058136566,0.99798925,1.3915585e-05,3.41717e-06,1.8898313e-05,1.3841615e-07,6.9593814e-08,1.560553e-08
12.27780068,0.003235473,0.51971511,8.0093395e-06,1.9718604e-06,1.1010346e-05,4.8587415e-08,2.3383736e-08,2.2903885e-09
12.28587383,0.0035857275,0.56402747,8.6050594e-06,2.0621459e-06,1.1787786e-05,5.3923762e-08,2.6237138e-08,3.329861e-09
12.29488815,0.0040564605,0.60577962,9.750039e-06,2.3083079e-06,1.3531888e-05,6.7745532e-08,3.1826443e-08,5.5162852e-09
12.30513889,0.004611544,0.69651714,1.1060365e-05,2.5963013e-06,1.5562141e-05,8.5282974e-08,3.9803972e-08,9.014218e-09
12.31643544,0.0050214944,0.79431755,1.1985025e-05,2.7835843e-06,1.6977848e-05,9.8721042e-08,4.5250782e-08,1.1593333e-08
12.32933647,0.0059278476,1.0025586,1.4207135e-05,3.3494639e-06,2.0016744e-05,1.3826772e-07,6.4646824e-08,1.7860141e-08
12.34240324,0.0054510708,1.000844,1.308917e-05,3.1089745e-06,1.8096545e-05,1.183047e-07,5.6233611e-08,1.4261948e-08
12.35491175,0.0051349761,1.0011089,1.2408567e-05,2.9910151e-06,1.6688092e-05,1.0722678e-07,5.1598805e-08,1.1946565e-08
12.36652079,0.0046592975,1.0024547,1.1368232e-05,2.7796325e-06,1.4982594e-05,9.0443443e-08,4.4627244e-08,9.1303312e-09
12.37703871,0.0044070872,0.99795548,1.0826433e-05,2.6652956e-06,1.4264163e-05,8.146422e-08,4.0287081e-08,7.7245475e-09
12.38891027,0.0059665124,0.99366856,1.4865451e-05,3.7335043e-06,1.9628602e-05,1.5304851e-07,7.485876e-08,1.7935365e-08
12.40323327,0.0058415259,1.0017714,1.4647456e-05,3.6772365e-06,1.904532e-05,1.4785042e-07,7.1670663e-08,1.7108623e-08
12.41623643,0.0049410609,0.93839803,1.2547302e-05,3.182067e-06,1.6089541e-05,1.0991545e-07,5.3611021e-08,1.0687008e-08
12.42790241,0.0049629905,1.0004766,1.2598254e-05,3.198212e-06,1.6360758e-05,1.1049561e-07,5.3760782e-08,1.0452458e-08
12.43930793,0.004677109,1.0002731,1.189051e-05,2.9998471e-06,1.5429645e-05,9.7581919e-08,4.7106846e-08,9.2678016e-09
12.4506477,0.0050189726,0.9975677,1.2762093e-05,3.2082066e-06,1.6409957e-05,1.1188875e-07,5.3037653e-08,1.1047341e-08
12.46284315,0.0052785753,0.99843755,1.3472629e-05,3.372549e-06,1.723265e-05,1.2380861e-07,5.8019582e-08,1.2474462e-08
12.47537244,0.0052754724,1.0004236,1.3412033e-05,3.3580394e-06,1.7395994e-05,1.2431985e-07,5.8421426e-08,1.2368813e-08
12.48763171,0.0051750985,0.9993776,1.3160372e-05,3.2748451e-06,1.7182383e-05,1.2002361e-07,5.5310515e-08,1.1724626e-08
12.50013256,0.0052615118,1.0010289,1.3409785e-05,3.3247568e-06,1.7785942e-05,1.230465e-07,5.6128675e-08,1.2485029e-08
12.51261146,0.0054816827,0.9970742,1.3964372e-05,3.4477405e-06,1.8595062e-05,1.3281538e-07,5.9840886e-08,1.3253043e-08
12.52570255,0.0054496265,1.0013132,1.387485e-05,3.420325e-06,1.8061691e-05,1.3042484e-07,5.8136944e-08,1.3332688e-08
12.53851927,0.0054542253,0.99892923,1.3947826e-05,3.4649379e-06,1.7630392e-05,1.3118862e-07,5.8167856e-08,1.2795197e-08
12.55179624,0.0057194638,0.99941608,1.4711225e-05,3.7177207e-06,1.8497883e-05,1.4669526e-07,6.6223005e-08,1.393316e-08
12.56555607,0.0057685173,1.0004294,1.4809576e-05,3.761907e-06,1.8840479e-05,1.4974519e-07,6.8454584e-08,1.423817e-08
12.5790257,0.0056511703,1.001235,1.4515207e-05,3.7086271e-06,1.8547278e-05,1.4525573e-07,6.7007168e-08,1.3143266e-08
12.59197922,0.0053496187,1.0002273,1.3742055e-05,3.5120449e-06,1.7854122e-05,1.2967619e-07,5.9727769e-08,1.1612858e-08
12.60463475,0.0052784404,0.99991917,1.3566407e-05,3.4914046e-06,1.7941069e-05,1.2672007e-07,5.8356367e-08,1.1759106e-08
12.61736788,0.0053531133,1.0001538,1.3775884e-05,3.5637499e-06,1.8462763e-05,1.3080184e-07,6.0066146e-08,1.2233367e-08
12.63024766,0.0054531049,1.0000667,1.4054998e-05,3.6567736e-06,1.9076051e-05,1.3572251e-07,6.2447299e-08,1.2847103e-08
12.64332327,0.0055639682,1.0028707,1.4324376e-05,3.766495e-06,1.935049e-05,1.419184e-07,6.5781118e-08,1.3176035e-08
12.65659215,0.0057235304,0.99730951,1.4816081e-05,3.9365941e-06,1.9706376e-05,1.5069934e-07,7.0750512e-08,1.4174735e-08
12.6702949,0.0056046691,1.0000669,1.4535708e-05,3.8896449e-06,1.9336064e-05,1.4582307e-07,6.922739e-08,1.4047764e-08
12.68362018,0.0055566635,0.99964645,1.4514283e-05,3.9138291e-06,1.9479057e-05,1.4425054e-07,6.8520989e-08,1.3874805e-08
12.69701555,0.0056160369,0.99968482,1.4755316e-05,4.0183362e-06,1.9762522e-05,1.5035067e-07,7.2691771e-08,1.4689848e-08
12.71050077,0.0056258205,0.99932868,1.4882249e-05,4.0830395e-06,1.9740999e-05,1.5304194e-07,7.5773702e-08,1.4930162e-08
12.72407424,0.0056819511,0.99926081,1.5083136e-05,4.1202114e-06,1.9787076e-05,1.5705889e-07,7.7124756e-08,1.5546634e-08
12.73716577,0.0051299421,1.0046743,1.3693694e-05,3.7530303e-06,1.7507116e-05,1.3080153e-07,6.392649e-08,1.2468548e-08
12.74918904,0.0049411912,1.0003428,1.3272862e-05,3.6534813e-06,1.6549497e-05,1.2521769e-07,6.2749132e-08,1.1252814e-08
12.76161621,0.0051873111,0.99843942,1.4018119e-05,3.9032371e-06,1.7018945e-05,1.3864354e-07,7.0470075e-08,1.3164451e-08
12.77449953,0.0052650398,0.99752965,1.4252399e-05,4.0224036e-06,1.706934e-05,1.4293883e-07,7.4150765e-08,1.3772516e-08
12.78834368,0.0059148931,0.99851001,1.6087238e-05,4.6048444e-06,1.9552805e-05,1.82868e-07,9.7387514e-08,1.8010958e-08
12.80229046,0.0046897989,0.79542783,1.2828501e-05,3.6927839e-06,1.5948729e-05,1.1839461e-07,6.4001968e-08,1.0308336e-08
12.81561332,0.0060034508,0.9993997,1.6368895e-05,4.6747702e-06,2.0413574e-05,1.9026166e-07,1.0295791e-07,1.8278004e-08
12.83010996,0.0059510538,0.99931212,1.6212752e-05,4.6049865e-06,2.0153526e-05,1.8703903e-07,1.0210126e-07,1.8703481e-08
12.8439699,0.0061027167,0.99836395,1.6661875e-05,4.7406347e-06,2.0914248e-05,1.9865568e-07,1.0749994e-07,1.9177163e-08
12.85845965,0.0058528911,0.96028692,1.5998641e-05,4.5288022e-06,1.9993673e-05,1.8283884e-07,9.5800629e-08,1.7796581e-08
12.87295283,0.0060356895,0.99874521,1.6537555e-05,4.6854395e-06,2.0354965e-05,1.9540801e-07,1.0114696e-07,1.8883461e-08
12.88737918,0.0058890488,0.99921198,1.608631e-05,4.5610735e-06,1.9758833e-05,1.8432202e-07,9.4425164e-08,1.8090745e-08
12.90139797,0.005951806,0.99771381,1.6302887e-05,4.6279209e-06,2.0030052e-05,1.8873429e-07,9.6570059e-08,1.8064064e-08
12.91608241,0.006052741,0.99796942,1.66608e-05,4.848349e-06,2.0348722e-05,1.9846258e-07,1.0445402e-07,1.8884863e-08
12.93065466,0.005979016,0.99705448,1.6488137e-05,4.8687534e-06,1.9955267e-05,1.9793452e-07,1.0592257e-07,1.8302576e-08
12.94536883,0.0061767998,0.99803819,1.7132774e-05,5.1064102e-06,2.0311601e-05,2.1135782e-07,1.1159797e-07,1.9811794e-08
12.96047506,0.0062465955,0.99754385,1.7362812e-05,5.1939526e-06,2.0461272e-05,2.1835503e-07,1.1610973e-07,1.9821317e-08
12.97416842,0.0060917007,0.99626504,1.7020911e-05,5.1146974e-06,1.999351e-05,2.1011533e-07,1.1026977e-07,1.8134131e-08
12.98828435,0.0053342438,0.86273781,1.5019689e-05,4.5393022e-06,1.7307258e-05,1.6520737e-07,8.6967644e-08,1.345609e-08
13.00261476,0.0059379126,1.00012,1.6754555e-05,5.0908391e-06,1.9321524e-05,2.0304695e-07,1.0623559e-07,1.73028e-08
13.01705857,0.0047951207,0.80468473,1.362389e-05,4.1864774e-06,1.6062054e-05,1.3572977e-07,7.2064036e-08,1.0875581e-08
13.03125421,0.0060228686,0.99861219,1.7089336e-05,5.2363875e-06,2.0127703e-05,2.1136408e-07,1.1104639e-07,1.7764763e-08
13.04520907,0.0063645406,1.0001784,1.8155603e-05,5.6028581e-06,2.1420966e-05,2.3759663e-07,1.2641156e-07,1.9712267e-08
13.0607039,0.0061781763,1.0002207,1.7664781e-05,5.4447208e-06,2.0989131e-05,2.2504506e-07,1.1937768e-07,1.9371358e-08
13.07561585,0.0061292113,1.0002405,1.7568422e-05,5.4176841e-06,2.0876286e-05,2.2264237e-07,1.1886317e-07,1.8191035e-08
13.09073025,0.0061537816,0.99968329,1.7602526e-05,5.4364948e-06,2.0777062e-05,2.2624877e-07,1.2201279e-07,1.8375618e-08
13.10598131,0.0062055229,0.99938081,1.7797633e-05,5.5527442e-06,2.0788081e-05,2.3281746e-07,1.2822732e-07,1.8484129e-08
13.12079613,0.0058685216,0.9803886,1.6796533e-05,5.1762678e-06,1.9415899e-05,2.0691828e-07,1.1209366e-07,1.6264007e-08
13.13544998,0.0059282632,0.99995813,1.6959558e-05,5.2677651e-06,1.9458708e-05,2.1564364e-07,1.1929755e-07,1.6427482e-08
13.1501107,0.0059122345,1.0004782,1.6950937e-05,5.2330148e-06,1.9445096e-05,2.1255529e-07,1.1508551e-07,1.6387764e-08
13.16472619,0.0057966174,1.0002522,1.6669059e-05,5.1220556e-06,1.9134981e-05,2.0718448e-07,1.1140531e-07,1.5608864e-08
13.17925981,0.0058594561,0.99950856,1.6816893e-05,5.1494225e-06,1.9457826e-05,2.0681748e-07,1.0842511e-07,1.5848387e-08
13.19394348,0.0057902276,0.9846112,1.6605041e-05,5.0779574e-06,1.9256951e-05,2.0489626e-07,1.0776051e-07,1.5633318e-08
13.2086794,0.0058324882,1.0002438,1.6680345e-05,5.0004639e-06,1.9248048e-05,2.0956166e-07,1.0748868e-07,1.6401244e-08
13.22238887,0.0057558628,1.0004626,1.6495042e-05,4.9004852e-06,1.8977962e-05,2.048237e-07,1.0430849e-07,1.5972821e-08
13.23686932,0.0057593227,1.0001974,1.6536789e-05,4.879597e-06,1.8825271e-05,2.0713421e-07,1.0500083e-07,1.5827943e-08
13.25143758,0.0057880164,1.000064,1.6744462e-05,4.9208984e-06,1.9263791e-05,2.1110068e-07,1.0551632e-07,1.5752025e-08
13.26607582,0.0057933092,0.99967673,1.6833219e-05,4.9485424e-06,1.9642354e-05,2.1432193e-07,1.0870091e-07,1.613711e-08
13.2805966,0.0057528748,0.98701647,1.6801618e-05,4.9325951e-06,1.9882508e-05,2.1421618e-07,1.0878438e-07,1.6034995e-08
13.29525807,0.0057445823,1.0006326,1.6976871e-05,4.9891261e-06,2.0036681e-05,2.1596038e-07,1.0874553e-07,1.7096087e-08
13.30977326,0.0056962409,0.99908117,1.6941338e-05,4.9555811e-06,1.9609933e-05,2.1279659e-07,1.0618465e-07,1.7510669e-08
13.32436504,0.0057543289,1.0000893,1.7235803e-05,5.0634921e-06,1.9438769e-05,2.1528212e-07,1.0671596e-07,1.7645635e-08
13.33893377,0.0057037456,0.99943159,1.7190798e-05,5.0436863e-06,1.8926871e-05,2.1476193e-07,1.0642995e-07,1.7671817e-08
13.35347744,0.0057120453,0.99989102,1.7341836e-05,5.0766934e-06,1.8587519e-05,2.1618176e-07,1.0618058e-07,1.7793488e-08
13.36776825,0.0055597425,1.0005045,1.7019638e-05,4.9920239e-06,1.8053108e-05,2.0492086e-07,1.0088973e-07,1.6916961e-08
13.3817845,0.0054168681,1.000049,1.6603907e-05,4.8849826e-06,1.7705681e-05,1.9551389e-07,9.727204e-08,1.5942318e-08
13.39556722,0.0053663782,0.99993993,1.6510556e-05,4.9233404e-06,1.7879938e-05,1.9637308e-07,1.0365673e-07,1.6276804e-08
13.40929007,0.005334884,1.000313,1.647525e-05,4.9362024e-06,1.7986235e-05,1.950646e-07,1.0475413e-07,1.5835673e-08
13.42298958,0.0053818341,0.99914504,1.6668373e-05,4.97038e-06,1.8401514e-05,1.9800006e-07,1.0614246e-07,1.7096303e-08
13.43689138,0.0054799533,0.99892244,1.6941835e-05,5.0016656e-06,1.8917013e-05,2.0410331e-07,1.06123e-07,1.7897531e-08
13.45092483,0.0053992514,1.0002533,1.6646604e-05,4.8623212e-06,1.8625769e-05,1.9510327e-07,9.4915661e-08,1.704196e-08
13.46463306,0.0052863644,1.0003478,1.6283902e-05,4.7032578e-06,1.7891695e-05,1.8664084e-07,8.9296059e-08,1.6290651e-08
13.47811331,0.0052028182,0.99981382,1.6108063e-05,4.6599474e-06,1.7386233e-05,1.8216075e-07,8.7548276e-08,1.5743873e-08
13.49145584,0.0051833267,0.99953939,1.6079454e-05,4.6996898e-06,1.7177589e-05,1.8355076e-07,9.027128e-08,1.5915172e-08
13.50492393,0.0052824368,0.99962952,1.6474954e-05,4.842209e-06,1.7515788e-05,1.9476506e-07,9.8055366e-08,1.6905391e-08
13.51860601,0.0052821783,1.0004219,1.6516585e-05,4.9061875e-06,1.7386052e-05,1.998579e-07,1.0469332e-07,1.6907093e-08
13.5322391,0.0052996527,0.9997209,1.6673999e-05,5.0210862e-06,1.747134e-05,2.0220072e-07,1.1075105e-07,1.7040025e-08
13.54593277,0.0052822834,1.0003123,1.6715075e-05,5.1034698e-06,1.7455096e-05,2.0315618e-07,1.1573419e-07,1.7182484e-08
13.55942727,0.0051861663,0.99972859,1.6446692e-05,5.0037249e-06,1.7297368e-05,1.9649071e-07,1.1218638e-07,1.6413948e-08
13.57284184,0.0051688918,0.99936171,1.6421701e-05,4.897336e-06,1.7271423e-05,1.9130382e-07,1.0590605e-07,1.6313017e-08
13.58645117,0.0053039025,0.99952788,1.6892469e-05,4.8990483e-06,1.7791043e-05,1.9853096e-07,1.0008698e-07,1.7278037e-08
13.60016586,0.0052332858,0.99963112,1.6797673e-05,4.9443148e-06,1.7457681e-05,1.9518262e-07,1.0356334e-07,1.6731762e-08
13.61373716,0.005173869,0.99949114,1.6740295e-05,4.9420308e-06,1.7404854e-05,1.927893e-07,1.0012509e-07,1.6285519e-08
13.62727383,0.0052360406,0.9995994,1.7113062e-05,5.0073198e-06,1.7713188e-05,1.9872827e-07,1.0163478e-07,1.7058271e-08
13.6408796,0.0051835236,0.99961854,1.7055133e-05,4.9679273e-06,1.7635858e-05,1.9603392e-07,9.9270613e-08,1.6879311e-08
13.65433397,0.0051173994,0.99980953,1.6905936e-05,4.9417496e-06,1.7634904e-05,1.9247171e-07,9.8825297e-08,1.6532396e-08
13.66765154,0.0050694425,0.99978047,1.6839632e-05,4.9085422e-06,1.7745591e-05,1.9661862e-07,1.022479e-07,1.5875062e-08
13.68093189,0.0050818358,0.99928072,1.705586e-05,5.0021279e-06,1.7935636e-05,1.9931335e-07,1.0248189e-07,1.5883698e-08
13.69437413,0.0051606014,0.99927605,1.7370937e-05,5.0767169e-06,1.8202237e-05,1.9933053e-07,1.0243901e-07,1.6155782e-08
13.70797138,0.0051887517,0.99955956,1.7605664e-05,5.2043256e-06,1.822203e-05,2.0389807e-07,1.0627977e-07,1.6059771e-08
13.72177819,0.0052650813,0.99990682,1.8014093e-05,5.3767227e-06,1.8295215e-05,2.1270747e-07,1.1286366e-07,1.6456985e-08
13.73546654,0.0051260467,0.99957891,1.7593131e-05,5.226015e-06,1.759184e-05,2.0300511e-07,1.0862334e-07,1.5281372e-08
13.74904693,0.0051388306,1.0002393,1.770096e-05,5.2165629e-06,1.7378645e-05,2.0131698e-07,1.0717743e-07,1.5356017e-08
13.76247856,0.0050135593,1.0005612,1.7382042e-05,5.0886085e-06,1.6722541e-05,1.921058e-07,1.0093761e-07,1.4539416e-08
13.77564663,0.0049551888,0.99956716,1.7286672e-05,5.0686991e-06,1.6727892e-05,1.9359551e-07,1.0489361e-07,1.4223616e-08
13.7887532,0.0049301072,0.99975221,1.7332941e-05,5.0822461e-06,1.678421e-05,1.8929305e-07,1.0341423e-07,1.4095524e-08
13.80185717,0.0049161653,0.99985549,1.7376317e-05,5.0557016e-06,1.6865631e-05,1.8891802e-07,1.0028124e-07,1.4093379e-08
13.81500685,0.0049768449,0.99808272,1.7666401e-05,5.1548572e-06,1.6974674e-05,1.9745421e-07,1.0649085e-07,1.4704317e-08
13.8284455,0.0050735533,0.99951409,1.8175475e-05,5.3402683e-06,1.7198154e-05,2.0336826e-07,1.111629e-07,1.5624073e-08
13.84198372,0.0050386495,0.99882231,1.8104499e-05,5.2204112e-06,1.6855404e-05,1.9779381e-07,1.0446637e-07,1.5165258e-08
13.85546031,0.0050387368,0.99835417,1.8282068e-05,5.2622203e-06,1.6615565e-05,1.9890764e-07,1.0601326e-07,1.5035589e-08
13.8690413,0.0050795219,0.99850187,1.8599938e-05,5.3465692e-06,1.6513795e-05,2.0347821e-07,1.0916454e-07,1.5341678e-08
13.8826619,0.0050491311,0.99851679,1.8672376e-05,5.3152374e-06,1.6065144e-05,2.0126199e-07,1.0663079e-07,1.5160828e-08
13.89625753,0.0050551753,0.99769193,1.8745778e-05,5.2320928e-06,1.595583e-05,2.0016369e-07,1.0391364e-07,1.5454827e-08
13.90989712,0.0050312393,0.99798006,1.876278e-05,5.1919817e-06,1.570707e-05,1.9634908e-07,1.0092961e-07,1.5467317e-08
13.92338294,0.0049756742,0.99755878,1.8679401e-05,5.2093457e-06,1.5284156e-05,1.9497348e-07,1.0105787e-07,1.4892888e-08
13.93692781,0.0050449258,0.99594399,1.911427e-05,5.3553813e-06,1.5371657e-05,2.0307885e-07,1.0456424e-07,1.5532978e-08
13.95086414,0.0052387536,0.99723192,2.0072609e-05,5.6696912e-06,1.6010367e-05,2.2221614e-07,1.1550718e-07,1.7043908e-08
13.96504804,0.0051906287,0.99481426,2.0113994e-05,5.7310064e-06,1.5814216e-05,2.2089748e-07,1.1644023e-07,1.677315e-08
13.97902588,0.0050752509,0.99017158,1.977537e-05,5.5892222e-06,1.5309895e-05,2.1118259e-07,1.1234533e-07,1.611448e-08
13.99282464,0.0050687296,0.98613865,1.9795411e-05,5.5522921e-06,1.5311823e-05,2.0887607e-07,1.0836669e-07,1.6518741e-08
14.00677576,0.0051726763,0.99984884,2.0341775e-05,5.636907e-06,1.5816037e-05,2.1786156e-07,1.0985539e-07,1.7552126e-08
14.02094738,0.0052135198,0.9997396,2.0648458e-05,5.6454683e-06,1.6117574e-05,2.2156518e-07,1.0944288e-07,1.7617879e-08
14.03513147,0.0051472662,1.0002355,2.0447315e-05,5.5556878e-06,1.5756743e-05,2.1481509e-07,1.0462477e-07,1.7167049e-08
14.04913924,0.0050946148,1.0000799,2.0291882e-05,5.4775412e-06,1.5599229e-05,2.0906313e-07,1.015152e-07,1.6671443e-08
14.0630694,0.0050751966,0.99974687,2.0274592e-05,5.4357648e-06,1.5567322e-05,2.0811748e-07,1.0001662e-07,1.6145176e-08
14.07703295,0.0050996452,0.9998311,2.0468792e-05,5.4077689e-06,1.5688997e-05,2.0978159e-07,9.8202473e-08,1.6363784e-08
14.09108364,0.0051201326,0.99962884,2.0700482e-05,5.4315391e-06,1.5685533e-05,2.1235388e-07,9.744392e-08,1.6562016e-08
14.10510466,0.0051002534,0.99948466,2.0858841e-05,5.5169612e-06,1.5684477e-05,2.1512728e-07,9.9547764e-08,1.6556463e-08
14.11912791,0.0050647768,0.99981888,2.0905853e-05,5.5674274e-06,1.5682065e-05,2.1264595e-07,9.7284964e-08,1.6806251e-08
14.13309151,0.0050357856,0.99991524,2.09878e-05,5.6214873e-06,1.5539311e-05,2.1288154e-07,9.7527343e-08,1.6432784e-08
14.14711157,0.005097519,0.99956593,2.1429269e-05,5.7569124e-06,1.5811668e-05,2.2213437e-07,1.0310351e-07,1.6258934e-08
14.16138705,0.0051820429,0.99949162,2.189117e-05,5.889806e-06,1.6111137e-05,2.2880857e-07,1.0607022e-07,1.6922382e-08
14.17570348,0.0051066366,1.0004174,2.161274e-05,5.7923543e-06,1.577954e-05,2.2524178e-07,1.0367519e-07,1.6462226e-08
14.18973778,0.0049722477,1.0002392,2.1198847e-05,5.6642332e-06,1.5393247e-05,2.1600929e-07,9.9291577e-08,1.5614488e-08
14.20350731,0.0048938484,0.99996401,2.0955972e-05,5.6240306e-06,1.5119809e-05,2.0911875e-07,9.6509095e-08,1.5146863e-08
14.21711947,0.0048245685,1.0000461,2.0802457e-05,5.5689096e-06,1.4755275e-05,2.0382148e-07,9.3396924e-08,1.4495452e-08
14.23061967,0.0047988696,0.99977951,2.0876711e-05,5.6186785e-06,1.4784237e-05,2.054005e-07,9.5161503e-08,1.4154875e-08
14.24413719,0.0048189393,0.9996382,2.1137336e-05,5.7204027e-06,1.4933588e-05,2.0845306e-07,9.6419421e-08,1.489865e-08
14.25776261,0.0048576344,0.99990081,2.1450911e-05,5.8072995e-06,1.4963134e-05,2.1153783e-07,9.6867957e-08,1.5173642e-08
14.27144989,0.0048452319,0.9994271,2.1565358e-05,5.8367311e-06,1.4798725e-05,2.1237217e-07,9.698509e-08,1.5580703e-08
14.28522647,0.0048884496,0.99901565,2.1918698e-05,5.9530275e-06,1.4875785e-05,2.1835971e-07,1.0081308e-07,1.6166736e-08
14.29934587,0.0050351235,0.99917912,2.2878897e-05,6.2741343e-06,1.5398008e-05,2.365457e-07,1.1020749e-07,1.764419e-08
14.31354919,0.0049627113,0.99963135,2.2766298e-05,6.3342489e-06,1.5189946e-05,2.3279139e-07,1.1026671e-07,1.7177067e-08
14.32756479,0.0048834162,0.99992334,2.257317e-05,6.3282731e-06,1.4931274e-05,2.2757745e-07,1.0916263e-07,1.6696617e-08
14.34139467,0.0048144979,1.0000065,2.2381781e-05,6.2691338e-06,1.4624472e-05,2.2333889e-07,1.0761535e-07,1.6388494e-08
14.35500053,0.0047667896,0.9995537,2.2207465e-05,6.1421561e-06,1.4433205e-05,2.1605847e-07,1.0533312e-07,1.6070946e-08
14.36871965,0.0047941851,0.99955138,2.2191091e-05,5.8827285e-06,1.4364295e-05,2.1781222e-07,1.0316424e-07,1.6776475e-08
14.38245678,0.0047479116,0.99975306,2.1926658e-05,5.6100948e-06,1.4185822e-05,2.1025548e-07,9.3204713e-08,1.6438179e-08
14.39613804,0.0047505472,0.9998537,2.1929295e-05,5.5049014e-06,1.3983313e-05,2.0925949e-07,9.1578436e-08,1.6560067e-08
14.40977764,0.0047150051,0.99972127,2.1794122e-05,5.4227693e-06,1.3807877e-05,2.0559563e-07,8.8640895e-08,1.650048e-08
14.42340451,0.004736526,0.99911649,2.1955699e-05,5.4840235e-06,1.391033e-05,2.0870793e-07,9.0841738e-08,1.6802732e-08
14.43696543,0.0047329391,1.0003026,2.2013152e-05,5.5472043e-06,1.3892658e-05,2.1143598e-07,9.3515888e-08,1.6424305e-08
14.45055594,0.0046732176,0.99984404,2.1799124e-05,5.5682867e-06,1.3723651e-05,2.0663735e-07,9.4445072e-08,1.6306119e-08
14.46387277,0.0044608742,0.9427242,2.103317e-05,5.4041943e-06,1.2958732e-05,1.8976858e-07,8.7176283e-08,1.4312568e-08
14.47749396,0.0042967015,0.89750614,2.037681e-05,5.2068283e-06,1.2322927e-05,1.7855323e-07,8.0739999e-08,1.3707079e-08
14.49141623,0.0047894587,0.99891411,2.2709138e-05,5.7614991e-06,1.3719894e-05,2.1974707e-07,9.8282438e-08,1.6912322e-08
14.50521728,0.0048174802,0.99960998,2.2909032e-05,5.7391481e-06,1.389708e-05,2.2426961e-07,9.894512e-08,1.693866e-08
14.51923689,0.0048184183,0.99906742,2.2915335e-05,5.6270445e-06,1.3840102e-05,2.2358395e-07,9.5233959e-08,1.6988792e-08
14.53338812,0.0048616038,0.99922059,2.3222232e-05,5.6670151e-06,1.3786411e-05,2.2837868e-07,9.6508479e-08,1.6785012e-08
14.54760395,0.0048365273,0.99925707,2.3145759e-05,5.6942863e-06,1.3628726e-05,2.2612889e-07,9.6495559e-08,1.6740333e-08
14.56190124,0.0049477026,0.99906589,2.3828627e-05,5.8888203e-06,1.4012687e-05,2.3827919e-07,1.0018608e-07,1.7727201e-08
14.57645392,0.0048842423,1.0001802,2.3559819e-05,5.7980809e-06,1.37253e-05,2.3326614e-07,9.6807433e-08,1.6835936e-08
14.59080632,0.0048612768,1.0001442,2.3559893e-05,5.8116831e-06,1.3433467e-05,2.3250021e-07,9.6632528e-08,1.6204127e-08
14.60517233,0.0048793582,0.99915557,2.3701159e-05,5.9187215e-06,1.3276854e-05,2.3410449e-07,9.9223088e-08,1.6639899e-08
14.61979194,0.0049571139,0.99991023,2.4120279e-05,6.0591211e-06,1.3322177e-05,2.4407422e-07,1.0539136e-07,1.75073e-08
14.63447901,0.0050064853,0.99920968,2.4498366e-05,6.198406e-06,1.3489408e-05,2.5113403e-07,1.0786706e-07,1.778625e-08
14.64927147,0.0050129555,1.0001652,2.4595686e-05,6.2417132e-06,1.364172e-05,2.4906757e-07,1.058855e-07,1.7890812e-08
14.66382269,0.0048644059,0.99949516,2.3949632e-05,6.1566712e-06,1.3248613e-05,2.356763e-07,1.0225307e-07,1.6853494e-08
14.67828765,0.0047879699,1.0001682,2.3631078e-05,5.9956898e-06,1.2920592e-05,2.2851371e-07,9.8024008e-08,1.6347727e-08
14.69261145,0.0049250537,0.99814527,2.4355147e-05,6.0735396e-06,1.3072452e-05,2.3951398e-07,1.0106411e-07,1.7983493e-08
14.70739648,0.0049902487,0.99959573,2.4715321e-05,6.1337518e-06,1.2928276e-05,2.4328624e-07,1.0151274e-07,1.8865504e-08
14.72191975,0.0047559766,0.999594,2.3590652e-05,5.747386e-06,1.2319713e-05,2.2074614e-07,8.9687523e-08,1.6804412e-08
14.73603041,0.0047007251,0.9996617,2.3346197e-05,5.6169883e-06,1.2323832e-05,2.1392185e-07,8.5289527e-08,1.6567374e-08
14.74999012,0.0046538907,0.99963913,2.3141351e-05,5.4863487e-06,1.2247863e-05,2.0939697e-07,8.2093486e-08,1.668949e-08
14.76386333,0.0046267432,0.99913064,2.3107911e-05,5.4390144e-06,1.210249e-05,2.0642725e-07,8.0485143e-08,1.685034e-08
14.77774326,0.0046311412,0.99955875,2.3153624e-05,5.4465578e-06,1.2127038e-05,2.056836e-07,8.1422111e-08,1.7344514e-08
14.79166445,0.0046294731,0.99987271,2.3147926e-05,5.4154143e-06,1.2178111e-05,2.0369372e-07,8.0160046e-08,1.7232983e-08
14.80554314,0.0046102713,0.99996854,2.3080679e-05,5.3642561e-06,1.2197951e-05,2.0164935e-07,7.8656055e-08,1.7086413e-08
14.81940365,0.0045961062,0.99893284,2.3021384e-05,5.3404162e-06,1.2366172e-05,1.9979993e-07,7.8803016e-08,1.6963592e-08
14.83324899,0.0045813181,0.99971978,2.3084108e-05,5.3881304e-06,1.2431668e-05,2.0048753e-07,7.9153703e-08,1.6881317e-08
14.84705863,0.0045748451,0.99942015,2.316152e-05,5.4660409e-06,1.2352858e-05,2.0027494e-07,7.9915352e-08,1.710066e-08
14.8609233,0.0046030743,0.99899497,2.3372569e-05,5.5403771e-06,1.2496823e-05,2.034886e-07,8.1890331e-08,1.7125964e-08
14.87487233,0.0045842968,0.99891911,2.3374044e-05,5.5541514e-06,1.2419871e-05,2.0075391e-07,7.9872594e-08,1.7242311e-08
14.88878947,0.0046091774,0.99885103,2.3677651e-05,5.6984626e-06,1.2396327e-05,2.0324297e-07,8.1475735e-08,1.7323735e-08
14.90297508,0.0046996042,0.99792795,2.4436166e-05,5.9296319e-06,1.2589339e-05,2.1314262e-07,8.5233928e-08,1.8152853e-08
14.91731828,0.0047380327,0.99649034,2.4892937e-05,6.0666804e-06,1.2897998e-05,2.2028132e-07,9.0447154e-08,1.8376284e-08
14.93190961,0.0047802993,0.99824893,2.5397826e-05,6.1554931e-06,1.3033956e-05,2.2530545e-07,9.1865206e-08,1.8557283e-08
14.94649735,0.004722632,0.99673467,2.5354439e-05,6.1421623e-06,1.2908191e-05,2.2079057e-07,9.0079102e-08,1.8030089e-08
14.96088929,0.0046886249,0.99636846,2.5347014e-05,6.0517587e-06,1.2666488e-05,2.1860151e-07,8.7947736e-08,1.7304817e-08
14.97519268,0.0046424064,0.99098202,2.5344889e-05,6.033976e-06,1.244798e-05,2.1719775e-07,8.9727946e-08,1.6696785e-08
14.98957937,0.0047072397,0.99496234,2.5929967e-05,6.1975111e-06,1.2684559e-05,2.2378684e-07,9.2029078e-08,1.7675023e-08
15.00411179,0.0047802498,0.99980893,2.6489459e-05,6.2649407e-06,1.284583e-05,2.3064266e-07,9.2782801e-08,1.8154774e-08
15.01887753,0.0047978001,0.99960047,2.6680654e-05,6.286201e-06,1.3026187e-05,2.3181974e-07,9.1437955e-08,1.8276551e-08
15.03365716,0.0048142654,0.9997045,2.6956199e-05,6.3899774e-06,1.3072537e-05,2.3580121e-07,9.41409e-08,1.8512745e-08
15.04853588,0.0048613112,0.99953725,2.7414537e-05,6.5685851e-06,1.304033e-05,2.419094e-07,9.6768602e-08,1.877244e-08
15.06344998,0.0047787465,1.0000952,2.7156947e-05,6.5380208e-06,1.2831658e-05,2.3542348e-07,9.4311016e-08,1.8088913e-08
15.07811483,0.0047232819,1.0001003,2.7109403e-05,6.6816007e-06,1.2645587e-05,2.3174363e-07,9.5961404e-08,1.832972e-08
15.09269045,0.004716591,0.99950665,2.7345579e-05,6.8520818e-06,1.271493e-05,2.348906e-07,1.0041658e-07,1.8272071e-08
15.10751357,0.0048718684,0.9989631,2.8466601e-05,7.2452078e-06,1.3343982e-05,2.5377212e-07,1.0975326e-07,1.9477652e-08
15.12285436,0.0050154485,0.99958589,2.943432e-05,7.476315e-06,1.3765705e-05,2.6852983e-07,1.1412702e-07,2.1407214e-08
15.13854455,0.0050889516,0.99982312,3.0034211e-05,7.6271122e-06,1.4013906e-05,2.7746069e-07,1.1784073e-07,2.2117062e-08
15.1542826,0.0050456691,0.99985411,2.9882252e-05,7.5174969e-06,1.3798761e-05,2.7249357e-07,1.1503187e-07,2.1861575e-08
15.17012382,0.0052185112,0.99743664,3.0921753e-05,7.6760116e-06,1.4352128e-05,2.9025665e-07,1.1999698e-07,2.3057915e-08
15.18695757,0.0054944891,0.99935898,3.2709109e-05,8.1168844e-06,1.5371018e-05,3.1942408e-07,1.2925545e-07,2.5347313e-08
15.20415544,0.0056002139,0.99896962,3.3518192e-05,8.3388204e-06,1.5689046e-05,3.3420072e-07,1.3684032e-07,2.5967614e-08
15.22182945,0.005653947,1.0004511,3.4084352e-05,8.5411278e-06,1.6024512e-05,3.4303387e-07,1.4149114e-07,2.5858024e-08
15.23967339,0.0058241268,0.99958689,3.5159754e-05,8.8057036e-06,1.6613784e-05,3.6562417e-07,1.5408238e-07,2.7044807e-08
15.25778059,0.0058604817,0.99838706,3.533895e-05,8.6639286e-06,1.6639313e-05,3.7103453e-07,1.5449731e-07,2.742575e-08
15.27624082,0.0059317983,0.99964076,3.6070942e-05,8.9012892e-06,1.6709915e-05,3.8437266e-07,1.613176e-07,2.7607916e-08
15.29484822,0.0058968756,0.99999769,3.6307423e-05,9.1074326e-06,1.6656631e-05,3.8824419e-07,1.6302519e-07,2.7177883e-08
15.31332991,0.005870652,0.99958059,3.6664785e-05,9.2677114e-06,1.6643799e-05,3.886945e-07,1.6080677e-07,2.7224822e-08
15.33182483,0.0058456715,0.99978986,3.6985029e-05,9.3562061e-06,1.6495871e-05,3.8858947e-07,1.592231e-07,2.7202234e-08
15.35045394,0.0059413717,0.99964685,3.8038259e-05,9.530362e-06,1.689622e-05,4.0654137e-07,1.6698987e-07,2.7492266e-08
15.36919904,0.0059735345,0.99861886,3.8714043e-05,9.8203605e-06,1.6927158e-05,4.17172e-07,1.7417055e-07,2.7647832e-08
15.38851481,0.006157161,0.99902761,4.0484135e-05,1.0540872e-05,1.7674507e-05,4.506114e-07,1.9345341e-07,2.9237928e-08
15.40870858,0.0065153777,0.99841006,4.3414283e-05,1.1381338e-05,1.8883238e-05,5.1077819e-07,2.2489059e-07,3.1883579e-08
15.43055148,0.0072835091,0.99583791,4.9430925e-05,1.3292026e-05,2.1211539e-05,6.5511423e-07,2.9671888e-07,3.9022093e-08
15.45480561,0.0074756139,0.90859569,5.1619037e-05,1.4107862e-05,2.1722457e-05,7.1095554e-07,3.3450037e-07,3.877912e-08
15.47898429,0.0073211302,1.0002271,5.08001e-05,1.3732804e-05,2.1249567e-05,6.8109526e-07,3.1880994e-07,3.7488736e-08
15.5020097,0.0070751839,0.99990946,4.9162559e-05,1.3050017e-05,2.0904394e-05,6.3448101e-07,2.8396991e-07,3.5335522e-08
15.52426628,0.006724437,1.0011159,4.6967438e-05,1.2166715e-05,2.0055721e-05,5.8280598e-07,2.6204851e-07,3.2758214e-08
15.54518643,0.0062767145,1.0009226,4.3926862e-05,1.0946867e-05,1.8646573e-05,5.1168712e-07,2.1821347e-07,2.8278136e-08
15.56513968,0.0061053046,1.0002026,4.2870656e-05,1.0609094e-05,1.8059301e-05,4.8755923e-07,2.0369817e-07,2.7463621e-08
15.58473747,0.0060507331,0.9992109,4.2424682e-05,1.0605009e-05,1.7850484e-05,4.7832134e-07,2.1195822e-07,2.74327e-08
15.60439696,0.0060817572,0.999629,4.2833591e-05,1.0650933e-05,1.7979818e-05,4.8390106e-07,2.1124884e-07,2.7986099e-08
15.62412391,0.0060603966,1.0000276,4.2810738e-05,1.070043e-05,1.7807026e-05,4.7656824e-07,2.0767971e-07,2.6878537e-08
15.64368307,0.006027065,0.99901378,4.2663991e-05,1.0662975e-05,1.7595178e-05,4.7175444e-07,2.092484e-07,2.7113874e-08
15.66342147,0.0061221808,0.99840242,4.3562466e-05,1.0999247e-05,1.7667681e-05,4.8612451e-07,2.2084031e-07,2.7567518e-08
15.68385162,0.0064780802,0.99817915,4.642298e-05,1.1757823e-05,1.8515784e-05,5.4652145e-07,2.4339214e-07,3.0362919e-08
15.70569521,0.0068659864,0.99822429,4.9722016e-05,1.2943491e-05,1.9657675e-05,6.2065634e-07,2.846076e-07,3.3807999e-08
15.7290119,0.00719054,0.99891907,5.2768388e-05,1.4068681e-05,2.0375421e-05,6.9284689e-07,3.2773671e-07,3.6831113e-08
15.75240429,0.0068843252,0.84084422,5.1008879e-05,1.3422606e-05,1.9414958e-05,6.3457772e-07,2.9040296e-07,3.3853807e-08
15.77562397,0.0076876357,0.90435575,5.7271332e-05,1.5098249e-05,2.1902241e-05,7.9043672e-07,3.6637513e-07,4.2176297e-08
15.80075699,0.0076054213,0.79384654,5.7189219e-05,1.5529065e-05,2.1556636e-05,7.8099345e-07,3.7464285e-07,4.0574785e-08
15.82391684,0.0076560128,0.93930668,5.788365e-05,1.5789506e-05,2.2738269e-05,7.9952537e-07,3.9348889e-07,3.9406263e-08
15.84418624,0.0068472515,0.96704952,5.1815589e-05,1.3854446e-05,1.996319e-05,6.3739264e-07,2.9962544e-07,3.5024894e-08
15.86917867,0.0075857746,0.79418256,5.7777376e-05,1.5371526e-05,2.1944679e-05,7.7799433e-07,3.5899735e-07,4.2041356e-08
15.89414457,0.0075776391,0.77449795,5.8208803e-05,1.5582787e-05,2.2061983e-05,7.7829459e-07,3.5853516e-07,4.3627996e-08
15.91911048,0.0075684451,0.77593682,5.8662561e-05,1.5944396e-05,2.2004489e-05,7.8357884e-07,3.6325982e-07,4.4087561e-08
15.94410924,0.007554721,0.75861758,5.8993328e-05,1.6079782e-05,2.1993632e-05,7.9269934e-07,3.7210578e-07,4.1390205e-08
15.96920137,0.007635643,0.75563659,5.9750244e-05,1.593158e-05,2.246953e-05,8.1188181e-07,3.6784085e-07,4.5214186e-08
15.99444615,0.0076258683,0.79218595,5.9746092e-05,1.5763357e-05,2.2248854e-05,8.101414e-07,3.6129567e-07,4.5267426e-08
16.01988388,0.0076781041,0.80077017,6.0160914e-05,1.5884068e-05,2.218331e-05,8.2861541e-07,3.6800656e-07,4.5718235e-08
16.04560624,0.0077565459,0.82047867,6.0806557e-05,1.613112e-05,2.2596023e-05,8.4697852e-07,3.8838552e-07,4.570992e-08
16.07117024,0.0075346429,0.73741061,5.9106592e-05,1.5397361e-05,2.1743713e-05,8.0559888e-07,3.5814199e-07,4.7489651e-08
16.09614365,0.007498175,0.83246935,5.9026456e-05,1.5552582e-05,2.1371875e-05,8.0085574e-07,3.5443709e-07,4.6474663e-08
16.12104487,0.0074399929,0.87611792,5.8645086e-05,1.5520719e-05,2.1283477e-05,7.8957799e-07,3.5004793e-07,4.6014522e-08
16.1460814,0.0076058328,0.87283055,6.0368865e-05,1.594609e-05,2.1866861e-05,8.2890199e-07,3.6501332e-07,4.5995426e-08
16.17172922,0.0076587366,0.89053102,6.1296931e-05,1.6304227e-05,2.1877018e-05,8.5469894e-07,3.8463511e-07,4.6725797e-08
16.19651703,0.0065151364,1.0056751,5.2278122e-05,1.3868056e-05,1.8608152e-05,6.3100789e-07,3.076696e-07,3.4257499e-08
16.21687281,0.0058693858,1.0019879,4.6843468e-05,1.1936573e-05,1.6825692e-05,5.0476517e-07,2.2328436e-07,2.7584582e-08
16.23460346,0.004717502,1.000525,3.7551077e-05,9.3965508e-06,1.3581203e-05,3.2682739e-07,1.4066098e-07,1.8928624e-08
16.25052854,0.0047497706,1.0002964,3.7705203e-05,9.2794324e-06,1.3573361e-05,3.2786348e-07,1.3759047e-07,1.9562875e-08
16.26656326,0.004849691,0.99896373,3.8398085e-05,9.3321894e-06,1.3899908e-05,3.3997566e-07,1.3919244e-07,2.0594612e-08
16.28346445,0.005520832,0.9941261,4.3665723e-05,1.0700135e-05,1.5887898e-05,4.3878799e-07,1.807045e-07,2.6750782e-08
16.30407968,0.0062380548,1.0017907,4.9536267e-05,1.2460716e-05,1.8169408e-05,5.6617846e-07,2.4191242e-07,3.5615754e-08
16.3242349,0.0062285872,0.99628837,4.9636536e-05,1.28207e-05,1.8194961e-05,5.6902043e-07,2.5526287e-07,3.5213448e-08
16.34618936,0.0066284002,0.99912987,5.2866622e-05,1.3637974e-05,1.933404e-05,6.3893335e-07,2.8165216e-07,4.0115821e-08
16.36930572,0.0069618788,0.99324193,5.5267978e-05,1.4013383e-05,2.0252099e-05,6.9955339e-07,3.0230246e-07,4.4948894e-08
16.39363538,0.0069312019,1.0007167,5.4911428e-05,1.3695291e-05,2.0081111e-05,6.8822686e-07,2.9024777e-07,4.444114e-08
16.41499752,0.0057977866,0.87128535,4.5926992e-05,1.157202e-05,1.6836389e-05,4.8505525e-07,2.0648988e-07,3.3309761e-08
16.43495651,0.0057736089,1.0018259,4.5678652e-05,1.1578587e-05,1.6819022e-05,4.7574569e-07,2.0208323e-07,3.4623848e-08
16.45357532,0.0049696176,1.0023262,3.9246112e-05,1.0001147e-05,1.4425373e-05,3.5496141e-07,1.5309851e-07,2.5831002e-08
16.46960967,0.0045689213,1.0002818,3.5991863e-05,9.0974355e-06,1.3172398e-05,2.9805665e-07,1.2755311e-07,2.1379606e-08
16.48508148,0.0048179592,0.99654944,3.807503e-05,9.723255e-06,1.3942239e-05,3.3209695e-07,1.4437241e-07,2.3589768e-08
16.50226752,0.005205139,0.99828484,4.1066041e-05,1.0524777e-05,1.5098339e-05,3.8606674e-07,1.6903424e-07,2.7715797e-08
16.52030729,0.0053782174,0.99970957,4.2483898e-05,1.0961706e-05,1.5609468e-05,4.1243285e-07,1.8211246e-07,3.0101427e-08
16.53863749,0.0055344661,1.0004128,4.3894236e-05,1.129271e-05,1.6125403e-05,4.3442151e-07,1.9023519e-07,3.1472302e-08
16.55750507,0.0055514844,1.0019689,4.4170657e-05,1.1517318e-05,1.6190724e-05,4.3768199e-07,1.9366922e-07,3.2186457e-08
16.57642073,0.0058154138,0.99970677,4.6530257e-05,1.2229281e-05,1.7164915e-05,4.7976763e-07,2.1412412e-07,3.5482775e-08
16.59499921,0.0054067615,0.99545748,4.3305602e-05,1.140203e-05,1.6018092e-05,4.1612552e-07,1.8531882e-07,3.1192985e-08
16.61468481,0.0063060601,0.9913856,5.106201e-05,1.3648219e-05,1.8859802e-05,5.7348855e-07,2.610789e-07,4.096567e-08
16.63651404,0.0055154984,0.99968,4.5132262e-05,1.2252184e-05,1.6549289e-05,4.4999206e-07,2.0935186e-07,3.2573835e-08
16.65458955,0.0052694023,0.99924876,4.3163286e-05,1.1679106e-05,1.5717041e-05,4.0674047e-07,1.8991167e-07,3.040671e-08
16.67311023,0.0054814463,0.99981638,4.5272124e-05,1.2276497e-05,1.6265145e-05,4.4108479e-07,2.0703008e-07,3.2726529e-08
16.69227202,0.0058640008,0.99977691,4.8892507e-05,1.3407509e-05,1.747514e-05,5.0883437e-07,2.4034258e-07,3.6247435e-08
16.71187886,0.0055810121,0.99867892,4.6627472e-05,1.2723742e-05,1.651567e-05,4.6285968e-07,2.205303e-07,3.295917e-08
16.72961909,0.0051844671,1.0044031,4.3362531e-05,1.1910617e-05,1.5556365e-05,4.0347886e-07,1.9692666e-07,2.9371918e-08
16.74570642,0.0043437966,0.99890973,3.6319837e-05,9.8630841e-06,1.3019331e-05,2.8529423e-07,1.4078439e-07,2.0660682e-08
16.76054274,0.0043416522,0.99987968,3.6227932e-05,9.7509436e-06,1.298145e-05,2.8144143e-07,1.373147e-07,2.0331604e-08
16.77530329,0.0042342043,1.0002325,3.5480423e-05,9.5899193e-06,1.2706794e-05,2.6792447e-07,1.3406912e-07,1.9704959e-08
16.78994263,0.0042182655,0.99873027,3.5350055e-05,9.5158898e-06,1.2729742e-05,2.65138e-07,1.31227e-07,1.9666966e-08
16.80459891,0.0042831743,0.99565105,3.5922501e-05,9.6191562e-06,1.2936772e-05,2.7355005e-07,1.3520986e-07,1.9366055e-08
16.81921612,0.0043202405,0.99860361,3.6278054e-05,9.6723081e-06,1.3178905e-05,2.8012359e-07,1.3946659e-07,2.0252065e-08
16.83395761,0.004385883,0.99803452,3.6805035e-05,9.7578739e-06,1.3457564e-05,2.8678327e-07,1.4139128e-07,2.2033481e-08
16.84960282,0.004700107,0.99956426,3.9612358e-05,1.0619968e-05,1.4257554e-05,3.3175556e-07,1.6625805e-07,2.5540834e-08
16.86673569,0.0050729879,0.95803333,4.2748962e-05,1.1319613e-05,1.5216348e-05,3.8355162e-07,1.8788183e-07,2.9182528e-08
16.88291521,0.0043167018,0.80045759,3.6384773e-05,9.5562068e-06,1.2808743e-05,2.7946797e-07,1.3593411e-07,2.0150374e-08
16.89904516,0.0045303163,0.85245611,3.8190175e-05,9.9553926e-06,1.3521046e-05,3.066342e-07,1.4794176e-07,2.1867862e-08
16.9156749,0.0052317867,1.0000207,4.4441922e-05,1.154701e-05,1.5937942e-05,4.1424917e-07,1.9443671e-07,2.7551283e-08
16.93276018,0.0051176219,0.99985243,4.3486505e-05,1.1194926e-05,1.5375141e-05,3.9592796e-07,1.8954317e-07,2.6279878e-08
16.95012349,0.0052333011,0.99516156,4.4625978e-05,1.1622309e-05,1.5778937e-05,4.1696639e-07,2.0283298e-07,2.8023408e-08
16.96735054,0.0047366091,0.99392962,4.0399317e-05,1.0567949e-05,1.4253743e-05,3.4311858e-07,1.6634019e-07,2.4116713e-08
16.98353741,0.0046317094,0.98492124,3.9507513e-05,1.0335388e-05,1.3914779e-05,3.2767314e-07,1.5802772e-07,2.3173817e-08
16.99936942,0.0045193862,0.92412482,3.8630455e-05,1.0187521e-05,1.3624203e-05,3.11266e-07,1.4902761e-07,2.1734852e-08
17.01732905,0.0049304673,0.95981739,4.2550234e-05,1.1369425e-05,1.510075e-05,3.7704638e-07,1.8388116e-07,2.642193e-08
17.03449352,0.0047871239,0.99934582,4.1413188e-05,1.0946887e-05,1.456311e-05,3.5637674e-07,1.6877095e-07,2.4176021e-08
17.05141362,0.0048721699,0.99909044,4.227824e-05,1.1107026e-05,1.4759283e-05,3.6828305e-07,1.7108235e-07,2.5502937e-08
17.06779433,0.0047610913,0.99928327,4.1338297e-05,1.0930069e-05,1.4481267e-05,3.5309612e-07,1.6511788e-07,2.4432053e-08
17.08477208,0.0050201157,0.99919986,4.4053683e-05,1.1825329e-05,1.5309021e-05,3.9839255e-07,1.8913509e-07,2.6909648e-08
17.10235671,0.0049373276,1.0008882,4.3776203e-05,1.2116419e-05,1.4840399e-05,3.9412587e-07,1.9702191e-07,2.591846e-08
17.11938423,0.0047962817,1.0002487,4.2967309e-05,1.2044998e-05,1.4398025e-05,3.7684328e-07,1.915566e-07,2.4876762e-08
17.13585764,0.0046435849,0.99974449,4.1759285e-05,1.1732405e-05,1.3894928e-05,3.5574905e-07,1.8472688e-07,2.3690153e-08
17.15222701,0.0046715127,0.99962467,4.2042546e-05,1.1775717e-05,1.4016086e-05,3.5890944e-07,1.8626083e-07,2.3858337e-08
17.16886003,0.0048026553,0.9986466,4.3430645e-05,1.2333422e-05,1.4563316e-05,3.8116978e-07,2.0467353e-07,2.4680434e-08
17.18709031,0.0056749592,0.99793659,5.1571547e-05,1.4712831e-05,1.7578836e-05,5.3114081e-07,2.8460757e-07,3.4632035e-08
17.20585985,0.0050628383,0.85050616,4.6073049e-05,1.3188241e-05,1.5729924e-05,4.261731e-07,2.3483026e-07,2.7253391e-08
17.2232872,0.0048591056,0.88730122,4.4195329e-05,1.2486856e-05,1.5011428e-05,3.9033405e-07,2.1126779e-07,2.5278974e-08
17.24016592,0.0046497663,0.80083203,4.2278171e-05,1.1867969e-05,1.4344346e-05,3.5583564e-07,1.9384458e-07,2.2426739e-08
17.25816193,0.0055115686,0.99983968,5.0311671e-05,1.4202124e-05,1.7431324e-05,5.0077736e-07,2.6945271e-07,3.269989e-08
17.27778694,0.0053715502,1.0026149,4.905045e-05,1.3834065e-05,1.6918553e-05,4.7419052e-07,2.5655101e-07,3.1336984e-08
17.29353281,0.0045078715,0.8319472,4.0902379e-05,1.1398472e-05,1.4106881e-05,3.3213247e-07,1.7455851e-07,2.054067e-08
17.31118069,0.005419997,0.99991539,4.9007522e-05,1.338456e-05,1.6926888e-05,4.7863576e-07,2.4291986e-07,2.9114367e-08
17.33046252,0.0054385543,0.99970939,4.9186158e-05,1.3402756e-05,1.711895e-05,4.804448e-07,2.4123427e-07,2.9910779e-08
17.34954396,0.0053208058,1.0007302,4.8210776e-05,1.2939871e-05,1.6573262e-05,4.5686897e-07,2.2086218e-07,2.8888356e-08
17.36811403,0.0051645004,1.0003997,4.6426402e-05,1.2244284e-05,1.6080131e-05,4.2614093e-07,2.0382717e-07,2.6891853e-08
17.38600567,0.0049492871,1.0000436,4.4033857e-05,1.1360466e-05,1.5393074e-05,3.8571864e-07,1.7879144e-07,2.437839e-08
17.40329177,0.0048315304,0.99990671,4.2864165e-05,1.0927487e-05,1.4863038e-05,3.6449068e-07,1.6437858e-07,2.4111027e-08
17.42023508,0.0047263163,1.000002,4.1874908e-05,1.0629885e-05,1.4418743e-05,3.4914549e-07,1.5794765e-07,2.2532866e-08
17.43690202,0.0046790203,0.99965707,4.1266103e-05,1.0491073e-05,1.4334204e-05,3.4186544e-07,1.5451321e-07,2.1623962e-08
17.45298479,0.0045521784,1.0001189,4.0092127e-05,1.0222788e-05,1.3887152e-05,3.2426391e-07,1.4798576e-07,2.0506834e-08
17.46837098,0.004005734,1.0027609,3.5268514e-05,9.1245777e-06,1.2267328e-05,2.5314502e-07,1.1870971e-07,1.5663167e-08
17.48209824,0.0038463777,0.99901974,3.3685025e-05,8.7327271e-06,1.1915568e-05,2.3298802e-07,1.1067654e-07,1.4618457e-08
17.4962917,0.0043971984,0.99024611,3.8473072e-05,9.9624555e-06,1.391532e-05,3.0605242e-07,1.5114909e-07,2.0309683e-08
17.51298775,0.0047343283,0.99919543,4.1684926e-05,1.0847396e-05,1.5159524e-05,3.6061179e-07,1.7550686e-07,2.3980171e-08
17.52978415,0.0050474212,0.99772113,4.4574223e-05,1.1826069e-05,1.6243098e-05,4.1073292e-07,2.0238476e-07,2.5542865e-08
17.54807892,0.004964406,0.99807799,4.3859396e-05,1.1910217e-05,1.5884546e-05,3.9930516e-07,2.0161992e-07,2.4352839e-08
17.56591125,0.0048476548,1.0016923,4.2751685e-05,1.1551974e-05,1.5409494e-05,3.7773423e-07,1.887672e-07,2.3255362e-08
17.58308024,0.0047815979,1.0000788,4.2143375e-05,1.114808e-05,1.5233893e-05,3.6720879e-07,1.7825999e-07,2.2938125e-08
17.59977076,0.0044692805,0.91128592,3.9492556e-05,1.0414486e-05,1.425066e-05,3.2248525e-07,1.5658797e-07,2.1616849e-08
17.61650954,0.0048123676,1.0003122,4.2480826e-05,1.109512e-05,1.5492171e-05,3.7172392e-07,1.7617033e-07,2.6033851e-08
17.6335258,0.0047002202,1.0006146,4.1453172e-05,1.0670862e-05,1.515756e-05,3.5386677e-07,1.6527263e-07,2.5209084e-08
17.64833246,0.0036731983,1.0059379,3.2630431e-05,8.3164837e-06,1.1848887e-05,2.2083501e-07,1.0286206e-07,1.282304e-08
17.66052868,0.003345149,1.0001591,2.9729588e-05,7.5844189e-06,1.071742e-05,1.8155823e-07,8.5541232e-08,1.1086099e-08
17.67323928,0.0038976386,0.99696763,3.47992e-05,8.9975596e-06,1.2619289e-05,2.4734317e-07,1.1744151e-07,1.6784633e-08
17.68921177,0.0050716576,0.99909286,4.5670105e-05,1.2085444e-05,1.6680718e-05,4.249885e-07,2.0349795e-07,3.0921173e-08
17.70772496,0.0051772732,0.99985882,4.6709269e-05,1.2255386e-05,1.6932959e-05,4.4038938e-07,2.0394537e-07,3.1847045e-08
17.72641168,0.0051976022,0.99944565,4.718116e-05,1.2397063e-05,1.6960278e-05,4.4674087e-07,2.0764933e-07,3.1963196e-08
17.74516259,0.0052357071,0.99883281,4.7572713e-05,1.2414483e-05,1.6998586e-05,4.5001304e-07,2.0576693e-07,3.2668251e-08
17.76435699,0.0054931444,0.99852188,5.0452543e-05,1.323296e-05,1.7939545e-05,4.9651108e-07,2.2808098e-07,3.4697975e-08
17.7846193,0.0057484224,0.99769629,5.3305155e-05,1.4066531e-05,1.8693502e-05,5.4923112e-07,2.5288376e-07,3.8880979e-08
17.80698626,0.0066256008,0.99700042,6.2272805e-05,1.6451893e-05,2.1607681e-05,7.3529147e-07,3.3650882e-07,5.1365423e-08
17.83179197,0.0068525557,0.84254814,6.504193e-05,1.7132055e-05,2.2461809e-05,7.8873328e-07,3.6242844e-07,5.4118143e-08
17.85518386,0.0059927101,0.83266806,5.7512012e-05,1.4770293e-05,1.9475388e-05,6.1067673e-07,2.776133e-07,4.0485719e-08
17.87736717,0.0068332435,0.82967493,6.6251764e-05,1.6615742e-05,2.28494e-05,7.9491668e-07,3.4470605e-07,4.9607431e-08
17.90119587,0.0067897156,0.78838821,6.7418535e-05,1.7426498e-05,2.2561732e-05,8.1191764e-07,3.7231466e-07,5.234892e-08
17.92304448,0.0054424949,0.72968481,5.4976996e-05,1.4259766e-05,1.7959071e-05,5.4338989e-07,2.6311864e-07,3.5247971e-08
17.94275895,0.0048772938,0.83195451,4.9572648e-05,1.2525037e-05,1.6190527e-05,4.4352848e-07,2.1231448e-07,2.7586569e-08
17.96200505,0.0055653974,1.0049742,5.6574705e-05,1.3876145e-05,1.8686495e-05,5.6823566e-07,2.6230731e-07,3.603879e-08
17.98003724,0.0052251243,0.8792538,5.2873127e-05,1.2657787e-05,1.7608666e-05,4.9984811e-07,2.2854297e-07,3.0479342e-08
17.99855198,0.0039382146,0.68142857,4.0102831e-05,9.6050393e-06,1.3767632e-05,2.9852852e-07,1.3695121e-07,1.795698e-08
18.015368,0.0051564658,0.90999999,5.2098133e-05,1.2316646e-05,1.7482246e-05,4.8663084e-07,2.1830405e-07,2.8764056e-08
18.03498857,0.0047358444,0.84984198,4.8194472e-05,1.1719772e-05,1.6113772e-05,4.2448321e-07,2.0410372e-07,2.4694207e-08
18.05337927,0.0047330814,0.87305702,4.7880327e-05,1.1135181e-05,1.6016678e-05,4.1554347e-07,1.9319641e-07,2.3758487e-08
18.0704473,0.0045057563,0.8750227,4.527922e-05,1.0106762e-05,1.5169943e-05,3.7470857e-07,1.6900371e-07,2.0747429e-08
18.08674968,0.0037554137,0.85047203,3.7739501e-05,8.3310979e-06,1.2692089e-05,2.6442615e-07,1.2213703e-07,1.3901119e-08
18.10190067,0.0042138658,0.95640223,4.2249595e-05,8.987928e-06,1.413721e-05,3.2598459e-07,1.4495932e-07,1.7979886e-08
18.11716736,0.0042366432,0.99905845,4.2536528e-05,8.9153771e-06,1.4238695e-05,3.3183435e-07,1.4896873e-07,1.8898e-08
18.13255277,0.0042058263,0.97259905,4.2242833e-05,8.652306e-06,1.4207318e-05,3.2540057e-07,1.3878204e-07,1.9013438e-08
18.1480621,0.0045634914,0.99654427,4.569584e-05,9.0637527e-06,1.5790865e-05,3.8607551e-07,1.6132317e-07,2.1925259e-08
18.16423347,0.0039168708,0.90701273,3.9089246e-05,7.5437432e-06,1.35681e-05,2.8760374e-07,1.2358842e-07,1.6647854e-08
18.17969775,0.0041776604,0.99977748,4.1355101e-05,7.5131002e-06,1.4600271e-05,3.2139936e-07,1.2973363e-07,1.8822477e-08
18.19495084,0.0041884974,0.99924971,4.1187131e-05,7.0902062e-06,1.4813903e-05,3.1988268e-07,1.1896273e-07,1.9212363e-08
18.21032008,0.0041108371,1.0007184,4.0059665e-05,6.690156e-06,1.4523195e-05,3.0407314e-07,1.0960487e-07,1.8767161e-08
18.22543011,0.004028678,0.99958409,3.9101825e-05,6.421265e-06,1.430465e-05,2.9240918e-07,1.0544392e-07,1.7134828e-08
18.24040059,0.0040251989,1.0003482,3.9019856e-05,6.3422585e-06,1.4136292e-05,2.9108173e-07,1.0294106e-07,1.6343159e-08
18.25536889,0.0040466632,1.0001129,3.8947244e-05,6.1315644e-06,1.4253477e-05,2.9039399e-07,9.7750813e-08,1.6426826e-08
18.27044372,0.0040793054,1.0001676,3.9168888e-05,6.0283831e-06,1.4318174e-05,2.9348696e-07,9.4791086e-08,1.7360486e-08
18.28557245,0.0041750578,1.0003285,4.0062145e-05,6.1719914e-06,1.4580504e-05,3.0613739e-07,1.0091553e-07,1.8468319e-08
18.300994,0.0041963183,1.0006141,4.0282453e-05,6.114713e-06,1.4523091e-05,3.0929806e-07,1.002188e-07,1.8105791e-08
18.3167614,0.0042829021,1.0015193,4.108862e-05,6.2185865e-06,1.4711122e-05,3.1898258e-07,1.0081648e-07,1.8957572e-08
18.33276353,0.0043042421,1.000674,4.1296443e-05,6.1647167e-06,1.455872e-05,3.2151866e-07,9.9297603e-08,1.8515096e-08
18.3493673,0.0045377628,0.99182265,4.3608908e-05,6.534791e-06,1.5306097e-05,3.5901069e-07,1.1174107e-07,1.9796667e-08
18.36731824,0.0045958423,0.91273471,4.4410936e-05,6.704159e-06,1.5375924e-05,3.7548412e-07,1.2099731e-07,1.8964844e-08
18.38664784,0.0056315127,1.0167959,5.4723856e-05,8.3145357e-06,1.8983937e-05,5.6882162e-07,1.8775222e-07,2.7555957e-08
18.40606564,0.0052585802,0.94479213,5.091768e-05,7.3272343e-06,1.729755e-05,4.9441111e-07,1.5015577e-07,2.3853561e-08
18.42620687,0.0055979072,0.99916075,5.3814032e-05,7.4271121e-06,1.8402733e-05,5.5578203e-07,1.6132398e-07,2.6296678e-08
18.44609602,0.0056518666,0.99983139,5.3951099e-05,7.2417937e-06,1.8690432e-05,5.5801835e-07,1.5598553e-07,2.6673584e-08
18.46622044,0.0050540358,0.87391398,4.7952705e-05,6.2569241e-06,1.6761113e-05,4.4595761e-07,1.1800206e-07,2.2458799e-08
18.4876764,0.0058777339,0.99865359,5.5314965e-05,6.9125135e-06,1.9521467e-05,5.9514383e-07,1.4896402e-07,2.9117427e-08
18.50989532,0.0060332127,0.99728667,5.7075603e-05,7.3551104e-06,2.0076437e-05,6.3168078e-07,1.6344205e-07,2.9777083e-08
18.53305104,0.0062014774,0.9980174,5.9355918e-05,7.916246e-06,2.048816e-05,6.7679408e-07,1.8319946e-07,2.9528527e-08
18.55646495,0.0061918647,0.99852852,6.021772e-05,8.3872892e-06,2.0422351e-05,6.8770268e-07,1.917244e-07,2.8508224e-08
18.58041793,0.00640557,0.99977086,6.3038909e-05,8.9885953e-06,2.1019007e-05,7.4618446e-07,2.0577453e-07,3.1250971e-08
18.604609,0.0064637362,0.99723761,6.4137052e-05,9.0794074e-06,2.1125513e-05,7.6664781e-07,2.1220982e-07,3.3176662e-08
18.62986832,0.0066115025,0.98532029,6.6218537e-05,9.4426063e-06,2.1687039e-05,8.0998746e-07,2.181139e-07,3.4614932e-08
18.65485063,0.0061911155,0.9313645,6.3428861e-05,9.6413961e-06,2.0411968e-05,7.3372399e-07,2.0853198e-07,3.0024852e-08
18.67995627,0.0065073595,0.99909026,6.8178574e-05,1.0865977e-05,2.1501635e-05,8.2316067e-07,2.4145429e-07,3.1693248e-08
18.70269012,0.0056646084,0.99705489,6.0374177e-05,9.7619574e-06,1.860027e-05,6.388518e-07,1.8565164e-07,2.3422741e-08
18.72449534,0.0055591226,0.99859426,5.9992154e-05,9.788785e-06,1.8200145e-05,6.1960381e-07,1.7753955e-07,2.2741849e-08
18.74648977,0.0057599905,1.0002176,6.2839989e-05,1.0499742e-05,1.8903947e-05,6.7157492e-07,1.9447474e-07,2.4714444e-08
18.76880631,0.0059407868,0.99740749,6.4755565e-05,1.0522432e-05,1.9343959e-05,7.1281921e-07,2.0390085e-07,2.4935475e-08
18.79107322,0.0051754545,0.85472107,5.6051963e-05,8.6785855e-06,1.6891851e-05,5.402351e-07,1.4613653e-07,1.9790691e-08
18.80986934,0.0048421476,0.75071601,5.2457249e-05,8.147077e-06,1.5833093e-05,4.7303491e-07,1.2816481e-07,1.7697165e-08
18.82779181,0.0050469438,0.75473765,5.5178784e-05,8.9067081e-06,1.6545819e-05,5.1887766e-07,1.4714797e-07,1.871316e-08
18.85015139,0.0063429421,0.93809508,7.0848979e-05,1.2337003e-05,2.091788e-05,8.3688088e-07,2.6713893e-07,2.6906748e-08
18.87658312,0.0067959231,0.96105417,7.7488889e-05,1.3795723e-05,2.2168821e-05,9.8078312e-07,3.1205385e-07,2.8253983e-08
18.90247396,0.0065682373,0.92895626,7.6384331e-05,1.4663844e-05,2.128031e-05,9.4558827e-07,3.3091965e-07,2.5303771e-08
18.92819491,0.0068332233,0.89990603,8.0411549e-05,1.6362713e-05,2.1637718e-05,3.0595204e-08,3.8690521e-07,2.5042304e-08
18.95388372,0.0056890707,0.81205883,6.7863705e-05,1.4534822e-05,1.7858303e-05,7.3281685e-07,3.0118422e-07,1.7706283e-08
18.9743135,0.0051431913,0.74233482,6.1659852e-05,1.3495299e-05,1.6052708e-05,6.0558214e-07,2.6229028e-07,1.4462504e-08
18.99049225,0.0030434679,0.50487265,3.683558e-05,8.3324464e-06,9.4991367e-06,2.1970612e-07,9.8472246e-08,4.6051789e-09
19.00475514,0.0036912508,1.0028841,4.4562805e-05,9.8808075e-06,1.1541613e-05,3.162538e-07,1.3452948e-07,7.2966403e-09
19.01957499,0.0032243581,0.74774684,3.9012958e-05,8.4915846e-06,1.0292935e-05,2.4536975e-07,1.0297656e-07,5.2453769e-09
19.03596144,0.003267939,0.49975831,3.9635657e-05,8.4927569e-06,1.073466e-05,2.5277384e-07,1.0019588e-07,5.2806734e-09
19.049748,0.0041334356,0.59998571,5.0059079e-05,1.0641164e-05,1.3038418e-05,3.9736973e-07,1.5086042e-07,9.0315063e-09
19.06836006,0.004932563,0.6557788,5.988735e-05,1.2667544e-05,1.5519705e-05,5.6649053e-07,2.1337389e-07,1.2199472e-08
19.08756707,0.0048884055,0.65068992,5.9764521e-05,1.2584859e-05,1.5231523e-05,5.6151812e-07,2.1464669e-07,1.1499592e-08
19.1069304,0.0049988425,0.64599627,6.1568348e-05,1.2937013e-05,1.5470761e-05,5.9017498e-07,2.2065141e-07,1.1770121e-08
19.12717348,0.0053389231,0.67187663,6.6330141e-05,1.4002689e-05,1.6416747e-05,6.7895262e-07,2.4664262e-07,1.2895106e-08
19.14939531,0.006019963,0.74104468,7.5831093e-05,1.64496e-05,1.8535817e-05,8.7403989e-07,3.2506749e-07,1.5672747e-08
19.1753683,0.0070256998,0.83572707,9.0410811e-05,2.2450114e-05,2.1627212e-05,3.8174982e-08,5.5274428e-07,1.9120678e-08
19.20262127,0.0068533522,0.77907845,9.0502355e-05,2.7699194e-05,2.0878683e-05,3.5283505e-08,6.6497707e-07,1.6998201e-08
19.22939684,0.0064566307,0.66262896,8.7404019e-05,3.1324099e-05,1.9584325e-05,2.9551659e-08,6.4608892e-07,1.4488937e-08
19.25275586,0.0054497714,0.5681666,7.4418642e-05,2.7057811e-05,1.6311566e-05,7.78573e-07,4.5353899e-07,1.0640344e-08
19.2729792,0.0048595364,0.50150578,6.6805381e-05,2.4408992e-05,1.4470136e-05,6.2868722e-07,3.7737644e-07,8.4819488e-09
19.29170445,0.0046672129,0.49994148,6.4466755e-05,2.3145485e-05,1.3804148e-05,5.8553587e-07,3.3801564e-07,7.4597271e-09
19.3113351,0.0055748628,0.56476973,7.7293141e-05,2.7337586e-05,1.6468712e-05,8.3492747e-07,4.7513325e-07,9.8050805e-09
19.33508304,0.0061789729,0.60122385,8.6138811e-05,2.9935999e-05,1.8123209e-05,2.7241975e-08,5.7234355e-07,1.0693394e-08
19.36095447,0.0070214038,0.63544126,9.7964773e-05,3.2527878e-05,2.0542541e-05,3.9255458e-08,7.1898459e-07,1.2249607e-08
19.38917675,0.0071739835,0.65804002,9.999552e-05,3.2294783e-05,2.0876647e-05,4.1731879e-08,7.2469662e-07,1.3036089e-08
19.41512291,0.0053260904,1.0014906,7.4719899e-05,2.4586976e-05,1.5420839e-05,7.7169109e-07,4.1523005e-07,7.2222124e-09
19.43773755,0.0056610472,0.6585039,7.9859226e-05,2.7286038e-05,1.6532216e-05,8.7996534e-07,4.9168883e-07,8.0376299e-09
19.45597114,0.0038430538,0.50277692,5.4323072e-05,1.8357091e-05,1.1141318e-05,4.1014794e-07,2.2763583e-07,3.8716508e-09
19.46884363,0.0026423414,0.50436375,3.7403257e-05,1.2458877e-05,7.7299599e-06,1.952044e-07,1.064522e-07,1.5749809e-09
19.47940545,0.0028500359,0.68702624,4.0310332e-05,1.3332901e-05,8.4961439e-06,2.2637232e-07,1.2341784e-07,2.0119671e-09
19.49012186,0.0025559332,0.65058712,3.6163599e-05,1.1881491e-05,7.5572758e-06,1.8257485e-07,9.9947662e-08,1.377552e-09
19.49988745,0.0023378795,0.61175015,3.3051359e-05,1.0769631e-05,6.9388053e-06,1.523138e-07,8.1134518e-08,1.034836e-09
19.51342102,0.003615029,1.0010423,5.1118123e-05,1.6441011e-05,1.0974715e-05,3.6298524e-07,1.8961205e-07,3.35309e-09
19.52746453,0.0034225693,1.0001294,4.8361956e-05,1.5231462e-05,1.0216398e-05,3.2536213e-07,1.6808792e-07,2.8700621e-09
19.54114797,0.0033939362,0.99984192,4.7880248e-05,1.4730432e-05,1.009169e-05,3.1865996e-07,1.598927e-07,2.7618298e-09
19.55499376,0.003523417,0.99920277,4.9587686e-05,1.4871839e-05,1.0515583e-05,3.4200811e-07,1.6416052e-07,2.9262885e-09
19.56921138,0.0035651234,0.9994796,5.0003094e-05,1.4764217e-05,1.0508366e-05,3.4968205e-07,1.6335764e-07,2.7187441e-09
19.58356126,0.0035919407,0.99897921,5.0339516e-05,1.4610119e-05,1.0509337e-05,3.5502423e-07,1.6117399e-07,2.7540351e-09
19.59825482,0.003703969,0.99952927,5.1897162e-05,1.5108346e-05,1.0735301e-05,3.786383e-07,1.7494392e-07,3.0461788e-09
19.61341697,0.0038906499,0.99762982,5.4580245e-05,1.6196284e-05,1.1271475e-05,4.1829176e-07,2.0071424e-07,3.7097826e-09
19.62921967,0.0037904647,0.82276998,5.3489741e-05,1.6680717e-05,1.1013004e-05,4.0282054e-07,2.051143e-07,3.7415021e-09
19.64588474,0.0032244876,0.49669675,4.5905585e-05,1.4923031e-05,9.7051333e-06,2.9755993e-07,1.6250933e-07,2.7323347e-09
19.6608914,0.0041351,0.49829253,5.8954263e-05,1.9391983e-05,1.1974391e-05,4.861557e-07,2.5971885e-07,4.9967001e-09
19.67955191,0.0052811565,0.60491208,7.5720336e-05,2.5498022e-05,1.5173224e-05,7.9597317e-07,4.2864613e-07,7.4647619e-09
19.70285927,0.0068415375,0.79966277,9.8396318e-05,3.4064825e-05,1.9595528e-05,3.9663501e-08,7.5036932e-07,1.0923381e-08
19.73027218,0.0064828595,0.74982399,9.3597997e-05,3.2829981e-05,1.8302523e-05,3.426549e-08,6.8949184e-07,1.1291721e-08
19.75752157,0.0070258887,0.78472191,0.00010124796,3.5060094e-05,1.9772651e-05,4.2200328e-08,7.7573433e-07,1.4819278e-08
19.78585447,0.0070623307,0.72673662,0.00010168104,3.566845e-05,1.971747e-05,4.326067e-08,7.9254507e-07,1.2893482e-08
19.81446528,0.0070777227,0.64591891,0.00010189578,3.7014228e-05,1.975858e-05,4.4005752e-08,8.4009985e-07,9.0892626e-09
19.84304199,0.0069466338,0.58527545,9.9929885e-05,3.7637925e-05,1.9317495e-05,4.2326342e-08,8.4463769e-07,8.7214399e-09
19.86749073,0.0054148913,1.0004971,7.7669699e-05,2.9058231e-05,1.5347543e-05,8.7132e-07,5.4332749e-07,6.3140391e-09
19.88454295,0.00443654,1.0045269,6.3518501e-05,2.320812e-05,1.2478754e-05,5.9152574e-07,3.5789417e-07,4.4156656e-09
19.90202677,0.0048706858,0.9910632,6.968897e-05,2.6211706e-05,1.3692587e-05,7.1064476e-07,4.4241356e-07,5.3990181e-09
19.92575477,0.0070933767,0.96142972,0.00010111842,3.8651739e-05,1.9937472e-05,4.7430333e-08,9.2646733e-07,9.6992727e-09
19.95117821,0.0060128029,0.67733222,8.5497268e-05,3.3067997e-05,1.6878594e-05,2.9800069e-08,6.8337939e-07,9.0137459e-09
19.97311765,0.0051694519,0.49694238,7.3158559e-05,2.7833817e-05,1.4450295e-05,7.9427596e-07,4.9682994e-07,7.5055352e-09
19.99684911,0.0055369581,0.46605413,7.8018506e-05,2.9546834e-05,1.5595625e-05,9.0985558e-07,5.6441564e-07,8.4543954e-09
20.01978852,0.0054704035,0.50047603,7.6332086e-05,2.8416442e-05,1.5335321e-05,8.8690045e-07,5.4171914e-07,7.8080971e-09
20.04122889,0.005115354,0.50051466,7.1008689e-05,2.6396555e-05,1.4343703e-05,7.7959236e-07,4.8186319e-07,7.0326904e-09
20.06172798,0.0050232244,0.50055784,6.9443885e-05,2.5444857e-05,1.4044535e-05,7.529509e-07,4.5831241e-07,7.5038214e-09
20.08283219,0.0056305255,0.52336851,7.718996e-05,2.6989775e-05,1.5702228e-05,9.4531846e-07,5.4982562e-07,9.5620476e-09
20.10959688,0.0065218514,0.72777138,8.8453174e-05,2.9096704e-05,1.8373469e-05,4.0681322e-08,7.3349988e-07,1.2180961e-08
20.13634323,0.0066873156,0.75769482,8.8983421e-05,2.5192877e-05,1.8865531e-05,4.307678e-08,6.803627e-07,1.3062586e-08
20.16268933,0.006654445,0.76336735,8.7225801e-05,2.2556361e-05,1.8654219e-05,4.2237947e-08,6.0462429e-07,1.049917e-08
20.18951741,0.0065295467,0.75296296,8.4756671e-05,2.0774042e-05,1.8073293e-05,3.9209923e-08,5.4506216e-07,9.1950935e-09
20.21606899,0.0065046587,0.76132402,8.2783493e-05,1.8407511e-05,1.7995549e-05,3.8837209e-08,4.8967659e-07,8.2569164e-09
20.24254189,0.0064986495,0.7673194,8.0582765e-05,1.6049752e-05,1.7942372e-05,3.8015049e-08,4.344413e-07,6.7300016e-09
20.26928107,0.0066312338,0.82249309,7.9695692e-05,1.445968e-05,1.8315307e-05,4.006767e-08,4.191954e-07,6.1526131e-09
20.29205587,0.0049492047,0.6195154,5.7785047e-05,9.406169e-06,1.3814427e-05,6.6733315e-07,2.1069675e-07,3.537507e-09
20.3125663,0.0063346123,0.80590433,7.2282612e-05,1.1198115e-05,1.8034079e-05,3.5038566e-08,3.2028224e-07,5.4360329e-09
20.33272962,0.0043924614,0.9733924,4.8781523e-05,6.9469242e-06,1.2364421e-05,5.1629283e-07,1.4638433e-07,2.8895309e-09
20.35047067,0.0045874654,0.99746001,4.9669764e-05,6.6610736e-06,1.2951679e-05,5.5073143e-07,1.4732639e-07,3.5050957e-09
20.36954561,0.0046783596,0.9582032,4.9485236e-05,6.4081721e-06,1.3277081e-05,5.6407023e-07,1.4403402e-07,3.6924857e-09
20.38860442,0.0049153417,0.82390421,5.0955314e-05,6.4605579e-06,1.4017908e-05,6.1446113e-07,1.5255181e-07,4.1231014e-09
20.40872596,0.0050347496,0.64528109,5.1123506e-05,6.3435708e-06,1.4389905e-05,6.3903731e-07,1.5669907e-07,4.5270033e-09
20.42909014,0.0050301388,0.68176148,5.0293587e-05,6.2856721e-06,1.4370702e-05,6.3806382e-07,1.5960608e-07,4.7610661e-09
20.44935679,0.0049478741,0.6392306,4.8624082e-05,6.341249e-06,1.4190119e-05,6.165881e-07,1.721822e-07,4.6410888e-09
20.46951452,0.0050068283,0.67275219,4.7986042e-05,5.7976196e-06,1.423002e-05,6.1386263e-07,1.5698847e-07,4.4848706e-09
20.48956748,0.0049547663,0.63600289,4.6791023e-05,5.6521698e-06,1.4144961e-05,5.9738498e-07,1.5146128e-07,4.0456803e-09
20.50939937,0.0048693789,0.62895661,4.5370402e-05,5.4596323e-06,1.4082583e-05,5.6712209e-07,1.4524074e-07,3.98709e-09
20.5291686,0.0049058483,0.73267022,4.5105524e-05,5.4177285e-06,1.4171084e-05,5.6851212e-07,1.4584827e-07,4.317156e-09
20.54852224,0.0049286223,0.68359705,4.5118492e-05,5.4932849e-06,1.4244746e-05,5.7004199e-07,1.4626243e-07,3.741084e-09
20.56817953,0.0048793234,0.63965918,4.4505291e-05,5.4346331e-06,1.4096318e-05,5.5419075e-07,1.3910885e-07,3.1189201e-09
20.58787132,0.0048855355,0.72486541,4.4096483e-05,5.3214423e-06,1.3955858e-05,5.5094594e-07,1.3768356e-07,3.1929433e-09
20.60778302,0.0050258067,0.72370855,4.5174254e-05,5.4207464e-06,1.4258176e-05,5.7513155e-07,1.4258872e-07,3.8936185e-09
20.62804892,0.0046158986,1.0060573,4.1427081e-05,5.0128388e-06,1.3077844e-05,4.8298426e-07,1.2144489e-07,3.5990264e-09
20.64532233,0.0046085029,0.97465565,4.1506527e-05,5.2197475e-06,1.3121696e-05,4.8147594e-07,1.2772824e-07,3.2016464e-09
20.66251226,0.0040586465,0.53470593,3.6807229e-05,4.7449504e-06,1.1567395e-05,3.7809494e-07,1.0366866e-07,2.5784873e-09
20.6798939,0.0043707247,0.6125544,3.9641919e-05,5.2196132e-06,1.2533269e-05,4.3686745e-07,1.2255693e-07,3.0183859e-09
20.69870888,0.0047586987,0.66886266,4.2963893e-05,5.7591181e-06,1.3531216e-05,5.1330114e-07,1.5108462e-07,4.0122957e-09
20.71761766,0.0046332179,0.64933925,4.1427002e-05,5.4600854e-06,1.3032891e-05,4.8078687e-07,1.4487927e-07,3.4532455e-09
20.73515511,0.0046612312,0.64028274,4.1053884e-05,5.3044339e-06,1.3076658e-05,4.7584134e-07,1.4000812e-07,3.1871518e-09
20.75649472,0.005988257,0.82726849,5.1462247e-05,6.3893949e-06,1.6504236e-05,7.5939818e-07,2.1275652e-07,4.8006014e-09
20.78142277,0.0058880045,0.85750163,4.9268089e-05,5.599858e-06,1.6054883e-05,7.087769e-07,1.6888713e-07,4.2487705e-09
20.80727812,0.0063431136,0.82919793,5.2496782e-05,5.7638331e-06,1.6964246e-05,8.0526962e-07,1.810709e-07,4.9772711e-09
20.83256239,0.0063473525,0.83193782,5.1938803e-05,5.5055598e-06,1.6976034e-05,7.8840015e-07,1.6651591e-07,5.1820884e-09
20.85960137,0.0070874934,0.91286197,5.8099722e-05,6.1826022e-06,1.8835012e-05,9.8118841e-07,2.0209439e-07,6.0996524e-09
20.88498742,0.0048785083,0.72519527,4.0446412e-05,4.4791328e-06,1.2960309e-05,4.8383518e-07,1.145877e-07,2.8784707e-09
20.90776663,0.0058398609,0.83787507,4.8211781e-05,5.0943089e-06,1.5183671e-05,6.8519569e-07,1.4551825e-07,3.6406523e-09
20.93284847,0.006812226,0.90019381,5.6469713e-05,5.9684207e-06,1.7536179e-05,9.2375997e-07,1.9019521e-07,3.9881025e-09
20.96023593,0.0062852487,0.98241595,5.1569227e-05,5.2277084e-06,1.5957136e-05,7.754168e-07,1.5355189e-07,4.0316815e-09
20.98312257,0.0058569546,0.9830219,4.7712489e-05,4.8101021e-06,1.4903429e-05,6.6556792e-07,1.3181743e-07,3.682424e-09
21.0053032,0.0055718612,0.99682871,4.5470478e-05,4.7005029e-06,1.4388322e-05,6.0706776e-07,1.26473e-07,3.7759079e-09
21.03039907,0.0074665077,0.9835859,6.1101799e-05,6.583046e-06,1.9391767e-05,4.1309245e-08,2.3108503e-07,4.6984939e-09
21.05638336,0.0055861385,0.75287197,4.6449915e-05,5.2994374e-06,1.449096e-05,6.253971e-07,1.4855868e-07,3.0758224e-09
21.07794825,0.0054751452,0.80589325,4.6065813e-05,5.6681284e-06,1.4191291e-05,6.1650001e-07,1.6426925e-07,4.1931155e-09
21.09784125,0.0047089327,0.99959271,3.9075182e-05,4.6329183e-06,1.212261e-05,4.5109309e-07,1.1307462e-07,5.4883743e-09
21.11641169,0.0045790393,0.99961641,3.802376e-05,4.6558045e-06,1.1855646e-05,4.2681793e-07,1.0782794e-07,4.0897874e-09
21.13487991,0.004936801,0.99307295,4.1252172e-05,5.3056809e-06,1.2945895e-05,5.0039223e-07,1.3196634e-07,2.8269037e-09
21.15648715,0.0060905805,0.86577703,5.1380015e-05,6.7649182e-06,1.5989743e-05,7.7523812e-07,2.0527525e-07,3.4449802e-09
21.18266096,0.0068813812,0.88744741,5.9437532e-05,8.5376567e-06,1.8276491e-05,3.69436e-08,2.9136033e-07,5.319299e-09
21.21097091,0.0073796022,0.96706076,6.6039832e-05,1.005561e-05,1.9606351e-05,4.6085877e-08,3.6856404e-07,6.7458416e-09
21.23985155,0.006954279,0.88505183,6.4778852e-05,1.0867539e-05,1.7885136e-05,3.8140917e-08,3.4655984e-07,5.3557557e-09
21.26672038,0.0060233679,0.76338338,5.7839753e-05,1.0031609e-05,1.5144e-05,8.2644169e-07,2.6481283e-07,4.0167527e-09
21.28971419,0.0057654189,0.69286441,5.5980411e-05,9.6171404e-06,1.4500004e-05,7.5470963e-07,2.3755086e-07,3.5407306e-09
21.31318231,0.0053660795,0.68179203,5.1628248e-05,8.3400148e-06,1.3403941e-05,6.4737347e-07,1.9510548e-07,3.1331976e-09
21.33899772,0.0066494161,0.7954034,6.3136396e-05,9.718702e-06,1.666457e-05,9.8123465e-07,2.8695133e-07,4.3441235e-09
21.36528027,0.0061575421,0.74661167,5.8442434e-05,8.9605599e-06,1.5355405e-05,8.4205177e-07,2.5439045e-07,3.8339604e-09
21.39034395,0.0063945645,0.8202518,6.0491779e-05,8.6561406e-06,1.5825473e-05,8.9713695e-07,2.4600862e-07,3.9041339e-09
21.41401485,0.0059342038,0.78578675,5.5906394e-05,7.5187035e-06,1.4809595e-05,7.6413713e-07,1.9927046e-07,3.677085e-09
21.43924671,0.0056790926,0.77015812,5.4048031e-05,7.7409216e-06,1.4200764e-05,7.0885469e-07,1.9998806e-07,3.8909886e-09
21.45725342,0.0038862066,0.55377115,3.7012693e-05,5.3153883e-06,9.7966636e-06,3.3391259e-07,9.3207732e-08,2.2972037e-09
21.47170328,0.0034570136,0.4997572,3.2853987e-05,4.6539005e-06,8.8454761e-06,2.6428447e-07,7.2678161e-08,1.8931376e-09
21.48598942,0.0033397613,0.50232343,3.1448016e-05,4.4136099e-06,8.7486694e-06,2.4489182e-07,6.5600749e-08,2.1663141e-09
21.49898327,0.0047054218,0.7573802,4.3825418e-05,6.1601872e-06,1.2969191e-05,4.7502264e-07,1.2794133e-07,4.4869793e-09
21.52385153,0.0041960678,0.59638834,3.9204656e-05,5.7001443e-06,1.1652681e-05,3.8499418e-07,1.0900095e-07,2.5930193e-09
21.54257405,0.0049322021,0.69246357,4.5857718e-05,6.6106563e-06,1.3284742e-05,5.2185146e-07,1.4660484e-07,3.7173079e-09
21.56295452,0.0053235773,0.73471325,4.9190951e-05,7.0341021e-06,1.4123678e-05,6.0260204e-07,1.7568873e-07,4.5837705e-09
21.58737874,0.0070098686,0.95481725,6.4033367e-05,8.8970643e-06,1.8353131e-05,3.6723734e-08,2.8855277e-07,7.262776e-09
21.61592763,0.0071706955,0.99920661,6.4406154e-05,8.8334744e-06,1.8814879e-05,3.7806437e-08,2.9793612e-07,7.9098088e-09
21.64418349,0.0070026964,0.99846927,6.1670928e-05,8.1242944e-06,1.7982487e-05,9.7854202e-07,2.7112854e-07,5.8389056e-09
21.67096579,0.0070225588,0.99908257,6.0167547e-05,7.5410427e-06,1.7966035e-05,9.5260117e-07,2.5661215e-07,5.8534319e-09
21.69812187,0.0062384918,1.0018233,5.1950621e-05,6.1908201e-06,1.6011769e-05,7.3463542e-07,1.917745e-07,4.6481374e-09
21.72459501,0.0070138624,0.99824406,5.7603358e-05,6.9590984e-06,1.8231496e-05,9.1369995e-07,2.5125567e-07,7.0922503e-09
21.75056999,0.0069806174,0.98301967,5.7394105e-05,7.5085675e-06,1.8116729e-05,9.0365972e-07,2.6624565e-07,9.3476834e-09
21.77879984,0.0069884264,0.97565624,5.6888014e-05,7.1186397e-06,1.7898891e-05,9.0075622e-07,2.5546782e-07,1.0550551e-08
21.8041015,0.0065559744,0.99980353,5.1971349e-05,6.3810955e-06,1.6903487e-05,7.8003534e-07,2.3231648e-07,6.2209716e-09
21.83035298,0.006780176,0.99756226,5.2271054e-05,6.3443654e-06,1.7658362e-05,8.1642154e-07,2.4231378e-07,5.7963164e-09
21.85693716,0.0066717335,0.99714707,4.9818093e-05,5.8784563e-06,1.7410459e-05,7.6642839e-07,2.3413516e-07,4.9734509e-09
21.88321379,0.0065069715,0.99630917,4.7594062e-05,5.6635449e-06,1.7061097e-05,7.2563036e-07,2.3209772e-07,4.3116749e-09
21.90945608,0.0066994164,0.99553909,4.788469e-05,5.3308266e-06,1.761209e-05,7.4986214e-07,2.3411904e-07,5.3812714e-09
21.93540617,0.0065393311,0.99368036,4.6689203e-05,4.9779553e-06,1.714387e-05,7.0071567e-07,1.9229043e-07,4.749263e-09
21.96039651,0.0061153908,0.98941864,4.3701786e-05,4.6505119e-06,1.5874053e-05,6.1412443e-07,1.7200285e-07,4.3804573e-09
21.98470849,0.0060531428,0.97564756,4.2879648e-05,4.6037806e-06,1.6033593e-05,6.0688966e-07,1.7900652e-07,4.0611968e-09
22.0089558,0.0064411857,0.99565316,4.5523998e-05,4.9625053e-06,1.7038718e-05,6.8187428e-07,2.0261784e-07,4.517992e-09
22.03436781,0.0066036354,0.99846163,4.6790792e-05,5.2490826e-06,1.7398675e-05,7.212178e-07,2.2515662e-07,4.0839188e-09
22.05980376,0.006177004,0.91529097,4.3824723e-05,5.0891986e-06,1.639844e-05,6.3133447e-07,2.1259348e-07,3.7862888e-09
22.08496286,0.0064525099,0.96453642,4.5610585e-05,5.3044713e-06,1.733206e-05,6.8116903e-07,2.2151747e-07,4.3474991e-09
22.1101806,0.0064663106,0.97105455,4.5864986e-05,5.5076487e-06,1.7487976e-05,6.9030638e-07,2.3329946e-07,4.7203164e-09
22.13471015,0.0060140142,0.91397012,4.224736e-05,4.8891169e-06,1.6243064e-05,5.9196455e-07,1.8877373e-07,3.3237262e-09
22.15742065,0.0055582671,0.82363982,3.8092262e-05,4.2558817e-06,1.497545e-05,4.9422711e-07,1.5781591e-07,2.7924431e-09
22.17852437,0.0052081819,0.77680498,3.4777502e-05,3.7082512e-06,1.4230205e-05,4.1955879e-07,1.2647581e-07,3.2467714e-09
22.19812629,0.0048438783,0.73113213,3.1325344e-05,3.2065309e-06,1.3276468e-05,3.5285495e-07,1.0754318e-07,4.0562106e-09
22.21655613,0.0045244039,0.70779327,2.873783e-05,2.9576677e-06,1.238879e-05,2.999303e-07,9.2262305e-08,2.5559237e-09
22.2339008,0.0043438218,0.72541398,2.7399261e-05,2.8289909e-06,1.1974281e-05,2.7776457e-07,8.5150963e-08,2.3156262e-09
22.25040702,0.0040279859,0.63480633,2.5124514e-05,2.6085618e-06,1.119725e-05,2.4147936e-07,8.2756757e-08,1.9922445e-09
22.26505192,0.0035681102,0.58954297,2.1980018e-05,2.250939e-06,9.9055147e-06,1.8882102e-07,6.4205278e-08,1.3734845e-09
22.28150305,0.005108747,0.80157403,3.1353914e-05,3.1379651e-06,1.4426597e-05,3.7356469e-07,1.1381828e-07,2.9358453e-09
22.30202752,0.0052879289,0.81771646,3.2049214e-05,3.1043292e-06,1.4937307e-05,3.8939087e-07,1.1711536e-07,4.2661892e-09
22.31888763,0.0039115583,0.60416162,2.3504193e-05,2.2154601e-06,1.1119151e-05,2.1422552e-07,6.2744742e-08,2.1448208e-09
22.33489349,0.0050213006,0.78523225,3.0236675e-05,3.0395993e-06,1.4616991e-05,3.6477834e-07,1.2820214e-07,3.6031798e-09
22.35417913,0.0048866871,0.76291163,2.9402071e-05,2.9491885e-06,1.4231417e-05,3.4268372e-07,1.1435023e-07,3.6692358e-09
22.37295821,0.0047554207,0.73673586,2.8092856e-05,2.7279482e-06,1.3718239e-05,3.1403766e-07,9.9573814e-08,3.824722e-09
22.39126753,0.0046549534,0.72766907,2.7336259e-05,2.7039188e-06,1.349421e-05,2.9997262e-07,9.7645259e-08,3.3433608e-09
22.40925811,0.0045999017,0.71092677,2.6782972e-05,2.6830489e-06,1.3438607e-05,2.9507859e-07,1.0079932e-07,3.682265e-09
22.42679725,0.0043830383,0.68659653,2.5220661e-05,2.4259665e-06,1.2816134e-05,2.6129496e-07,8.3763397e-08,4.2155039e-09
22.44329414,0.0041691672,0.64749347,2.3831159e-05,2.3368738e-06,1.2171554e-05,2.3526667e-07,7.6095547e-08,3.4191583e-09
22.45920512,0.0040504598,0.6220461,2.3191527e-05,2.1632282e-06,1.1852238e-05,2.1372601e-07,6.0553905e-08,3.592094e-09
22.47479374,0.003998672,0.62232118,2.308892e-05,2.1827601e-06,1.1700385e-05,2.061767e-07,5.6785312e-08,3.6573497e-09
22.49020897,0.0039525362,0.60919653,2.3134881e-05,2.2993802e-06,1.1698466e-05,2.0696618e-07,6.2300676e-08,3.8835439e-09
22.50540061,0.0038945128,0.61077861,2.2977044e-05,2.249154e-06,1.1605314e-05,1.9974049e-07,5.4566839e-08,3.7526888e-09
22.52032754,0.0038183769,0.59234208,2.2641326e-05,2.2596592e-06,1.142808e-05,1.9506485e-07,5.6183132e-08,3.8293175e-09
22.53491584,0.0037177344,0.57382248,2.2280483e-05,2.3138901e-06,1.1151937e-05,1.9071065e-07,5.9430995e-08,3.3046344e-09
22.54914521,0.0036439163,0.55956963,2.2154113e-05,2.4320801e-06,1.0945863e-05,1.950997e-07,6.8665445e-08,4.5114282e-09
22.56317269,0.0036103499,0.55302709,2.1919839e-05,2.396716e-06,1.0996148e-05,1.8882117e-07,6.6201331e-08,4.0077695e-09
22.57704238,0.0035577182,0.53924094,2.1741134e-05,2.4877978e-06,1.0918204e-05,1.8681064e-07,7.1163511e-08,3.104381e-09
22.5906525,0.0034891003,0.53358844,2.1760251e-05,2.5658796e-06,1.0697219e-05,1.8366997e-07,7.1553129e-08,3.0669292e-09
22.60404577,0.0034857872,0.54018986,2.2189209e-05,2.601557e-06,1.0607817e-05,1.8193369e-07,6.4552067e-08,4.2406337e-09
22.61749999,0.0035168054,0.54939967,2.2951062e-05,2.8731058e-06,1.0723174e-05,1.9409044e-07,7.8504797e-08,4.2873804e-09
22.6311056,0.0035125992,0.55020702,2.335146e-05,2.9660869e-06,1.0721097e-05,1.9317137e-07,7.4141856e-08,3.7618272e-09
22.64423796,0.0035178078,0.55479411,2.3772424e-05,2.9905256e-06,1.079151e-05,1.9270767e-07,7.085661e-08,3.500979e-09
22.65759925,0.0033871777,0.58468135,2.3126633e-05,2.984618e-06,1.0328311e-05,1.8036574e-07,7.0161668e-08,3.4430126e-09
22.67018291,0.0031208591,0.59917607,2.141486e-05,2.7694804e-06,9.4489852e-06,1.5204221e-07,5.8072624e-08,2.3728243e-09
22.68332011,0.0032802237,0.64970661,2.243912e-05,2.9021443e-06,9.8894765e-06,1.6784086e-07,6.797784e-08,3.1542699e-09
22.69575996,0.0033301979,0.67826068,2.2569526e-05,2.8559363e-06,1.0025827e-05,1.7157783e-07,6.7190042e-08,3.6226537e-09
22.7082311,0.0034976778,0.72587406,2.3609719e-05,3.0086723e-06,1.0543014e-05,1.9059199e-07,7.6335231e-08,3.5502088e-09
22.72155765,0.0031485044,0.66052813,2.1325664e-05,2.7959299e-06,9.3235852e-06,1.5567922e-07,6.4626658e-08,2.9315223e-09
22.73378368,0.0031960283,0.66451065,2.1733186e-05,2.8414957e-06,9.3689018e-06,1.6052475e-07,6.7250324e-08,3.3135418e-09
22.74624151,0.0032434368,0.6589129,2.2275378e-05,2.8745824e-06,9.4673892e-06,1.6444421e-07,6.4541611e-08,3.4623945e-09
22.75883454,0.0032851158,0.65771027,2.2886406e-05,3.0245934e-06,9.5723424e-06,1.6934987e-07,6.7319602e-08,3.6674157e-09
22.77162738,0.0033450981,0.66124435,2.3703896e-05,3.2613262e-06,9.7188839e-06,1.7968633e-07,7.4719684e-08,3.5583167e-09
22.78473251,0.0034436927,0.69063863,2.4845598e-05,3.5772986e-06,9.9882275e-06,1.9317988e-07,8.3898657e-08,3.9314769e-09
22.79762346,0.003204186,0.65539108,2.3522346e-05,3.5191017e-06,9.2979541e-06,1.7088627e-07,7.6072404e-08,3.4102513e-09
22.81030426,0.0033599079,0.70138038,2.5047427e-05,3.9507965e-06,9.6837313e-06,1.9181212e-07,9.0904409e-08,3.2761253e-09
22.82359206,0.0031277495,0.65936681,2.3671407e-05,4.1390849e-06,8.9650021e-06,1.7167157e-07,9.4150067e-08,3.2186393e-09
22.83586855,0.0036383504,0.76354567,2.7924688e-05,5.2339567e-06,1.0500129e-05,2.3967928e-07,1.4251006e-07,4.6509694e-09
22.84954606,0.0034048013,0.70224249,2.635713e-05,5.2740239e-06,9.817975e-06,2.202273e-07,1.5167973e-07,3.707803e-09
22.86266377,0.0036436794,0.7328657,2.8278633e-05,5.5422206e-06,1.0584723e-05,2.4853469e-07,1.63742e-07,4.5215749e-09
22.87634347,0.0034359812,0.72374277,2.6609623e-05,5.0074529e-06,1.0019346e-05,2.2548028e-07,1.4399511e-07,3.9816183e-09
22.88944347,0.0035018894,0.80531645,2.6889371e-05,4.8104695e-06,1.0262316e-05,2.345426e-07,1.3809087e-07,4.0185967e-09
22.90288939,0.0033572459,0.72098429,2.5533391e-05,4.4844105e-06,9.9260396e-06,2.1443482e-07,1.2396537e-07,3.4486343e-09
22.91563708,0.003356588,0.69129888,2.5246516e-05,4.2836335e-06,1.0072105e-05,2.1397165e-07,1.2379787e-07,3.514428e-09
22.92853691,0.0032190776,0.59517902,2.3772673e-05,3.72977e-06,9.6474238e-06,1.9189532e-07,1.0065657e-07,3.0755422e-09
22.94119548,0.00337788,0.58220167,2.461737e-05,3.7918565e-06,9.9985763e-06,2.0720856e-07,1.0143192e-07,3.358802e-09
22.9540324,0.0032632918,0.55448376,2.3588009e-05,3.5341549e-06,9.5206916e-06,1.9099311e-07,8.9399787e-08,3.3296105e-09
22.96630443,0.0033216761,0.55407198,2.4006556e-05,3.7282512e-06,9.7069488e-06,1.9966369e-07,9.8342536e-08,3.6351939e-09
22.9791533,0.003362793,0.60141781,2.4409341e-05,3.8339077e-06,9.8161745e-06,2.0530913e-07,9.9605024e-08,3.7027532e-09
22.9917003,0.0032430029,0.59456045,2.3846171e-05,3.8543185e-06,9.5015869e-06,1.9218542e-07,9.3865827e-08,3.3298738e-09
23.00397652,0.0031863787,0.58209063,2.3787045e-05,3.9779884e-06,9.3746257e-06,1.8689158e-07,9.2041051e-08,2.7289027e-09
23.01609339,0.0030532595,0.55190574,2.3146548e-05,4.0274624e-06,8.9631274e-06,1.7323577e-07,8.677791e-08,2.1950604e-09
23.02807117,0.0032678376,0.6002247,2.5240709e-05,4.6018373e-06,9.6326046e-06,2.0156957e-07,1.0412593e-07,2.5078329e-09
23.04256769,0.0050352369,0.97578125,3.9831989e-05,7.6260543e-06,1.5063099e-05,4.7697139e-07,2.4013156e-07,6.7861665e-09
23.06129831,0.0044839715,0.90145696,3.6017991e-05,6.7351797e-06,1.3305089e-05,3.7429529e-07,1.7511299e-07,5.7851699e-09
23.07828248,0.0043384685,0.88290762,3.5201329e-05,6.49759e-06,1.2883452e-05,3.5338234e-07,1.560058e-07,5.5859705e-09
23.09590312,0.0047106055,0.9920303,3.8569365e-05,7.1736196e-06,1.3917578e-05,4.1477219e-07,1.7907187e-07,6.4551071e-09
23.11394962,0.0045784863,0.99639046,3.7874011e-05,7.0190907e-06,1.3420767e-05,3.9000456e-07,1.6614501e-07,6.3104388e-09
23.13206822,0.0046837804,1.0005021,3.9194383e-05,7.4919819e-06,1.3675113e-05,4.1327696e-07,1.8477342e-07,7.3485145e-09
23.15038368,0.0045649506,0.95145226,3.8714009e-05,7.5455308e-06,1.329106e-05,3.9963835e-07,1.7740896e-07,7.1717987e-09
23.16984274,0.0041552587,0.7736366,3.5880732e-05,7.2150783e-06,1.226594e-05,3.3905886e-07,1.5176436e-07,5.411002e-09
23.18984777,0.0043148649,0.65289792,3.7521257e-05,7.9853293e-06,1.2820262e-05,3.703216e-07,1.7651781e-07,5.854974e-09
23.21142191,0.0058437759,0.87502829,5.1040225e-05,1.1028096e-05,1.724084e-05,6.6906992e-07,3.1239692e-07,9.3304018e-09
23.23425016,0.005735594,0.92688363,5.0554641e-05,1.1677297e-05,1.6755997e-05,6.5489357e-07,3.3801251e-07,9.3174567e-09
23.25763465,0.0063697092,1.0017295,5.5750719e-05,1.2374636e-05,1.8396303e-05,7.9898588e-07,3.9372379e-07,1.0833215e-08
23.28214649,0.0063841887,0.99756418,5.5745305e-05,1.2494041e-05,1.8244494e-05,7.9287279e-07,3.8727388e-07,1.3482915e-08
23.3067586,0.0064371102,0.997652,5.5955343e-05,1.2290859e-05,1.8459054e-05,8.0413112e-07,3.9105471e-07,1.4040066e-08
23.33244783,0.0065700274,0.99735499,5.6925269e-05,1.2531927e-05,1.8506108e-05,8.3063182e-07,3.9049466e-07,1.1361592e-08
23.35784915,0.0062439829,0.9068486,5.3988905e-05,1.2516207e-05,1.7299193e-05,7.4503967e-07,3.7839886e-07,7.143226e-09
23.38419061,0.0068300377,0.99972556,5.9260709e-05,1.4050355e-05,1.8683334e-05,8.7945613e-07,4.3984856e-07,8.8484356e-09
23.40980403,0.0059898597,0.90194766,5.2699744e-05,1.3718888e-05,1.6462107e-05,6.9180141e-07,3.9491194e-07,7.3078961e-09
23.43212174,0.0057031899,0.8970999,5.0331993e-05,1.3942609e-05,1.5478033e-05,6.3147785e-07,3.8963636e-07,6.786977e-09
23.45524123,0.0058984774,0.8283491,5.2649574e-05,1.6332763e-05,1.586256e-05,6.7801502e-07,4.6459437e-07,6.2155653e-09
23.47936503,0.0065886155,0.71792442,6.0042842e-05,2.1252064e-05,1.7764887e-05,8.6260363e-07,6.5411659e-07,1.1355041e-08
23.50557529,0.0066207477,0.6743276,6.094554e-05,2.2370002e-05,1.767714e-05,8.6360945e-07,6.4694813e-07,1.3652086e-08
23.53145617,0.0065738357,0.6786615,6.0704247e-05,2.222222e-05,1.7508853e-05,8.4272271e-07,6.1321009e-07,1.1244907e-08
23.55740008,0.0065373415,0.56473849,6.0598903e-05,2.227654e-05,1.7338815e-05,8.3727418e-07,6.1389703e-07,1.1169804e-08
23.58318704,0.0065344127,0.69152711,6.0633171e-05,2.3017112e-05,1.726555e-05,8.4574764e-07,6.5013009e-07,1.131996e-08
23.60799431,0.004539472,0.51093566,4.2478936e-05,1.6476572e-05,1.2158777e-05,4.3687828e-07,3.5950088e-07,6.013391e-09
23.62645424,0.0041489307,0.706688,3.8614678e-05,1.4746073e-05,1.0956356e-05,3.617373e-07,3.0602176e-07,4.7617466e-09
23.64308655,0.0042260914,0.49535228,3.9018706e-05,1.4187467e-05,1.1228806e-05,3.6488764e-07,2.8163039e-07,4.4368633e-09
23.66300359,0.0057910365,0.49579869,5.3364768e-05,1.9129946e-05,1.5624124e-05,6.7417272e-07,4.9933955e-07,9.6718174e-09
23.68701992,0.00596874,0.58853402,5.4975199e-05,1.983795e-05,1.5999082e-05,7.153859e-07,5.4662056e-07,1.0883067e-08
23.71151792,0.0058526404,0.6048547,5.3937205e-05,1.9378636e-05,1.551294e-05,6.8905193e-07,5.2359536e-07,9.8591959e-09
23.7317835,0.0044994774,0.50098942,4.1367609e-05,1.496031e-05,1.1864625e-05,4.0880035e-07,3.2715783e-07,5.5508155e-09
23.74834474,0.0039673933,0.49971559,3.6509355e-05,1.3193979e-05,1.0430965e-05,3.1994557e-07,2.5470082e-07,4.2898929e-09
23.76519871,0.0047987636,0.56798011,4.4230243e-05,1.5947569e-05,1.2601227e-05,4.6981847e-07,3.6956566e-07,5.1784259e-09
23.7851246,0.0051411128,0.62343928,4.7270051e-05,1.6901247e-05,1.3532248e-05,5.3575221e-07,4.167367e-07,4.9048822e-09
23.80519005,0.0049822836,0.62645323,4.5680554e-05,1.6040465e-05,1.3155493e-05,5.0169162e-07,3.9013017e-07,5.3296889e-09
23.82461681,0.0048172507,0.60191815,4.4043988e-05,1.5424064e-05,1.2747746e-05,4.7330305e-07,3.7041045e-07,4.7325388e-09
23.84354889,0.0047996469,0.59271579,4.3823487e-05,1.5540406e-05,1.2831373e-05,4.7072609e-07,3.7685012e-07,4.6601023e-09
23.86334068,0.0051760084,0.61905583,4.7172136e-05,1.7201686e-05,1.3870371e-05,5.4614498e-07,4.6659538e-07,5.584637e-09
23.88396553,0.0051359498,0.62969241,4.6813883e-05,1.7856183e-05,1.367387e-05,5.4188387e-07,5.008601e-07,4.8176299e-09
23.90522901,0.0057220728,0.7572526,5.178717e-05,1.879028e-05,1.5144419e-05,6.6822817e-07,6.1023982e-07,6.2631271e-09
23.92913211,0.0061705988,0.90456596,5.5587096e-05,1.8287384e-05,1.6323246e-05,7.6288398e-07,5.9543039e-07,8.1391187e-09
23.95273793,0.0056823158,0.73146076,5.1340732e-05,1.7459005e-05,1.5129585e-05,6.5867666e-07,5.4021065e-07,7.4168197e-09
23.97430336,0.0054961689,0.63816402,5.0216494e-05,1.7750811e-05,1.4675172e-05,6.2353843e-07,5.2383502e-07,5.952155e-09
23.99639957,0.0056767465,0.6661603,5.2032384e-05,1.8990219e-05,1.5283471e-05,6.5399585e-07,5.4057648e-07,6.2875294e-09
24.02031994,0.0061364406,0.73563047,5.6691433e-05,2.1447541e-05,1.6590974e-05,7.6032574e-07,6.1730094e-07,8.1093672e-09
24.04502722,0.0062515985,0.71066198,5.8098525e-05,2.2789416e-05,1.7060486e-05,7.906784e-07,6.5492123e-07,8.1293742e-09
24.07110107,0.0067545973,0.61243517,6.2960497e-05,2.6799118e-05,1.8283608e-05,9.1202781e-07,8.1230917e-07,8.8254919e-09
24.0966533,0.0060069454,0.57302809,5.593609e-05,2.3516193e-05,1.5937885e-05,7.1434973e-07,6.1222864e-07,7.8889737e-09
24.11941045,0.0056330353,0.57507366,5.2363313e-05,2.1666324e-05,1.4529241e-05,6.3002498e-07,5.2979342e-07,7.3407999e-09
24.14312311,0.0065618821,0.50552069,6.083137e-05,2.5156281e-05,1.6896453e-05,8.3943521e-07,7.0537256e-07,1.059785e-08
24.16993325,0.0065206861,0.55786337,6.0348762e-05,2.4961833e-05,1.6710094e-05,8.2524538e-07,6.8947454e-07,1.2700445e-08
24.19664273,0.0067868209,0.5883716,6.3131775e-05,2.7091642e-05,1.7502499e-05,9.0750416e-07,8.2298785e-07,1.7529596e-08
24.22326504,0.006108523,0.76861055,5.6812157e-05,2.5222137e-05,1.5831341e-05,7.5348386e-07,7.9129478e-07,1.3641994e-08
24.24706908,0.0059026937,1.0011309,5.429841e-05,2.0860011e-05,1.5293629e-05,6.8657893e-07,6.0005007e-07,1.1363685e-08
24.27122952,0.0063404725,0.99806861,5.7636799e-05,1.9464467e-05,1.6368024e-05,7.8168206e-07,5.9571331e-07,1.1527334e-08
24.29801453,0.0066394638,0.96781408,6.0210415e-05,1.9921693e-05,1.6982107e-05,8.4039696e-07,5.9292646e-07,1.1950767e-08
24.32533201,0.007212846,0.88429681,6.5843773e-05,2.3952971e-05,1.8435848e-05,9.8049221e-07,7.3786643e-07,1.3710927e-08
24.35384099,0.0072056983,0.74486525,6.6190313e-05,2.6451994e-05,1.8372824e-05,9.9963629e-07,8.5241444e-07,1.363709e-08
24.38272722,0.0066963061,0.63653991,6.162227e-05,2.5307998e-05,1.7154176e-05,8.6051425e-07,7.5680147e-07,1.3109634e-08
24.40856369,0.0072054793,0.72180056,6.6558934e-05,2.7298453e-05,1.8489287e-05,9.9069788e-07,8.3773124e-07,1.4495238e-08
24.43617346,0.0071338762,0.98566196,6.6032717e-05,2.7185213e-05,1.8198979e-05,9.627192e-07,8.2158931e-07,1.4162433e-08
24.46402999,0.00715087,0.90851376,6.6078719e-05,2.5984715e-05,1.7944788e-05,9.6370198e-07,7.9274404e-07,1.6204145e-08
24.49255202,0.0071859237,0.75712492,6.6302086e-05,2.5457515e-05,1.7934277e-05,9.6392513e-07,7.6193404e-07,1.7181433e-08
24.52105693,0.0070897872,0.73585297,6.5473718e-05,2.5727698e-05,1.7616559e-05,9.4181815e-07,7.7785234e-07,1.462853e-08
24.54862896,0.0069537759,0.61196727,6.4057229e-05,2.5654428e-05,1.7095232e-05,9.0150945e-07,7.527918e-07,1.4534811e-08
24.57641645,0.0066755113,0.58686134,6.1525226e-05,2.4570989e-05,1.6484374e-05,8.2699612e-07,6.8198919e-07,1.3623725e-08
24.60003847,0.0052222356,0.50228408,4.8369905e-05,1.9548626e-05,1.2724934e-05,5.1866299e-07,4.3509046e-07,1.0279891e-08
24.61828015,0.0041376372,0.50053831,3.8289113e-05,1.5442148e-05,1.0030153e-05,3.3188251e-07,2.8145739e-07,6.9836825e-09
24.6347304,0.0044538178,0.49588503,4.0923277e-05,1.6127513e-05,1.0792375e-05,3.7692044e-07,3.1479115e-07,9.3222954e-09
24.65529853,0.0067680318,0.61402455,6.2317359e-05,2.4520539e-05,1.671831e-05,8.6614226e-07,7.090977e-07,2.1753772e-08
24.68315108,0.007047317,0.64278209,6.5004942e-05,2.6055297e-05,1.7110525e-05,9.4823054e-07,7.8997432e-07,2.500508e-08
24.70869115,0.0057875863,0.5938776,5.3412314e-05,2.1253397e-05,1.3981279e-05,6.4933031e-07,5.6158066e-07,1.4312103e-08
24.73518066,0.0068037164,0.68231115,6.3007681e-05,2.5297241e-05,1.670565e-05,9.1575779e-07,8.0288181e-07,1.8673291e-08
24.76072725,0.0064378627,0.62283847,5.9955035e-05,2.3823087e-05,1.5683269e-05,8.3124458e-07,7.1376837e-07,1.5743244e-08
24.78710072,0.0073388364,0.80978305,6.7813022e-05,2.5308327e-05,1.773057e-05,3.9718638e-08,8.5541149e-07,1.8663572e-08
24.81573733,0.0071765151,0.878752,6.6047091e-05,2.1741371e-05,1.7058742e-05,9.8447015e-07,6.8373061e-07,1.8802938e-08
24.84194807,0.0064746557,0.83537633,5.9541717e-05,1.8281449e-05,1.5163438e-05,8.1129318e-07,5.2901675e-07,1.7307559e-08
24.86602739,0.006498186,0.86369497,5.9614837e-05,1.8215434e-05,1.524167e-05,8.1154926e-07,5.4186571e-07,1.6816225e-08
24.8901893,0.0057453185,0.75670666,5.283554e-05,1.5823527e-05,1.345263e-05,6.4614319e-07,4.2337248e-07,1.2718846e-08
24.91369298,0.0060389465,0.84925306,5.5677706e-05,1.7736344e-05,1.4146006e-05,7.0958951e-07,5.2170362e-07,1.0238443e-08
24.93760547,0.0060796554,0.83036351,5.6270068e-05,1.8885862e-05,1.4414905e-05,7.1501899e-07,5.2996361e-07,1.053604e-08
24.9618317,0.006200489,0.82339408,5.7510631e-05,1.985918e-05,1.460667e-05,7.5102306e-07,5.7560362e-07,9.6647956e-09
24.98628141,0.0062111412,0.81571918,5.7718055e-05,1.9217226e-05,1.4855584e-05,7.5501958e-07,5.4479428e-07,1.021693e-08
25.01069721,0.0061333723,0.71461416,5.7054197e-05,1.8582614e-05,1.4700496e-05,7.3521196e-07,5.1786522e-07,1.0760317e-08
25.03356868,0.005631544,0.67345845,5.2609781e-05,1.8047297e-05,1.3669815e-05,6.3372111e-07,4.7233798e-07,1.2031529e-08
25.05587656,0.0054644095,0.63744967,5.1450027e-05,1.9323439e-05,1.3545763e-05,6.0439277e-07,4.8589643e-07,1.014654e-08
25.07696325,0.0052665306,0.5366235,4.968338e-05,1.918764e-05,1.3179168e-05,5.6225513e-07,4.5986118e-07,1.0374434e-08
25.09782768,0.0053950581,0.50198127,5.1145141e-05,2.0589319e-05,1.3529044e-05,5.9670414e-07,5.0249007e-07,1.1027126e-08
25.11950087,0.0055391168,0.58213767,5.2349562e-05,2.0915334e-05,1.385682e-05,6.2946602e-07,5.2855726e-07,1.0046482e-08
25.1410991,0.0054412627,0.58740002,5.1867495e-05,2.1822774e-05,1.3751862e-05,6.2275982e-07,5.606693e-07,9.351704e-09
25.16231252,0.0053887458,0.62059577,5.1433512e-05,2.1297742e-05,1.3703787e-05,6.1863655e-07,5.5958535e-07,1.0084373e-08
25.18344429,0.0053830416,0.67684176,5.1223838e-05,2.1501352e-05,1.3633675e-05,6.1518143e-07,5.5524895e-07,9.6964432e-09
25.20457005,0.0053816495,0.51728082,5.1636565e-05,2.286359e-05,1.360633e-05,6.1599225e-07,5.7608081e-07,1.07782e-08
25.22572083,0.0054251809,0.50940785,5.2207472e-05,2.3986869e-05,1.365056e-05,6.308117e-07,6.0688772e-07,1.1161488e-08
25.24708814,0.005372611,0.49872224,5.1677064e-05,2.4180535e-05,1.3404632e-05,6.1351804e-07,5.9968997e-07,9.2402911e-09
25.26861815,0.0054807583,0.51862618,5.240761e-05,2.4160251e-05,1.361888e-05,6.2667e-07,6.0727716e-07,9.0253153e-09
25.29008264,0.0054557704,0.53313146,5.1906428e-05,2.3636482e-05,1.3575579e-05,6.1448973e-07,5.8441535e-07,8.612537e-09
25.31135754,0.0054280861,0.51423598,5.1678398e-05,2.3587302e-05,1.3347465e-05,6.1880478e-07,5.8936006e-07,8.855695e-09
25.33261308,0.0053847746,0.49965538,5.1362666e-05,2.351675e-05,1.3283695e-05,6.0885933e-07,5.8023381e-07,9.3770086e-09
25.35400013,0.0053738247,0.5001871,5.1384569e-05,2.3963319e-05,1.3276124e-05,6.104119e-07,5.8736685e-07,1.2429663e-08
25.37509077,0.0054037514,0.49951433,5.1776733e-05,2.4432692e-05,1.3346914e-05,6.2141433e-07,6.0418056e-07,1.5913004e-08
25.39640393,0.0054353647,0.53751785,5.2130247e-05,2.4715025e-05,1.3495091e-05,6.3685847e-07,6.4559294e-07,1.5457614e-08
25.41590008,0.0042744467,0.56598505,4.0883202e-05,1.876079e-05,1.0670374e-05,3.9750322e-07,4.1229e-07,8.3654858e-09
25.43127659,0.0035137888,0.50629788,3.3403697e-05,1.421443e-05,8.7745663e-06,2.6798398e-07,2.5654597e-07,5.2156522e-09
25.44398176,0.0030359736,0.50133807,2.8739537e-05,1.1570314e-05,7.5728136e-06,1.9977347e-07,1.7818791e-07,3.6650524e-09
25.45512679,0.0027163474,0.50071576,2.5634489e-05,9.9706501e-06,6.8210729e-06,1.5881916e-07,1.3564134e-07,2.5490653e-09
25.46544276,0.0025637714,0.50067206,2.4121667e-05,9.0750504e-06,6.4916223e-06,1.4175336e-07,1.1833971e-07,2.1427482e-09
25.47503061,0.0023575248,0.50061917,2.2176015e-05,8.263643e-06,5.990425e-06,1.1946472e-07,9.8253157e-08,1.6144289e-09
25.48517588,0.0027839539,0.65659609,2.6185926e-05,9.8404006e-06,7.1989034e-06,1.6511938e-07,1.3610489e-07,2.4793226e-09
25.49586914,0.0026926697,0.66399543,2.5368361e-05,9.4539025e-06,7.0215952e-06,1.5473333e-07,1.2448397e-07,2.1680343e-09
25.50611655,0.0025534781,0.64042944,2.400789e-05,8.8231152e-06,6.6724546e-06,1.3845755e-07,1.0933665e-07,1.7410142e-09
25.51575381,0.0023978702,0.60887292,2.2505884e-05,8.1068463e-06,6.2576426e-06,1.2256716e-07,9.3993067e-08,1.3505714e-09
25.52489779,0.0023023984,0.58936474,2.1550624e-05,7.6703718e-06,6.0375536e-06,1.135625e-07,8.6755269e-08,1.1789842e-09
25.53373411,0.0022345283,0.58886925,2.0873153e-05,7.3231634e-06,5.8919705e-06,1.068093e-07,8.1366676e-08,1.0656326e-09
25.54231689,0.0021668295,0.59644058,2.0239727e-05,7.0322546e-06,5.7513258e-06,1.0072194e-07,7.6759418e-08,9.2594835e-10
25.55061393,0.0020937624,0.62145547,1.9549884e-05,6.799305e-06,5.5985198e-06,9.4507023e-08,7.8144823e-08,9.0987869e-10
25.55886278,0.0021502793,0.65083897,2.0133425e-05,7.3175456e-06,5.8017363e-06,1.0069815e-07,8.720736e-08,1.017492e-09
25.56724007,0.0021450891,0.61884031,2.0091155e-05,7.2472371e-06,5.8544552e-06,1.0014719e-07,8.3824418e-08,1.201415e-09
25.57556238,0.0021274521,0.56755715,1.9905247e-05,6.8977876e-06,5.8430625e-06,9.9260777e-08,7.9175187e-08,1.4077695e-09
25.58381533,0.002112938,0.56891228,1.9751027e-05,6.6499626e-06,5.8290316e-06,9.8017531e-08,7.4697725e-08,2.2785226e-09
25.59199193,0.0020850095,0.56535461,1.9465853e-05,6.410872e-06,5.8271614e-06,9.585469e-08,7.1482103e-08,2.679169e-09
25.60005856,0.0020621565,0.56387116,1.9217874e-05,6.2977169e-06,5.8057538e-06,9.4137127e-08,6.8987581e-08,2.6709179e-09
25.61148423,0.0020764835,0.56551715,1.9638331e-05,6.7544398e-06,6.2280359e-06,9.9656044e-08,7.3876848e-08,2.7744927e-09
25.62129231,0.0036676313,0.99121231,3.4302817e-05,1.1440066e-05,1.0942361e-05,2.9769684e-07,2.1333565e-07,1.515699e-08
25.63570999,0.003705533,1.0004374,3.4449255e-05,1.1440574e-05,1.0851874e-05,3.0012433e-07,2.1737396e-07,1.9697387e-08
25.64999211,0.0036810571,0.99892515,3.4219303e-05,1.1612109e-05,1.0803894e-05,2.95564e-07,2.16989e-07,2.3269859e-08
25.66464396,0.0039184378,0.99739623,3.6454325e-05,1.2603105e-05,1.1463508e-05,3.3037378e-07,2.506647e-07,3.0696468e-08
25.6803389,0.0040399967,1.0011361,3.7662479e-05,1.3351562e-05,1.1816598e-05,3.5347594e-07,2.8612535e-07,3.046269e-08
25.68997693,0.0022021186,0.54382198,2.0903235e-05,7.7850452e-06,6.4941146e-06,1.1283413e-07,9.3890705e-08,5.0237785e-09
25.69862844,0.002264397,0.52043403,2.1350582e-05,7.7482811e-06,6.6434874e-06,1.1680316e-07,9.6042035e-08,4.9396719e-09
25.70762692,0.0023713953,0.49920476,2.2250551e-05,8.0369596e-06,6.9458601e-06,1.2445561e-07,1.0127827e-07,6.3319908e-09
25.71719556,0.0025730164,0.5176336,2.4108073e-05,8.9359131e-06,7.5678629e-06,1.4472468e-07,1.2237938e-07,7.5120643e-09
25.72791227,0.0029318948,0.49693256,2.7507011e-05,1.0417454e-05,8.7230415e-06,1.8726075e-07,1.618226e-07,1.0291009e-08
25.74143956,0.0041435363,0.54957571,3.9286162e-05,1.6166708e-05,1.2560131e-05,3.827731e-07,3.5727066e-07,2.5538718e-08
25.75906778,0.0047860754,0.49865755,4.5889337e-05,2.0495716e-05,1.452081e-05,5.1794319e-07,5.1960793e-07,3.7291601e-08
25.77774369,0.0044568377,0.50185175,4.316724e-05,2.1031326e-05,1.335033e-05,4.5126827e-07,4.670766e-07,3.1192389e-08
25.79440937,0.0043522273,0.49822453,4.1902585e-05,2.0320992e-05,1.285919e-05,4.1684727e-07,4.2831117e-07,2.5466713e-08
25.81268231,0.0050649513,0.60977237,4.8426077e-05,2.2380361e-05,1.5076272e-05,5.4689718e-07,5.3543702e-07,3.4538722e-08
25.83261436,0.0050820633,0.50390845,4.8684989e-05,2.1859248e-05,1.516436e-05,5.5808535e-07,5.3616938e-07,3.5655501e-08
25.85228435,0.0050712285,0.50541067,4.9042753e-05,2.3321481e-05,1.5126704e-05,5.60046e-07,5.6229901e-07,3.843185e-08
25.87184586,0.0049697007,0.5056639,4.7857512e-05,2.2124362e-05,1.4895961e-05,5.2941924e-07,5.152086e-07,3.5554408e-08
25.89132397,0.0051442999,0.59558128,4.9333181e-05,2.2069601e-05,1.5557228e-05,5.7144357e-07,5.4303006e-07,3.0337634e-08
25.91155358,0.0051761553,0.50690776,4.9802295e-05,2.2664289e-05,1.5633717e-05,5.8130716e-07,5.6417824e-07,2.9187087e-08
25.93143534,0.0051318805,0.50553614,4.9686155e-05,2.3118357e-05,1.5445023e-05,5.6672028e-07,5.5641259e-07,2.780827e-08
25.95141604,0.0051685154,0.64677927,5.0307124e-05,2.3450441e-05,1.5333162e-05,5.7805699e-07,5.8106624e-07,2.2754788e-08
25.97096003,0.0047921289,0.50426896,4.643546e-05,2.0319884e-05,1.3909618e-05,4.9080071e-07,4.592273e-07,1.7578681e-08
25.98779863,0.0039257776,0.49906995,3.8383635e-05,1.757893e-05,1.1241378e-05,3.3550457e-07,3.2818063e-07,8.2442361e-09
26.00127775,0.0032675825,0.50151952,3.2074079e-05,1.4681334e-05,9.3248036e-06,2.3365942e-07,2.2738446e-07,4.0845522e-09
26.01707826,0.005146946,0.93524692,5.075575e-05,2.3499167e-05,1.5048668e-05,5.7469747e-07,5.5952272e-07,1.3117777e-08
26.03645772,0.0032061567,0.49805955,3.2025205e-05,1.5021533e-05,9.5240657e-06,2.3755456e-07,2.3479942e-07,5.7496085e-09
26.04999401,0.0036440493,0.49903905,3.6001141e-05,1.6565587e-05,1.040908e-05,2.9536583e-07,2.9501496e-07,8.1583962e-09
26.06429722,0.0036206009,0.50047715,3.5630058e-05,1.6502514e-05,1.0321961e-05,2.8672845e-07,2.830947e-07,1.0566436e-08
26.08262572,0.0052365549,0.74114301,5.2057403e-05,2.4488825e-05,1.5206387e-05,6.0097099e-07,5.8483642e-07,2.5177233e-08
26.09947563,0.0036822962,0.50067383,3.6832688e-05,1.6966336e-05,1.0524161e-05,3.0540668e-07,2.953778e-07,1.429694e-08
26.1132707,0.0035085771,0.49965143,3.5052068e-05,1.5911054e-05,9.9098396e-06,2.741049e-07,2.6222017e-07,1.2438714e-08
26.12779551,0.0041848171,0.49753184,4.1859472e-05,1.9438245e-05,1.1827912e-05,3.875601e-07,3.7400612e-07,1.7081447e-08
26.1460745,0.0050995445,0.49997592,5.1300514e-05,2.4634674e-05,1.4464309e-05,5.7899323e-07,5.7189869e-07,2.530754e-08
26.16437452,0.0042767187,0.55840707,4.310474e-05,2.0276762e-05,1.2066902e-05,4.1041824e-07,4.0135971e-07,1.8287072e-08
26.18103792,0.0043942308,0.49875565,4.4318385e-05,2.1196364e-05,1.2223127e-05,4.311191e-07,4.2447602e-07,1.9546492e-08
26.20040253,0.0050899617,0.49981532,5.1479286e-05,2.4656141e-05,1.4088733e-05,5.7612194e-07,5.6360231e-07,2.347336e-08
26.22019494,0.0051190185,0.49990541,5.2023103e-05,2.5298519e-05,1.4097575e-05,5.934905e-07,5.9296471e-07,2.3855816e-08
26.2400249,0.0051060906,0.50004046,5.1922705e-05,2.516621e-05,1.3962639e-05,5.9171681e-07,5.9016117e-07,1.6921427e-08
26.26094778,0.005161318,0.49990944,5.2487598e-05,2.5374094e-05,1.4149258e-05,6.0062363e-07,5.9730575e-07,1.4252623e-08
26.28090062,0.0051467483,0.4996182,5.2280547e-05,2.5085334e-05,1.404632e-05,5.9275454e-07,5.8155637e-07,1.36598e-08
26.30076704,0.0050789736,0.49999566,5.1737644e-05,2.5005939e-05,1.4053477e-05,5.8484183e-07,5.8295037e-07,1.3011831e-08
26.32036671,0.0051281015,0.50644554,5.2300767e-05,2.5232651e-05,1.4209162e-05,5.9556672e-07,5.9179602e-07,1.260626e-08
26.34133228,0.0052825611,0.49998005,5.3889373e-05,2.6235627e-05,1.489916e-05,6.3639422e-07,6.4556881e-07,1.6799841e-08
26.36157213,0.0051629672,0.50054396,5.2764015e-05,2.6088809e-05,1.4648014e-05,6.1427466e-07,6.3513957e-07,1.8116416e-08
26.38174739,0.005199561,0.50600928,5.3228068e-05,2.6215675e-05,1.4897934e-05,6.2206871e-07,6.3901989e-07,1.9960845e-08
26.40218951,0.0053825529,0.51657333,5.5097606e-05,2.7387236e-05,1.5361553e-05,6.6878425e-07,6.8573313e-07,1.97845e-08
26.42260386,0.0050238068,0.50166798,5.1613334e-05,2.5445719e-05,1.419574e-05,5.8519951e-07,5.8645436e-07,1.5733414e-08
26.44118115,0.0048449444,0.49849233,5.0228516e-05,2.5322547e-05,1.3709475e-05,5.5553753e-07,5.7490389e-07,1.2370674e-08
26.46105451,0.0052041048,0.51744753,5.3658836e-05,2.6229718e-05,1.4785018e-05,6.2642872e-07,6.3119868e-07,1.5319295e-08
26.48093543,0.0051184749,0.5016549,5.2661834e-05,2.5702451e-05,1.4595321e-05,6.0247887e-07,6.0598893e-07,1.6321021e-08
26.4994758,0.0046172797,0.49954293,4.7590262e-05,2.3808025e-05,1.3080526e-05,4.9175442e-07,5.0965194e-07,1.2839459e-08
26.51849877,0.0052525491,0.49984533,5.4033587e-05,2.6550765e-05,1.5082097e-05,6.273416e-07,6.3575767e-07,1.6479011e-08
26.53862829,0.0051328337,0.49989108,5.2605361e-05,2.5481756e-05,1.4774684e-05,5.971042e-07,5.970169e-07,1.7124263e-08
26.55630794,0.0041720549,0.49996708,4.2837367e-05,2.0969509e-05,1.2008377e-05,4.0323092e-07,4.100416e-07,1.1339244e-08
26.57374238,0.0051384678,0.50970348,5.258362e-05,2.5597945e-05,1.4971168e-05,6.0354387e-07,6.1725193e-07,1.4797253e-08
26.59402412,0.005189839,0.49995443,5.3153627e-05,2.6473101e-05,1.520331e-05,6.2150517e-07,6.4720809e-07,1.7048449e-08
26.61170214,0.0041109742,0.50067182,4.2116728e-05,2.1267109e-05,1.1949757e-05,3.9196982e-07,4.0934752e-07,1.171996e-08
26.62781892,0.0043074965,0.49877464,4.3881929e-05,2.1637648e-05,1.2396805e-05,4.2659755e-07,4.3663199e-07,1.4893029e-08
26.64521992,0.0045929613,0.49944954,4.7036856e-05,2.3543456e-05,1.3299012e-05,4.9646591e-07,5.1476234e-07,1.9810476e-08
26.66332331,0.0048837727,0.49824897,4.9985821e-05,2.53317e-05,1.4309203e-05,5.6575459e-07,6.0053257e-07,2.5042561e-08
26.68235745,0.0049300725,0.49930027,5.0527367e-05,2.6107253e-05,1.4459596e-05,5.7856697e-07,6.3162538e-07,2.7090762e-08
26.70195375,0.0050986822,0.49958565,5.2096812e-05,2.6497168e-05,1.5020533e-05,6.1630466e-07,6.5809776e-07,3.8674098e-08
26.72127159,0.004838627,0.49943958,4.9057201e-05,2.3574976e-05,1.4283358e-05,5.3905781e-07,5.4608265e-07,3.5378621e-08
26.74137901,0.0053289132,0.51044592,5.3749157e-05,2.5137717e-05,1.597512e-05,6.4393903e-07,6.3308231e-07,3.6299455e-08
26.76150081,0.0050766484,0.50175636,5.1329088e-05,2.4351537e-05,1.5413908e-05,5.9016375e-07,5.9029365e-07,3.4120688e-08
26.77934673,0.0042414456,0.50061698,4.2936077e-05,2.0247029e-05,1.2872187e-05,4.1928823e-07,4.1669497e-07,2.0265268e-08
26.79798998,0.0051600392,0.61093515,5.1996202e-05,2.3680794e-05,1.5841099e-05,6.119763e-07,5.9463441e-07,3.3624136e-08
26.81799037,0.0052770181,0.54121201,5.2874093e-05,2.3974041e-05,1.6213115e-05,6.3663428e-07,6.2851368e-07,3.3111234e-08
26.83847367,0.0053035595,0.57699054,5.3019009e-05,2.3748982e-05,1.621506e-05,6.3930207e-07,6.2384992e-07,3.1291026e-08
26.85897285,0.0052911358,0.60466441,5.2774257e-05,2.3376061e-05,1.6143817e-05,6.2788789e-07,6.0295073e-07,2.9537043e-08
26.87878467,0.005113604,0.60528485,5.0932269e-05,2.1710416e-05,1.5628095e-05,5.7793622e-07,5.3947531e-07,2.6462088e-08
26.8990382,0.0051929376,0.63378852,5.1690593e-05,2.1914093e-05,1.615084e-05,5.9862459e-07,5.5239878e-07,3.3589927e-08
26.91818472,0.0044948051,0.56564334,4.4743232e-05,1.9412455e-05,1.4079319e-05,4.4823403e-07,4.1642732e-07,2.377683e-08
26.93599146,0.0052641119,0.68038948,5.2227834e-05,2.1938496e-05,1.6535624e-05,6.1007588e-07,5.6063306e-07,3.0615346e-08
26.95607973,0.0051560493,0.69019209,5.1029708e-05,2.0852944e-05,1.6202788e-05,5.7745629e-07,5.1452377e-07,3.1630591e-08
26.97621181,0.0052071444,0.71027637,5.1366372e-05,2.1051274e-05,1.6453659e-05,5.8425927e-07,5.2835139e-07,3.0499904e-08
26.99604418,0.005108948,0.71304923,5.0124698e-05,2.0184776e-05,1.6100753e-05,5.5233649e-07,4.864008e-07,2.8335167e-08
27.01640824,0.0052488972,0.74493087,5.145403e-05,2.0329355e-05,1.6539692e-05,5.7784831e-07,5.0345128e-07,2.4654526e-08
27.03664691,0.005183153,0.73991748,5.0834963e-05,2.0421855e-05,1.6313685e-05,5.6482043e-07,5.0025237e-07,2.4790568e-08
27.05660204,0.0051634649,0.73945818,5.0697436e-05,2.0662875e-05,1.6195452e-05,5.6252565e-07,5.0971974e-07,2.2832844e-08
27.07604997,0.0048195505,0.68785763,4.734064e-05,1.9194627e-05,1.5039842e-05,4.910211e-07,4.4670874e-07,1.9398584e-08
27.09454017,0.004773127,0.68127047,4.6798539e-05,1.8832212e-05,1.4797213e-05,4.8060279e-07,4.3137855e-07,1.9499306e-08
27.11293724,0.0047306408,0.67205744,4.6430029e-05,1.8903968e-05,1.460355e-05,4.7358301e-07,4.3069376e-07,1.6940432e-08
27.1310182,0.0045815199,0.64993354,4.4993033e-05,1.7934531e-05,1.4069462e-05,4.404974e-07,3.9122018e-07,1.4312075e-08
27.14834051,0.0043709261,0.61941956,4.3178537e-05,1.7272811e-05,1.3351251e-05,4.0874172e-07,3.6844313e-07,1.2680163e-08
27.16485229,0.0041692038,0.58678327,4.1162567e-05,1.6503812e-05,1.2661577e-05,3.708629e-07,3.3380878e-07,8.7984231e-09
27.18067177,0.0040119459,0.56629115,3.9605201e-05,1.5689927e-05,1.2366235e-05,3.4558234e-07,3.08172e-07,9.3020064e-09
27.1959687,0.0039017186,0.5507078,3.8530735e-05,1.5384636e-05,1.2095277e-05,3.2758752e-07,2.9668502e-07,1.0330752e-08
27.21090566,0.0038180814,0.53604264,3.7719081e-05,1.4913227e-05,1.1912943e-05,3.1329744e-07,2.7941366e-07,9.8834052e-09
27.22553478,0.003747434,0.52376752,3.7106733e-05,1.4736728e-05,1.1791267e-05,3.0438397e-07,2.7204266e-07,8.9500595e-09
27.23993437,0.0036974214,0.51738164,3.6786061e-05,1.4857455e-05,1.1736188e-05,2.9874222e-07,2.7145235e-07,9.0301629e-09
27.25416575,0.0036559491,0.51125323,3.640501e-05,1.4881731e-05,1.1712708e-05,2.9166878e-07,2.6909186e-07,8.7260104e-09
27.2681941,0.0035736738,0.50028725,3.5548265e-05,1.4469215e-05,1.1462919e-05,2.7990022e-07,2.5842801e-07,8.4574819e-09
27.28176531,0.0034449356,0.50034448,3.4313556e-05,1.3887668e-05,1.1169909e-05,2.5881925e-07,2.3532104e-07,7.199275e-09
27.29484447,0.0033228563,0.50031254,3.3189145e-05,1.3585544e-05,1.0799264e-05,2.4211288e-07,2.2189665e-07,6.5452606e-09
27.30754442,0.003254626,0.50010935,3.2561679e-05,1.3461646e-05,1.0603305e-05,2.3249676e-07,2.1765811e-07,6.1179197e-09
27.32006549,0.0032179871,0.50008926,3.2236176e-05,1.3465089e-05,1.0553018e-05,2.2826776e-07,2.1652259e-07,6.5931395e-09
27.33241359,0.0031570072,0.50015844,3.1624956e-05,1.3151983e-05,1.0360104e-05,2.1884281e-07,2.0691668e-07,7.1086876e-09
27.34449942,0.0030974254,0.50013105,3.1143515e-05,1.301625e-05,1.0215894e-05,2.1229194e-07,2.0234417e-07,7.043264e-09
27.35644359,0.0030885309,0.49983141,3.1221979e-05,1.3115262e-05,1.020361e-05,2.1281508e-07,2.0151133e-07,8.3989435e-09
27.36849873,0.0031451548,0.49974111,3.1780611e-05,1.3494913e-05,1.0435978e-05,2.2128278e-07,2.121549e-07,9.5154232e-09
27.38077459,0.0031933777,0.4998197,3.2299245e-05,1.371137e-05,1.0753636e-05,2.2791194e-07,2.1840535e-07,1.0858311e-08
27.39317548,0.0032101295,0.49976723,3.2490115e-05,1.3834051e-05,1.0782919e-05,2.3029258e-07,2.2013304e-07,1.0443915e-08
27.40573944,0.0032850722,0.49988137,3.3295279e-05,1.4192874e-05,1.105056e-05,2.4200588e-07,2.3174602e-07,1.1510171e-08
27.41860405,0.0033667227,0.4997838,3.4363695e-05,1.4880892e-05,1.1314484e-05,2.5663511e-07,2.4893846e-07,1.3185384e-08
27.43176319,0.0034307098,0.49959684,3.5076893e-05,1.525629e-05,1.1563527e-05,2.6911618e-07,2.6338695e-07,1.4226839e-08
27.44515,0.0034819516,0.49969516,3.5708547e-05,1.5783655e-05,1.177894e-05,2.8045736e-07,2.8137272e-07,1.6817798e-08
27.45874367,0.0035482792,0.50226475,3.649074e-05,1.6404497e-05,1.2054755e-05,2.9156627e-07,2.9979597e-07,1.9162304e-08
27.47267417,0.0036435791,0.51317218,3.7597717e-05,1.6944579e-05,1.2383718e-05,3.0704553e-07,3.1383278e-07,1.7768157e-08
27.48686041,0.0036874543,0.51629845,3.8244851e-05,1.744494e-05,1.2525258e-05,3.1719764e-07,3.2845845e-07,1.4171022e-08
27.50115771,0.0036934036,0.51691975,3.8431042e-05,1.7685642e-05,1.2586879e-05,3.2224221e-07,3.3482695e-07,1.5790912e-08
27.5153992,0.0036674097,0.51428868,3.8242468e-05,1.7701108e-05,1.2474157e-05,3.1901555e-07,3.3100978e-07,1.4350769e-08
27.52960592,0.0036666016,0.51669395,3.8269465e-05,1.7724029e-05,1.2527359e-05,3.1803854e-07,3.3048148e-07,1.2700165e-08
27.54387597,0.0037019761,0.52323782,3.889221e-05,1.8460715e-05,1.2778003e-05,3.3037931e-07,3.5334134e-07,1.2229279e-08
27.55819805,0.0036566318,0.52103036,3.8688071e-05,1.862423e-05,1.2591496e-05,3.3030936e-07,3.545477e-07,1.2320454e-08
27.5718732,0.0033926776,0.50081252,3.6023354e-05,1.7344349e-05,1.1624345e-05,2.8589216e-07,3.077055e-07,1.0918659e-08
27.58437738,0.0030562474,0.50075722,3.2380927e-05,1.5254371e-05,1.0471563e-05,2.3034961e-07,2.4365841e-07,1.0573865e-08
27.59576478,0.0028514782,0.49989746,3.0159921e-05,1.3905273e-05,9.810335e-06,1.9949476e-07,2.0676675e-07,8.0322147e-09
27.60637005,0.0026172301,0.50099983,2.7726385e-05,1.2810735e-05,9.0057424e-06,1.6847223e-07,1.7539618e-07,5.243622e-09
27.61613608,0.0024485605,0.5004248,2.6015563e-05,1.2029099e-05,8.4512755e-06,1.4787674e-07,1.5310482e-07,3.9140867e-09
27.62542994,0.0023449399,0.5004613,2.4924833e-05,1.1478899e-05,8.1424029e-06,1.3518756e-07,1.3995938e-07,3.348641e-09
27.63427706,0.0022264274,0.50020491,2.3669371e-05,1.0806737e-05,7.6984454e-06,1.2143162e-07,1.2444318e-07,3.2732155e-09
27.64275241,0.0021458963,0.50034251,2.2741868e-05,1.0198438e-05,7.408019e-06,1.1129059e-07,1.1240722e-07,2.9985892e-09
27.65092021,0.0020692788,0.50019875,2.1939353e-05,9.8517947e-06,7.1664234e-06,1.0387506e-07,1.0580719e-07,2.6804742e-09
27.65883222,0.0020136032,0.50004488,2.1388981e-05,9.5914206e-06,7.0030638e-06,9.873685e-08,1.0024335e-07,2.6169184e-09
27.66657862,0.0019820707,0.50004117,2.1026794e-05,9.3749576e-06,6.8848025e-06,9.4909186e-08,9.5933552e-08,2.3879805e-09
27.67421894,0.0019471954,0.50027137,2.0630898e-05,9.2911454e-06,6.7816528e-06,9.1420159e-08,9.4628968e-08,2.1048654e-09
27.6817072,0.0019200761,0.50135584,2.0377155e-05,9.0983455e-06,6.7099999e-06,8.8932522e-08,9.0180856e-08,1.9009015e-09
27.69197499,0.0019174709,0.52432452,2.0956326e-05,1.0163428e-05,7.2850012e-06,9.6060075e-08,1.0200751e-07,1.9209811e-09
27.7009618,0.0034382566,1.00199,3.7452377e-05,1.8616427e-05,1.2781461e-05,3.0206739e-07,3.2610564e-07,1.0874858e-08
27.71373525,0.003185655,1.0010519,3.4530571e-05,1.7280566e-05,1.1626329e-05,2.5831373e-07,2.91526e-07,1.1139837e-08
27.72572676,0.0030074816,1.0003634,3.2517465e-05,1.6199841e-05,1.0953003e-05,2.2630484e-07,2.5294759e-07,9.8988766e-09
27.73724633,0.0029433704,0.99927436,3.1695686e-05,1.5494152e-05,1.0638231e-05,2.144091e-07,2.3503231e-07,8.4912937e-09
27.74867153,0.0029322439,1.0001385,3.166202e-05,1.5468801e-05,1.0553627e-05,2.129395e-07,2.3358107e-07,8.257683e-09
27.75994542,0.0028386261,1.0018753,3.062424e-05,1.4919867e-05,1.0216805e-05,1.9863048e-07,2.1851884e-07,6.6117942e-09
27.77048007,0.0026643155,0.99956389,2.8697541e-05,1.3808369e-05,9.5668282e-06,1.7377381e-07,1.8864617e-07,5.2045521e-09
27.7808081,0.002631738,1.000142,2.8305691e-05,1.3522062e-05,9.4583138e-06,1.6849136e-07,1.8056033e-07,5.1864061e-09
27.79089347,0.0025604293,1.0002461,2.7500706e-05,1.2959552e-05,9.2240609e-06,1.5839455e-07,1.6892076e-07,4.9343926e-09
27.80073157,0.0025064395,0.99931286,2.6979675e-05,1.267596e-05,9.061399e-06,1.519649e-07,1.6010087e-07,5.0087385e-09
27.81045589,0.0024987618,0.99974704,2.6945734e-05,1.2642061e-05,9.0541347e-06,1.5085638e-07,1.5796865e-07,5.339287e-09
27.82018316,0.0025064506,0.99946262,2.7050469e-05,1.2640643e-05,9.0621013e-06,1.5163619e-07,1.5780276e-07,5.2790404e-09
27.82998315,0.0025344159,0.99882517,2.7436014e-05,1.2889922e-05,9.1542072e-06,1.5555285e-07,1.6351443e-07,5.067888e-09
27.83993127,0.0025772206,0.99856117,2.7820194e-05,1.3020659e-05,9.3275394e-06,1.5920366e-07,1.6698302e-07,5.0217005e-09
27.8500679,0.0026314231,0.99896186,2.8402769e-05,1.3341413e-05,9.6181391e-06,1.6623937e-07,1.7485135e-07,5.0448968e-09
27.86040122,0.0026804259,0.99890562,2.9002184e-05,1.3626389e-05,9.8084273e-06,1.7316328e-07,1.8698238e-07,5.4348681e-09
27.87092651,0.0027266978,0.99900996,2.9414288e-05,1.3620306e-05,9.9093373e-06,1.7653596e-07,1.8777425e-07,6.3635284e-09
27.88162575,0.0027691568,0.99897657,2.9880723e-05,1.3952637e-05,1.0056577e-05,1.8053026e-07,1.9143006e-07,7.9748862e-09
27.89247531,0.0028008586,0.99841705,3.0280327e-05,1.4132153e-05,1.0225121e-05,1.8318982e-07,1.9454357e-07,1.0451269e-08
27.90345461,0.0028367089,0.99890628,3.0721473e-05,1.4323495e-05,1.0398808e-05,1.8851183e-07,2.0090234e-07,1.2683159e-08
27.91455623,0.0028638741,0.99804018,3.1076165e-05,1.4431836e-05,1.0530333e-05,1.9094625e-07,2.033397e-07,1.3732261e-08
27.92582326,0.0029293503,0.99755566,3.1704539e-05,1.4664051e-05,1.0759846e-05,1.9861775e-07,2.1012359e-07,1.5507309e-08
27.93750278,0.0030846828,0.9977659,3.3426198e-05,1.5829527e-05,1.1322821e-05,2.2060979e-07,2.3895006e-07,1.8924786e-08
27.94940547,0.0027389626,0.81258485,2.9662296e-05,1.412421e-05,1.0123505e-05,1.7455852e-07,1.9134565e-07,1.312101e-08
27.96039174,0.0028866514,0.78337748,3.1137598e-05,1.4648221e-05,1.0643209e-05,1.9231043e-07,2.1139493e-07,1.477861e-08
27.97193308,0.0030245425,0.76659241,3.2609816e-05,1.5241819e-05,1.1176442e-05,2.0779673e-07,2.2364766e-07,1.5688257e-08
27.98406269,0.0031928591,0.73053968,3.4373067e-05,1.5764915e-05,1.1883854e-05,2.291267e-07,2.4460162e-07,1.7265321e-08
27.99688513,0.0033278742,0.71058896,3.5883245e-05,1.6632745e-05,1.239633e-05,2.4950659e-07,2.6872812e-07,1.8068177e-08
28.01070249,0.0037126042,0.73301483,4.007822e-05,1.8816761e-05,1.3844771e-05,3.1376917e-07,3.447405e-07,1.990607e-08
28.02602617,0.0042988829,0.75736983,4.6414236e-05,2.2091096e-05,1.6171133e-05,4.1896825e-07,4.6009278e-07,2.581797e-08
28.0447348,0.0052295393,0.78713747,5.6874618e-05,2.7910607e-05,1.9600329e-05,6.288953e-07,7.1439038e-07,3.6786614e-08
28.06446618,0.0048448114,0.57372385,5.2865915e-05,2.6980893e-05,1.7734922e-05,5.4570971e-07,6.4569217e-07,2.9984966e-08
28.08385074,0.0049883275,0.50216881,5.4003591e-05,2.6339444e-05,1.8176278e-05,5.6044617e-07,6.4151673e-07,2.8537102e-08
28.1045069,0.0052801627,0.51155384,5.6757613e-05,2.7409638e-05,1.8921265e-05,6.1412663e-07,7.0022744e-07,2.7194418e-08
28.12494621,0.0052132595,0.52656205,5.5800616e-05,2.6941223e-05,1.8454185e-05,5.9451726e-07,6.7862957e-07,2.5535409e-08
28.14558659,0.005332169,0.55023325,5.6883627e-05,2.6870772e-05,1.8805554e-05,6.1376849e-07,6.9074752e-07,2.8141233e-08
28.16645849,0.0053201329,0.61029699,5.6459378e-05,2.6158887e-05,1.8523184e-05,6.0493714e-07,6.696595e-07,2.6315914e-08
28.1873485,0.005378383,0.59634451,5.6541284e-05,2.5731649e-05,1.855054e-05,6.0119423e-07,6.4894303e-07,2.0838362e-08
28.20839119,0.0053625605,0.62135394,5.6117991e-05,2.5172971e-05,1.8113689e-05,5.9048206e-07,6.2865602e-07,1.7966285e-08
28.22945147,0.0053932305,0.57826145,5.6242176e-05,2.4704338e-05,1.8148154e-05,5.8711463e-07,6.1519703e-07,2.0205e-08
28.25053624,0.0053526435,0.56016253,5.5868479e-05,2.43915e-05,1.8130357e-05,5.7841884e-07,5.9822979e-07,1.988248e-08
28.27157558,0.0054026539,0.51748155,5.627507e-05,2.4805911e-05,1.8357732e-05,5.9327078e-07,6.2742066e-07,1.8172211e-08
28.29263452,0.0053413928,0.51412486,5.5824564e-05,2.4775709e-05,1.8239452e-05,5.881028e-07,6.1060053e-07,1.95469e-08
28.31363799,0.0053918838,0.51679022,5.646167e-05,2.5551316e-05,1.8540089e-05,6.0316471e-07,6.3605354e-07,2.3847351e-08
28.33448767,0.0052981409,0.50814625,5.560099e-05,2.549848e-05,1.8387604e-05,5.9345857e-07,6.3360111e-07,3.4675233e-08
28.35530671,0.0052953259,0.53181799,5.5746461e-05,2.5878738e-05,1.8553078e-05,5.9719455e-07,6.5248195e-07,4.5970942e-08
28.37568816,0.0051425255,0.51569432,5.4191662e-05,2.5205381e-05,1.8308046e-05,5.6996099e-07,6.215857e-07,4.8007294e-08
28.39594541,0.0051813729,0.52497864,5.4754221e-05,2.6108209e-05,1.874732e-05,5.8852431e-07,6.5491314e-07,4.8664838e-08
28.41620733,0.0051300258,0.53667078,5.4288758e-05,2.5819775e-05,1.8256957e-05,5.7981435e-07,6.4418317e-07,4.0795313e-08
28.43641151,0.0052061295,0.5145244,5.5156868e-05,2.5522956e-05,1.8632533e-05,6.0451283e-07,6.5974489e-07,4.1041506e-08
28.45678824,0.0051428732,0.54080014,5.4360275e-05,2.5118432e-05,1.8526628e-05,5.7997581e-07,6.2692908e-07,3.8922582e-08
28.47689333,0.0051290677,0.51550673,5.4433108e-05,2.5509291e-05,1.8475239e-05,5.8210728e-07,6.3164921e-07,3.5831877e-08
28.49734467,0.0052627039,0.55224959,5.5825314e-05,2.5990987e-05,1.886022e-05,6.1358654e-07,6.6147121e-07,3.7331429e-08
28.51781037,0.0051263952,0.52330539,5.4620659e-05,2.60451e-05,1.8192806e-05,5.9185182e-07,6.6077081e-07,3.1577229e-08
28.53793063,0.0051115146,0.52140989,5.4394159e-05,2.5573963e-05,1.8016016e-05,5.8160712e-07,6.278162e-07,2.6308211e-08
28.55875597,0.0052587818,0.53322871,5.5882829e-05,2.5216798e-05,1.8474062e-05,6.1526272e-07,6.4252928e-07,2.8003525e-08
28.57898493,0.0050964754,0.61268697,5.4137431e-05,2.354762e-05,1.7793323e-05,5.7917405e-07,5.9501361e-07,3.004434e-08
28.59989538,0.0054369389,0.63117532,5.7775185e-05,2.5594805e-05,1.9004717e-05,6.588779e-07,6.7500755e-07,2.8808726e-08
28.62061449,0.005202303,0.54525806,5.5483266e-05,2.5141127e-05,1.8185202e-05,6.0380587e-07,6.3009085e-07,2.097477e-08
28.64166709,0.0053692087,0.59832634,5.7116191e-05,2.5620884e-05,1.8764602e-05,6.374773e-07,6.6451544e-07,2.0255306e-08
28.66222219,0.0052060287,0.60086524,5.5330161e-05,2.4281962e-05,1.804658e-05,5.9651552e-07,6.1024502e-07,1.6356942e-08
28.68346638,0.0054232257,0.63336156,5.7590016e-05,2.5340665e-05,1.8829295e-05,6.4267227e-07,6.5379335e-07,1.8019304e-08
28.70429171,0.005337806,0.63454685,5.6636258e-05,2.5176994e-05,1.8553895e-05,6.219409e-07,6.3578477e-07,1.8012013e-08
28.72574885,0.0053771701,0.6445824,5.7130931e-05,2.5394217e-05,1.8501124e-05,6.2677476e-07,6.4226944e-07,1.700307e-08
28.74762134,0.0056459773,0.60427608,5.9922715e-05,2.6446269e-05,1.947979e-05,6.8331979e-07,6.9319269e-07,1.6936062e-08
28.76985264,0.0054444228,0.54111548,5.7871242e-05,2.5394305e-05,1.8781089e-05,6.4134895e-07,6.5876289e-07,2.2810177e-08
28.79205991,0.0057323165,0.60715345,6.0836814e-05,2.6045848e-05,1.9860092e-05,7.01337e-07,6.9606875e-07,3.2643024e-08
28.81393875,0.0055112632,0.57790561,5.8726496e-05,2.5299416e-05,1.9135878e-05,6.5937288e-07,6.6479957e-07,3.8151712e-08
28.83575324,0.00549456,0.59885213,5.8549145e-05,2.5524382e-05,1.9124671e-05,6.5085806e-07,6.6927633e-07,5.4643634e-08
28.85750201,0.0054593576,0.60681759,5.8008943e-05,2.5063638e-05,1.9146716e-05,6.3849477e-07,6.4349693e-07,5.6880908e-08
28.87957203,0.005418091,0.5819622,5.7605842e-05,2.5094774e-05,1.9191711e-05,6.2773655e-07,6.383084e-07,6.0356447e-08
28.90063877,0.0053006096,0.5249436,5.6443076e-05,2.4746446e-05,1.9017493e-05,6.0240531e-07,6.1499486e-07,4.7375082e-08
28.92201308,0.0054217811,0.51393896,5.7817666e-05,2.5841339e-05,1.9650945e-05,6.3097208e-07,6.6276393e-07,3.9264192e-08
28.94290853,0.0052040107,0.49925925,5.580677e-05,2.581727e-05,1.8995932e-05,5.9444312e-07,6.4481776e-07,2.513965e-08
28.96366477,0.0052517546,0.50029414,5.6161927e-05,2.5967211e-05,1.9381574e-05,5.9696283e-07,6.3844887e-07,2.4735298e-08
28.98447445,0.0051360825,0.48938117,5.4904262e-05,2.6207218e-05,1.886243e-05,5.8148022e-07,6.533291e-07,2.0258374e-08
29.00509359,0.0053455927,0.50781736,5.6799106e-05,2.6681458e-05,1.9641053e-05,6.1838516e-07,6.8837046e-07,1.6396627e-08
29.02636938,0.0053513503,0.50246946,5.6967238e-05,2.726966e-05,1.9715879e-05,6.1946077e-07,6.9916153e-07,1.5233712e-08
29.0476288,0.0053446871,0.50844825,5.6886164e-05,2.7457747e-05,1.9589276e-05,6.1434484e-07,6.9471776e-07,1.2744652e-08
29.06912564,0.0053711823,0.52947813,5.7130894e-05,2.7371011e-05,1.9691017e-05,6.1798976e-07,6.8961521e-07,1.2142215e-08
29.08997076,0.0051333965,0.50080296,5.4538832e-05,2.5900685e-05,1.870302e-05,5.6186571e-07,6.2820428e-07,1.1075252e-08
29.11094759,0.0052685781,0.51462855,5.5820178e-05,2.6251512e-05,1.9118262e-05,5.8553173e-07,6.4383576e-07,1.1645822e-08
29.13252274,0.0053142077,0.52942069,5.5889854e-05,2.5873567e-05,1.9619515e-05,5.8537686e-07,6.3966397e-07,1.403565e-08
29.15316287,0.0062075993,0.6170101,6.5548132e-05,3.0913443e-05,2.3317693e-05,7.9616882e-07,8.7169047e-07,1.9803421e-08
29.17537958,0.0056022733,0.53860736,5.8896299e-05,2.7905943e-05,2.1099369e-05,6.4778336e-07,7.2974654e-07,2.1097445e-08
29.19788295,0.0056515049,0.5403915,5.9218526e-05,2.7766199e-05,2.1235927e-05,6.5326073e-07,7.1868128e-07,1.9820179e-08
29.22059314,0.0057032213,0.54044054,5.9334508e-05,2.7486627e-05,2.1382811e-05,6.4890089e-07,7.0915644e-07,2.1809446e-08
29.24400696,0.0060641605,0.59753063,6.3216558e-05,3.0158947e-05,2.3092268e-05,7.368348e-07,8.346807e-07,2.7645307e-08
29.26701809,0.005637241,0.56048361,5.8599921e-05,2.8280847e-05,2.1452324e-05,6.3915725e-07,7.2968377e-07,2.402015e-08
29.29000396,0.0056882774,0.55263226,5.9338028e-05,2.91126e-05,2.2002303e-05,6.6211568e-07,7.5982627e-07,2.288997e-08
29.31297266,0.0056789996,0.54218568,5.9447252e-05,2.9348603e-05,2.2036176e-05,6.621845e-07,7.7777178e-07,1.7074942e-08
29.33458082,0.0050426914,0.50054754,5.2806239e-05,2.571812e-05,1.9593744e-05,5.2172203e-07,6.0060774e-07,1.1458647e-08
29.3549984,0.0051546281,0.51248706,5.3609418e-05,2.5608381e-05,2.0054437e-05,5.3338361e-07,6.0475809e-07,1.4198599e-08
29.37604628,0.0052078105,0.51543684,5.3882555e-05,2.5711357e-05,2.0300373e-05,5.3720657e-07,6.0398238e-07,1.3574964e-08
29.39674273,0.0051427676,0.50496902,5.3095643e-05,2.5385234e-05,1.9983404e-05,5.1822826e-07,5.9182306e-07,1.3993317e-08
29.41741775,0.0051471193,0.49975834,5.2926027e-05,2.5121044e-05,2.0043294e-05,5.1571201e-07,5.863938e-07,1.3431638e-08
29.43807358,0.0051411283,0.49990591,5.2743886e-05,2.5028036e-05,2.0032099e-05,5.1161618e-07,5.8359307e-07,1.7033711e-08
29.45875385,0.0051459819,0.49968984,5.2651306e-05,2.5497137e-05,2.0006863e-05,5.1293705e-07,6.0542446e-07,1.5069552e-08
29.47941746,0.0051353966,0.49989291,5.2427532e-05,2.4950379e-05,1.9872214e-05,5.0920267e-07,5.9584685e-07,2.0886597e-08
29.5000885,0.0051413716,0.49999728,5.2435851e-05,2.4798349e-05,2.0020898e-05,5.0741395e-07,5.8342514e-07,2.1805556e-08
29.52252312,0.0056471938,0.56303049,5.7549885e-05,2.7706407e-05,2.2323319e-05,6.1728855e-07,7.3141804e-07,2.5912446e-08
29.54516126,0.0052960497,0.53763613,5.3610734e-05,2.5295101e-05,2.0827046e-05,5.3647014e-07,6.2267262e-07,2.4757192e-08
29.56641509,0.0053471815,0.54661319,5.4091664e-05,2.5354403e-05,2.0890443e-05,5.4481608e-07,6.1571275e-07,1.9005679e-08
29.58789961,0.0049419632,0.50561619,4.9870027e-05,2.3126906e-05,1.9378838e-05,4.6597435e-07,5.2775066e-07,1.7581064e-08
29.60932482,0.0053268216,0.54510963,5.3406288e-05,2.4234205e-05,2.0640039e-05,5.2566129e-07,5.745917e-07,1.8241678e-08
29.63086427,0.0053172492,0.54486949,5.3252287e-05,2.4213465e-05,2.0537094e-05,5.2771187e-07,5.8322899e-07,1.6622687e-08
29.65231037,0.0053153251,0.54553796,5.3049385e-05,2.388073e-05,2.0344045e-05,5.2446573e-07,5.7196886e-07,1.6699775e-08
29.67325518,0.004943985,0.50781786,4.9090803e-05,2.1335717e-05,1.8716721e-05,4.4756429e-07,4.7004289e-07,1.2258076e-08
29.69318592,0.0049300992,0.50717482,4.8840225e-05,2.0830761e-05,1.8685592e-05,4.4369057e-07,4.5946072e-07,1.2735404e-08
29.71308003,0.0049153376,0.50542416,4.8599715e-05,2.0795187e-05,1.8755722e-05,4.3891742e-07,4.4968775e-07,1.2980863e-08
29.73293125,0.0049063362,0.50499781,4.8470553e-05,2.0804592e-05,1.875649e-05,4.3517692e-07,4.4814869e-07,1.228952e-08
29.75275127,0.0048971136,0.50504156,4.8090202e-05,2.0409793e-05,1.890791e-05,4.3070119e-07,4.4416425e-07,1.065512e-08
29.77257297,0.0049032431,0.50522829,4.8061637e-05,2.0347946e-05,1.9118475e-05,4.282135e-07,4.3527413e-07,1.2545109e-08
29.7924322,0.0049102734,0.50515328,4.8149193e-05,2.0322007e-05,1.9134535e-05,4.2835412e-07,4.4058284e-07,1.5227517e-08
29.81226705,0.0048893369,0.50487035,4.7793579e-05,2.0255936e-05,1.9241734e-05,4.2373417e-07,4.3809421e-07,1.4832851e-08
29.8320701,0.0048876342,0.5055023,4.766304e-05,2.0162787e-05,1.9308904e-05,4.2027301e-07,4.3694198e-07,1.3289156e-08
29.85195521,0.0049223888,0.57911505,4.7949156e-05,2.0224465e-05,1.9648329e-05,4.2224104e-07,4.3317908e-07,1.3010667e-08
29.87190734,0.0049206998,0.81634905,4.8033028e-05,2.0743064e-05,1.9777718e-05,4.2758119e-07,4.5761446e-07,1.399476e-08
29.89190983,0.0049344065,0.84442023,4.7949899e-05,2.0503077e-05,2.0084759e-05,4.2533276e-07,4.5355007e-07,1.5197321e-08
29.91177664,0.0048521919,0.78430275,4.727964e-05,2.0677211e-05,1.9775053e-05,4.1760021e-07,4.5981654e-07,1.2594615e-08
29.93164427,0.0049807416,0.61882399,4.8285296e-05,2.0345774e-05,2.0391363e-05,4.3077738e-07,4.5460616e-07,1.3323951e-08
29.95208546,0.0050404224,0.49890578,4.8899105e-05,2.0891292e-05,2.0966444e-05,4.4681143e-07,4.8270407e-07,1.5402086e-08
29.97256176,0.0050376156,0.49561485,4.8740246e-05,2.1146409e-05,2.1140333e-05,4.4468659e-07,4.8690957e-07,1.5741668e-08
29.99303806,0.0050348197,0.495381,4.8885566e-05,2.1802961e-05,2.1162795e-05,4.5142828e-07,5.1583253e-07,1.6085296e-08
30.01365833,0.0050901091,0.5025819,4.9360326e-05,2.1792529e-05,2.1371488e-05,4.5869229e-07,5.1319911e-07,1.5337687e-08
30.03439435,0.0051066596,0.50365372,4.9290522e-05,2.1531924e-05,2.1451334e-05,4.5797334e-07,5.1020908e-07,1.6255311e-08
30.05511535,0.005083841,0.50551058,4.8917113e-05,2.0940208e-05,2.1388008e-05,4.4878476e-07,4.8905276e-07,1.5693707e-08
30.07578979,0.0050811076,0.50636099,4.885933e-05,2.0846237e-05,2.1300297e-05,4.4996754e-07,4.9204057e-07,1.3505358e-08
30.09650841,0.0050783329,0.50664899,4.8617913e-05,2.0392932e-05,2.1267187e-05,4.437503e-07,4.6916612e-07,1.3156658e-08
30.11723657,0.0051014989,0.50651736,4.8767822e-05,2.031034e-05,2.1665128e-05,4.4994192e-07,4.73846e-07,1.4354245e-08
30.13787835,0.0050531541,0.49986642,4.8349823e-05,2.031587e-05,2.1714075e-05,4.4590046e-07,4.7428414e-07,1.5627161e-08
30.15845488,0.005048349,0.49960964,4.8307676e-05,2.0427723e-05,2.1899745e-05,4.4640781e-07,4.7458667e-07,1.9201357e-08
30.17917104,0.0050347397,0.50024264,4.8208802e-05,2.1053512e-05,2.2203929e-05,4.4734601e-07,4.9473125e-07,2.3128136e-08
30.19963508,0.0049358652,0.50030861,4.7516704e-05,2.1570312e-05,2.1878766e-05,4.3886688e-07,4.9847325e-07,2.4338215e-08
30.21984517,0.0050318817,0.4992504,4.8446592e-05,2.1715998e-05,2.2284957e-05,4.5564485e-07,5.0985746e-07,2.0117784e-08
30.240933,0.0051770116,0.51155462,4.9688536e-05,2.2159377e-05,2.323779e-05,4.7926789e-07,5.3437481e-07,1.8919622e-08
30.26202009,0.0051250004,0.50822924,4.9325934e-05,2.268645e-05,2.3326357e-05,4.7908475e-07,5.4686462e-07,2.0461115e-08
30.28308966,0.0051515679,0.52278761,4.9743901e-05,2.3208774e-05,2.3431284e-05,4.9045922e-07,5.692621e-07,1.851038e-08
30.30431278,0.0051601707,0.52546229,4.9542643e-05,2.2669165e-05,2.3591769e-05,4.8587739e-07,5.5401466e-07,1.7054102e-08
30.32547562,0.0051538661,0.51617548,4.9368195e-05,2.2670449e-05,2.3642311e-05,4.8592926e-07,5.5834785e-07,1.5669405e-08
30.34668268,0.0051772351,0.51863297,4.9468133e-05,2.2262416e-05,2.3673754e-05,4.8764759e-07,5.4967121e-07,1.1439259e-08
30.36792253,0.0051568097,0.52356702,4.8903256e-05,2.168042e-05,2.3543778e-05,4.7661884e-07,5.2824443e-07,9.5369914e-09
30.38910712,0.0051610302,0.53060823,4.8778649e-05,2.1411232e-05,2.3733957e-05,4.7826778e-07,5.3113299e-07,1.2368309e-08
30.4103112,0.0051471178,0.5356334,4.847688e-05,2.1087653e-05,2.366002e-05,4.7202672e-07,5.1395662e-07,1.0742985e-08
30.43152816,0.0051597303,0.53662078,4.8407308e-05,2.06672e-05,2.3970186e-05,4.6805105e-07,4.9561829e-07,1.4620754e-08
30.45272559,0.005117942,0.51760281,4.8068013e-05,2.1091283e-05,2.3994853e-05,4.6538889e-07,5.1135424e-07,1.722114e-08
30.47375192,0.0050873041,0.512391,4.7753374e-05,2.113689e-05,2.4091154e-05,4.6322783e-07,5.1077057e-07,1.9818574e-08
30.49463176,0.0050478563,0.50790967,4.7242347e-05,2.0783297e-05,2.3825044e-05,4.5018673e-07,4.9372513e-07,1.9036196e-08
30.51534078,0.0049946767,0.50401759,4.6592212e-05,2.0525422e-05,2.3565718e-05,4.371387e-07,4.7770329e-07,1.8803373e-08
30.53603925,0.0050264965,0.5072332,4.6612519e-05,1.9931303e-05,2.3573085e-05,4.3705425e-07,4.6556033e-07,2.2187811e-08
30.55685472,0.0050466494,0.50854576,4.6630437e-05,1.9619917e-05,2.3672555e-05,4.357902e-07,4.5060518e-07,1.8683289e-08
30.57769717,0.0050389101,0.50683229,4.6303461e-05,1.9491732e-05,2.3689699e-05,4.332271e-07,4.480218e-07,1.5175258e-08
30.5983872,0.004996693,0.50184132,4.6349283e-05,2.0387911e-05,2.3415793e-05,4.420947e-07,4.7161087e-07,1.1380021e-08
30.61904629,0.0049947535,0.50191443,4.6246655e-05,2.0386544e-05,2.3567517e-05,4.4414868e-07,4.796055e-07,1.1002956e-08
30.639683,0.0049872602,0.50203017,4.6153393e-05,2.0342871e-05,2.3863717e-05,4.4966755e-07,4.9577514e-07,1.5279684e-08
30.66027421,0.0049381236,0.49964528,4.5717401e-05,2.0475349e-05,2.3854958e-05,4.4178407e-07,4.9345127e-07,1.925162e-08
30.68065837,0.0049180481,0.49938644,4.5187957e-05,1.9677219e-05,2.3723811e-05,4.3080317e-07,4.7752153e-07,1.8611913e-08
30.7010341,0.0049093345,0.49938299,4.509752e-05,1.9672348e-05,2.3806627e-05,4.3089829e-07,4.809237e-07,1.5597225e-08
30.72138291,0.0049149889,0.49952043,4.5057948e-05,1.941014e-05,2.3929009e-05,4.3074399e-07,4.7127824e-07,1.5220627e-08
30.7417941,0.0049287756,0.49998344,4.5125783e-05,1.9601973e-05,2.4370918e-05,4.3534308e-07,4.9130421e-07,1.4716721e-08
30.76216457,0.0049120346,0.49940429,4.4715847e-05,1.8869256e-05,2.4411168e-05,4.2322614e-07,4.5426477e-07,2.0225049e-08
30.7825429,0.0049105793,0.50136324,4.4502431e-05,1.8508485e-05,2.4563625e-05,4.2168208e-07,4.5589433e-07,1.9189015e-08
30.80286636,0.0048900224,0.50324505,4.395048e-05,1.763771e-05,2.4198396e-05,4.0774405e-07,4.2743853e-07,1.4241648e-08
30.82324248,0.0049314606,0.50673279,4.3988798e-05,1.7386623e-05,2.4557462e-05,4.0729145e-07,4.187117e-07,1.3631176e-08
30.84393005,0.0050019728,0.51516799,4.4386531e-05,1.7401082e-05,2.519282e-05,4.1591671e-07,4.2749953e-07,1.3280009e-08
30.86467097,0.0050015686,0.51719509,4.4275928e-05,1.7347003e-05,2.5036504e-05,4.1383196e-07,4.317625e-07,1.1968517e-08
30.88562089,0.0050104749,0.51802647,4.417519e-05,1.6914919e-05,2.4993319e-05,4.0932823e-07,4.1665071e-07,9.8162136e-09
30.90625962,0.0050183083,0.51929149,4.3936357e-05,1.6537085e-05,2.5226092e-05,4.0547588e-07,4.0221746e-07,1.1508807e-08
30.92836722,0.0056761523,0.58691712,4.9488607e-05,1.8586785e-05,2.868754e-05,5.1898544e-07,5.238538e-07,1.3835869e-08
30.94987331,0.0050309372,0.51960503,4.3484366e-05,1.6057564e-05,2.5496353e-05,4.0214201e-07,4.1307544e-07,1.1561846e-08
30.97071459,0.005038561,0.51863727,4.3183977e-05,1.5426946e-05,2.5795193e-05,3.9019445e-07,3.7781397e-07,1.0297848e-08
30.99145842,0.0048985018,0.50458942,4.189907e-05,1.4796482e-05,2.5223276e-05,3.6887216e-07,3.5608877e-07,9.8092712e-09
31.01204521,0.0050051065,0.51494768,4.2504113e-05,1.5013656e-05,2.5843225e-05,3.8532345e-07,3.7765242e-07,1.050486e-08
31.0328734,0.005041364,0.52073998,4.2552765e-05,1.5040951e-05,2.6231875e-05,3.8865213e-07,3.9041851e-07,1.1359996e-08
31.05401288,0.0051029249,0.52697138,4.2805285e-05,1.4748646e-05,2.6370298e-05,3.8942246e-07,3.7946061e-07,1.0297588e-08
31.07509874,0.0051240468,0.51117667,4.2650373e-05,1.3960528e-05,2.6607948e-05,3.8170519e-07,3.5625415e-07,1.0303303e-08
31.09692254,0.0051424871,0.51947811,4.2519798e-05,1.3990588e-05,2.6893009e-05,3.8113289e-07,3.5161853e-07,1.1978767e-08
31.11802388,0.0050840823,0.52165681,4.185742e-05,1.3743931e-05,2.6521547e-05,3.690255e-07,3.4049725e-07,1.1999764e-08
31.13930191,0.0051713322,0.53652219,4.253583e-05,1.3780929e-05,2.7206746e-05,3.8356617e-07,3.5369924e-07,1.1522242e-08
31.16050844,0.0050759455,0.5270038,4.150923e-05,1.3311306e-05,2.6689406e-05,3.6208748e-07,3.3372721e-07,1.4024769e-08
31.18187756,0.00521067,0.565157,4.2347207e-05,1.3452222e-05,2.7433687e-05,3.7379538e-07,3.3944411e-07,1.2983371e-08
31.20337206,0.0051717254,0.56148173,4.1836978e-05,1.3182728e-05,2.7305715e-05,3.6284099e-07,3.2595514e-07,1.0925601e-08
31.22501469,0.0051959932,0.54006764,4.1806957e-05,1.2815572e-05,2.7249654e-05,3.5708266e-07,3.0959444e-07,1.0737836e-08
31.24679614,0.0052697358,0.54763048,4.2169336e-05,1.2717295e-05,2.7600819e-05,3.6299413e-07,3.0363019e-07,1.0872867e-08
31.26833991,0.0051096054,0.54155867,4.0807711e-05,1.2247426e-05,2.6710644e-05,3.4076818e-07,2.916338e-07,9.4463925e-09
31.28948665,0.0051065448,0.56495196,4.0625355e-05,1.202451e-05,2.6680818e-05,3.3653769e-07,2.7968753e-07,8.312706e-09
31.3109799,0.0051481308,0.58217705,4.0792347e-05,1.1857997e-05,2.6867394e-05,3.3684315e-07,2.7510303e-07,8.8838195e-09
31.33260653,0.0051755357,0.5811525,4.0846404e-05,1.2107478e-05,2.7209314e-05,3.4401211e-07,3.0379938e-07,1.0100643e-08
31.3539557,0.0051414386,0.57806372,4.0403361e-05,1.157521e-05,2.714187e-05,3.3888108e-07,2.8035927e-07,1.0591738e-08
31.37585778,0.0055588154,0.64114598,4.3534241e-05,1.2446798e-05,2.9430721e-05,3.8886521e-07,3.2365207e-07,1.1639768e-08
31.39872748,0.0048937131,0.57365833,3.8304558e-05,1.1195034e-05,2.5995801e-05,3.1092116e-07,2.7291076e-07,7.5607623e-09
31.41855193,0.0046496412,0.5595661,3.6138049e-05,1.0377057e-05,2.4790798e-05,2.761665e-07,2.4033808e-07,7.4017163e-09
31.43787315,0.0047200124,0.56259669,3.6601025e-05,1.0588354e-05,2.5153864e-05,2.8163618e-07,2.4957149e-07,7.3149588e-09
31.45745293,0.0049037821,0.59758263,3.7882851e-05,1.0738424e-05,2.6232268e-05,3.00009e-07,2.6496408e-07,8.2480313e-09
31.4788358,0.0051126927,0.59706375,3.9475917e-05,1.1290504e-05,2.7511418e-05,3.2384988e-07,2.8935839e-07,8.4445302e-09
31.50209743,0.0053932713,0.64472149,4.1537294e-05,1.1966208e-05,2.9240925e-05,3.5590734e-07,2.9873729e-07,8.0436556e-09
31.52560123,0.0059901546,0.71254473,4.6026416e-05,1.3367424e-05,3.2592147e-05,4.3091819e-07,3.6564343e-07,1.1156664e-08
31.54903117,0.005572919,0.65896442,4.2760585e-05,1.2675526e-05,3.037625e-05,3.7019744e-07,3.1738398e-07,9.2431711e-09
31.57239753,0.0056044539,0.67639669,4.2848506e-05,1.2782572e-05,3.0722482e-05,3.6629159e-07,3.115396e-07,1.1317891e-08
31.59576982,0.0054674467,0.66578954,4.1931974e-05,1.3017297e-05,3.0406082e-05,3.5182243e-07,3.2151467e-07,1.1695812e-08
31.61933762,0.0054656845,0.609509,4.2038205e-05,1.3781225e-05,3.0434001e-05,3.5753404e-07,3.4204874e-07,9.680011e-09
31.64227532,0.0054599978,0.5508997,4.2116693e-05,1.5133305e-05,3.0624422e-05,3.5984712e-07,3.663927e-07,1.0012462e-08
31.66531798,0.0054382291,0.54975496,4.1934218e-05,1.4223214e-05,3.0888897e-05,3.5313961e-07,3.1497012e-07,1.0076993e-08
31.68834631,0.0052242589,0.53182686,4.0201914e-05,1.361047e-05,2.9821318e-05,3.2354727e-07,2.8799583e-07,9.455493e-09
31.71079599,0.0052193905,0.5372108,4.0226937e-05,1.3746547e-05,3.0040081e-05,3.2057709e-07,2.8477985e-07,9.4706123e-09
31.73316648,0.0055924098,0.57652991,4.3279579e-05,1.4876386e-05,3.2350218e-05,3.7499874e-07,3.3251165e-07,8.9101474e-09
31.75798505,0.0058881557,0.61076741,4.5717507e-05,1.5902712e-05,3.4080948e-05,4.1652901e-07,3.6222976e-07,1.0181682e-08
31.7809261,0.0054493078,0.56614619,4.2175458e-05,1.4704936e-05,3.1401353e-05,3.5392539e-07,3.1194864e-07,8.7686017e-09
31.80531689,0.0059625112,0.62341202,4.6090722e-05,1.5894442e-05,3.4236468e-05,4.1417592e-07,3.5402329e-07,1.0370346e-08
31.82985767,0.0059077673,0.61969793,4.540945e-05,1.497487e-05,3.4015293e-05,3.9421451e-07,3.1418677e-07,9.8429584e-09
31.85508822,0.0058891142,0.61795383,4.5075269e-05,1.4900867e-05,3.3856552e-05,3.8939958e-07,3.1453126e-07,9.232184e-09
31.87916697,0.0058721553,0.61672623,4.48323e-05,1.4592196e-05,3.3739237e-05,3.8178987e-07,3.0404089e-07,1.165966e-08
31.90463767,0.0064935958,0.68292579,4.9599138e-05,1.620352e-05,3.7686998e-05,4.687348e-07,3.7443939e-07,1.2434106e-08
31.93071687,0.0059432528,0.62154919,4.5373922e-05,1.4904111e-05,3.5080946e-05,3.9453978e-07,3.1844088e-07,1.2541353e-08
31.95551237,0.0059118853,0.61828383,4.5175863e-05,1.513694e-05,3.5156282e-05,3.9253329e-07,3.2852283e-07,1.0444515e-08
31.98031717,0.0059639394,0.62251586,4.5419769e-05,1.5096722e-05,3.5763232e-05,3.9493809e-07,3.2805646e-07,1.1333888e-08
32.00425025,0.0055298087,0.57697467,4.2104223e-05,1.4046862e-05,3.3227447e-05,3.3945243e-07,2.7896288e-07,1.1591202e-08
32.02880848,0.006192912,0.64667816,4.7057581e-05,1.5685562e-05,3.7161837e-05,4.2468825e-07,3.449598e-07,1.3712642e-08
32.05565002,0.0061258946,0.63969613,4.6494325e-05,1.5609764e-05,3.6787014e-05,4.134899e-07,3.3516044e-07,1.1181519e-08
32.08200843,0.0064353883,0.6715677,4.8678978e-05,1.642199e-05,3.8867128e-05,4.5707568e-07,3.7179771e-07,1.3232134e-08
32.10957001,0.0062080049,0.64825798,4.6922513e-05,1.5784482e-05,3.7372925e-05,4.2474435e-07,3.4304304e-07,1.1761197e-08
32.13721909,0.006286981,0.65575149,4.7324615e-05,1.5877111e-05,3.7813867e-05,4.3408279e-07,3.4993147e-07,1.1279665e-08
32.1645798,0.0061916344,0.64690581,4.6581836e-05,1.5844185e-05,3.7276565e-05,4.2458556e-07,3.452833e-07,1.4149379e-08
32.19176938,0.0063809587,0.66507628,4.7917334e-05,1.611205e-05,3.8556727e-05,4.5113411e-07,3.6339427e-07,1.0789459e-08
32.21842664,0.0062258841,0.65010125,4.6556487e-05,1.5684457e-05,3.8017379e-05,4.2986782e-07,3.4541708e-07,1.3379256e-08
32.24491267,0.0055523503,0.56725801,4.1555158e-05,1.3951277e-05,3.4144066e-05,3.4574175e-07,2.7908004e-07,1.023031e-08
32.27141877,0.0062106211,0.63526775,4.6244014e-05,1.5687138e-05,3.834319e-05,4.2903161e-07,3.5178433e-07,1.2532505e-08
32.29813027,0.0063631918,0.64170484,4.7132226e-05,1.572833e-05,3.9913569e-05,4.4109719e-07,3.5379805e-07,1.2524712e-08
32.32412952,0.0059757019,0.6080995,4.4084757e-05,1.4699501e-05,3.7586307e-05,3.9155006e-07,3.174372e-07,1.0123022e-08
32.34980615,0.0061143,0.62203167,4.5030557e-05,1.5365016e-05,3.8580026e-05,4.1153015e-07,3.4934692e-07,9.4326989e-09
32.3758041,0.0058569816,0.59939138,4.3001054e-05,1.4381562e-05,3.6984139e-05,3.7280108e-07,3.0156346e-07,9.4114511e-09
32.40076334,0.0058891101,0.5824171,4.300772e-05,1.4215211e-05,3.7346652e-05,3.7236749e-07,2.9450116e-07,8.0460706e-09
32.42616823,0.0059675821,0.60915119,4.3475187e-05,1.421454e-05,3.79002e-05,3.8321522e-07,3.0285564e-07,6.0762522e-09
32.4515206,0.0059949122,0.60185494,4.3298823e-05,1.3784432e-05,3.8238062e-05,3.7922996e-07,2.8855337e-07,6.2729891e-09
32.47584848,0.0061164017,0.62179328,4.4142236e-05,1.424367e-05,3.9398448e-05,3.9651156e-07,3.0614573e-07,6.5720558e-09
32.50139385,0.0058988681,0.59211664,4.2445153e-05,1.3721014e-05,3.817237e-05,3.6839447e-07,2.862381e-07,6.2119324e-09
32.52648105,0.0058684731,0.59316537,4.2020936e-05,1.3605387e-05,3.8075765e-05,3.6442337e-07,2.9082377e-07,5.503964e-09
32.55178178,0.0058916222,0.59471325,4.1990666e-05,1.3475394e-05,3.8266008e-05,3.653697e-07,2.885412e-07,5.0167139e-09
32.57678349,0.0058797864,0.59907305,4.1635411e-05,1.3122136e-05,3.8283337e-05,3.570917e-07,2.7575875e-07,5.194961e-09
32.60256456,0.0061585765,0.62328708,4.3296675e-05,1.3712745e-05,4.0104739e-05,3.8914821e-07,3.0423892e-07,5.7180933e-09
32.62872124,0.0060918108,0.61655954,4.2426011e-05,1.3107868e-05,3.9647475e-05,3.721563e-07,2.8126565e-07,6.0089081e-09
32.65301542,0.0052358057,0.5277547,3.6428209e-05,1.1386416e-05,3.4264276e-05,2.7834379e-07,2.1456906e-07,4.2783346e-09
32.67631142,0.0061179026,0.62038226,4.2433377e-05,1.3193911e-05,4.0083039e-05,3.7479048e-07,2.8509718e-07,5.8320457e-09
32.70220989,0.0058748605,0.60366077,4.0561321e-05,1.2473954e-05,3.8401389e-05,3.405829e-07,2.5711107e-07,7.9088708e-09
32.72604981,0.0051253673,0.52489086,3.5235222e-05,1.0800572e-05,3.3577113e-05,2.6130509e-07,1.9740403e-07,4.7255906e-09
32.7509878,0.0061218992,0.62644757,4.1773419e-05,1.272516e-05,4.0084355e-05,3.6241682e-07,2.7111577e-07,7.1297644e-09
32.77660054,0.006109519,0.62070411,4.1431851e-05,1.2374064e-05,4.0040516e-05,3.5467063e-07,2.6475443e-07,7.1348415e-09
32.80249635,0.0060533087,0.62545771,4.0893511e-05,1.2145953e-05,3.9793071e-05,3.4580084e-07,2.601317e-07,7.2124798e-09
32.82804147,0.0059232662,0.61167875,3.9891485e-05,1.1832496e-05,3.9083279e-05,3.292093e-07,2.4717615e-07,6.3998766e-09
32.85322911,0.0058699396,0.60746484,3.9480949e-05,1.1705796e-05,3.892797e-05,3.2217049e-07,2.4606129e-07,6.3644876e-09
32.87836945,0.0058716809,0.60722667,3.9379177e-05,1.1574571e-05,3.901939e-05,3.1988647e-07,2.3562109e-07,5.8787054e-09
32.90371358,0.0059249865,0.61008004,3.9670233e-05,1.1718269e-05,3.9616255e-05,3.2657319e-07,2.441092e-07,5.8518823e-09
32.9289931,0.005896604,0.60907583,3.9531454e-05,1.1613183e-05,3.9620637e-05,3.2623343e-07,2.4942596e-07,5.6739151e-09
32.9543257,0.0058982693,0.60647799,3.9488297e-05,1.1603321e-05,3.9848633e-05,3.2493713e-07,2.5769117e-07,4.4273082e-09
32.9801063,0.0060822253,0.62013531,4.0558783e-05,1.1867288e-05,4.145406e-05,3.4299578e-07,2.6237899e-07,5.1474943e-09
33.00647775,0.0062812179,0.63582309,4.1830548e-05,1.1949591e-05,4.2848888e-05,3.6175105e-07,2.5852329e-07,5.3136148e-09
33.0330277,0.0061345056,0.61996076,4.0952293e-05,1.1777426e-05,4.297144e-05,3.4639373e-07,2.5176101e-07,5.7707489e-09
33.05929056,0.006202788,0.63062816,4.1257748e-05,1.1844138e-05,4.3337193e-05,3.5552794e-07,2.6297801e-07,4.3692065e-09
33.08599785,0.0063416374,0.64559201,4.2110398e-05,1.1893195e-05,4.4846917e-05,3.6874626e-07,2.5988033e-07,4.8515343e-09
33.11322074,0.0064511244,0.66031174,4.2805416e-05,1.2227133e-05,4.6151051e-05,3.8166882e-07,2.7743332e-07,4.5147998e-09
33.14011709,0.0060332989,0.62865536,4.0014363e-05,1.141028e-05,4.3623583e-05,3.3584021e-07,2.468648e-07,3.9073353e-09
33.16676562,0.0063721046,0.67193429,4.229336e-05,1.2110453e-05,4.6716015e-05,3.7918698e-07,2.7327108e-07,5.9983179e-09
33.193217,0.0060712253,0.64995134,4.0407134e-05,1.1784965e-05,4.5073568e-05,3.4979923e-07,2.6758549e-07,4.7715482e-09
33.21993834,0.0063504348,0.68267753,4.229439e-05,1.2585555e-05,4.7364912e-05,3.847733e-07,2.9762751e-07,7.4407844e-09
33.24690066,0.0061239373,0.66158002,4.0671232e-05,1.207543e-05,4.5831294e-05,3.5438523e-07,2.8559382e-07,6.2600301e-09
33.27391853,0.0063674222,0.6849829,4.2288378e-05,1.2325672e-05,4.7832225e-05,3.8417685e-07,3.1322269e-07,4.6567132e-09
33.30119835,0.0063518058,0.68270639,4.2177518e-05,1.2129682e-05,4.8122654e-05,3.7965465e-07,2.8841925e-07,5.2526329e-09
33.32877502,0.0064546769,0.67060039,4.2775886e-05,1.2885236e-05,4.9388812e-05,3.997238e-07,3.4638202e-07,4.2622738e-09
33.35671889,0.0065086121,0.66023288,4.2880828e-05,1.2217668e-05,5.0327901e-05,3.9215601e-07,2.8938174e-07,4.9602231e-09
33.38491938,0.0065131805,0.65967985,4.2882309e-05,1.2751084e-05,5.0635212e-05,3.9916394e-07,3.3370241e-07,5.272922e-09
33.41301243,0.0064573105,0.65414564,4.2217856e-05,1.2447421e-05,5.0254911e-05,3.8804248e-07,3.2607476e-07,3.0861761e-09
33.44096833,0.006495564,0.65512266,4.2259886e-05,1.1978456e-05,5.0724777e-05,3.9108631e-07,3.0411069e-07,3.2494299e-09
33.46908266,0.0063934885,0.64729005,4.1562399e-05,1.1875982e-05,5.0598546e-05,3.8244163e-07,2.9354439e-07,4.8556302e-09
33.49665043,0.0064012527,0.6491103,4.1439009e-05,1.1830271e-05,5.0979072e-05,3.8433964e-07,2.9774234e-07,3.7372392e-09
33.52495688,0.0067219254,0.68737202,4.3450504e-05,1.2616806e-05,5.3818127e-05,4.3012592e-07,3.5972993e-07,3.9830066e-09
33.55437945,0.0068598087,0.69471037,4.4005546e-05,1.2455677e-05,5.4970597e-05,4.3602724e-07,3.5251827e-07,3.6929457e-09
33.58404426,0.00684977,0.71659497,4.356488e-05,1.1907815e-05,5.483286e-05,4.3050225e-07,3.3807006e-07,3.2700995e-09
33.61325807,0.00671224,0.73322334,4.2397898e-05,1.1676597e-05,5.3843707e-05,4.0986915e-07,3.4514779e-07,4.2105134e-09
33.64259687,0.0067498832,0.73929082,4.2395629e-05,1.1130955e-05,5.4236158e-05,4.0630176e-07,3.1250557e-07,4.0363239e-09
33.67136869,0.0067220856,0.73010869,4.2021219e-05,1.1224482e-05,5.4569184e-05,4.0546699e-07,3.3872827e-07,4.6940412e-09
33.69991599,0.0064811299,0.72172454,4.021408e-05,1.015167e-05,5.2814289e-05,3.7026872e-07,2.7281562e-07,4.5200722e-09
33.72843162,0.0067048295,0.74678819,4.1331221e-05,1.0243269e-05,5.4920619e-05,3.8765714e-07,2.762692e-07,4.2404827e-09
33.75625032,0.005498112,0.62575801,3.3891749e-05,8.7642358e-06,4.610285e-05,2.6619503e-07,2.0442972e-07,4.159779e-09
33.78383402,0.0066783516,0.76062418,4.1154641e-05,1.1621633e-05,5.55361e-05,3.9280075e-07,3.4478712e-07,4.026344e-09
33.81192318,0.0066252586,0.64167007,4.0997703e-05,1.2677635e-05,5.5495645e-05,3.9373157e-07,4.0004231e-07,4.8943539e-09
33.84020007,0.0061958731,0.60307375,3.8089173e-05,1.0705898e-05,5.1920892e-05,3.2917005e-07,2.5865702e-07,3.4003752e-09
33.86818108,0.0055788293,0.55094563,3.4168493e-05,9.2215114e-06,4.8662622e-05,2.6171556e-07,1.8274117e-07,4.3339809e-09
33.89563047,0.0057745081,0.56151878,3.5061194e-05,9.267501e-06,4.8893567e-05,2.7052656e-07,1.8140398e-07,4.6744167e-09
33.92285502,0.0061208082,0.59302946,3.7017933e-05,9.8582723e-06,5.210716e-05,2.9906402e-07,2.0411691e-07,4.4474266e-09
33.95146131,0.0064915383,0.62818644,3.9215328e-05,1.0374476e-05,5.5236097e-05,3.3390787e-07,2.206575e-07,3.6347686e-09
33.98009604,0.0067311605,0.64648999,4.0575102e-05,1.0877463e-05,5.788984e-05,3.5931265e-07,2.3607908e-07,3.1853262e-09
34.01083364,0.0073929796,0.70945736,4.4591283e-05,1.2448417e-05,6.4073043e-05,4.387551e-07,3.0702434e-07,3.9604799e-09
34.04074842,0.0073241926,0.71091598,4.3954905e-05,1.1925516e-05,6.3994089e-05,4.2418731e-07,2.8500233e-07,3.4415306e-09
34.07067231,0.0075768692,0.72551053,4.541052e-05,1.230299e-05,6.6625527e-05,4.6248324e-07,3.0334644e-07,4.5280706e-09
34.10270407,0.007323773,0.70991855,4.3723716e-05,1.172306e-05,6.4869859e-05,4.2340668e-07,2.7836203e-07,3.4227339e-09
34.13575552,0.0073277967,0.68741705,4.3485837e-05,1.1667882e-05,6.5604331e-05,4.22269e-07,2.774244e-07,3.4279156e-09
34.16800262,0.0071206644,0.68532097,4.1935602e-05,1.1010796e-05,6.4099345e-05,3.8939271e-07,2.4754714e-07,1.9365021e-09
34.19965233,0.0073579574,0.70450048,4.3110372e-05,1.1266547e-05,6.6781288e-05,4.0991043e-07,2.6038228e-07,1.9041226e-09
34.23236827,0.0073613957,0.69623207,4.2836706e-05,1.1002662e-05,6.7041701e-05,4.0463025e-07,2.4858682e-07,2.1773633e-09
34.26504569,0.0075913658,0.71995457,4.4022626e-05,1.1226135e-05,6.9730137e-05,4.2118781e-07,2.5599727e-07,2.273664e-09
34.29740471,0.0073740078,0.6996288,4.2502071e-05,1.0823578e-05,6.8029076e-05,3.9125587e-07,2.3917336e-07,2.167399e-09
34.32979,0.0073687047,0.69887159,4.2196571e-05,1.0594999e-05,6.8164778e-05,3.8446653e-07,2.3194234e-07,2.5643675e-09
34.36211558,0.0075935026,0.7200266,4.3134162e-05,1.0658509e-05,7.0067745e-05,3.9967581e-07,2.3452163e-07,2.7005701e-09
34.39492243,0.0076876432,0.72677295,4.3521552e-05,1.0586745e-05,7.1283885e-05,4.0770891e-07,2.3529871e-07,2.5538596e-09
34.42791308,0.0077292895,0.73453066,4.3594458e-05,1.0516702e-05,7.2003873e-05,4.0708864e-07,2.3255973e-07,3.2716007e-09
34.4612634,0.0073284339,0.69317465,4.1047008e-05,9.8023352e-06,6.885632e-05,3.6456938e-07,2.0741851e-07,2.5424347e-09
34.4954398,0.0073425158,0.69408918,4.0957828e-05,9.7419901e-06,7.0194999e-05,3.6634489e-07,2.1048131e-07,3.8273235e-09
34.52929143,0.0079395431,0.73541468,4.4013203e-05,1.0332696e-05,7.5612748e-05,4.2068689e-07,2.3476372e-07,2.384598e-09
34.56449478,0.0079165086,0.72824738,4.3894648e-05,1.0390407e-05,7.5942898e-05,4.2226249e-07,2.3877363e-07,3.008794e-09
34.5986677,0.0078426685,0.70279764,4.3224857e-05,1.0291883e-05,7.5648471e-05,4.1473118e-07,2.3771787e-07,4.4643782e-09
34.63355763,0.0078290744,0.70657632,4.309725e-05,1.0305255e-05,7.6199511e-05,4.1176805e-07,2.351482e-07,2.4936826e-09
34.66690836,0.0075380177,0.67564505,4.1386864e-05,1.0006499e-05,7.3781965e-05,3.8456256e-07,2.2672883e-07,1.6801852e-09
34.70044482,0.0075727897,0.68158016,4.1388495e-05,1.00608e-05,7.4966341e-05,3.8784243e-07,2.3253613e-07,1.6491862e-09
34.73316213,0.0074356531,0.66302363,4.0413647e-05,9.8090176e-06,7.4030562e-05,3.7319121e-07,2.2525613e-07,1.5516694e-09
34.76632505,0.0077822895,0.69641913,4.2059058e-05,1.0128969e-05,7.8272037e-05,4.0607428e-07,2.4145024e-07,1.8952556e-09
34.7995262,0.007632494,0.67710871,4.1207496e-05,1.0092199e-05,7.7339807e-05,3.9622901e-07,2.4450004e-07,2.0803433e-09
34.83413984,0.0078593326,0.65076884,4.2184966e-05,1.0370497e-05,8.0297628e-05,4.209387e-07,2.6697155e-07,1.7736774e-09
34.86794242,0.0078946917,0.68742533,4.2179298e-05,1.0463294e-05,8.104131e-05,4.2389141e-07,2.7815206e-07,1.6226363e-09
34.90259166,0.0076172144,0.66113371,4.0583419e-05,9.9973498e-06,7.8790743e-05,3.9538218e-07,2.53543e-07,1.7333003e-09
34.93573328,0.007486368,0.5204036,3.9892015e-05,1.0070376e-05,7.8013898e-05,3.8650236e-07,2.6790428e-07,8.5261533e-08
34.96858973,0.0074698003,0.63541638,3.9701372e-05,1.011979e-05,7.8933183e-05,3.9296557e-07,2.7325286e-07,1.2696988e-09
35.0013197,0.0075342859,0.52314031,3.9895655e-05,1.0370221e-05,8.045606e-05,3.9910016e-07,2.8269364e-07,1.9586499e-09
35.03481679,0.0077038511,0.53536859,4.058181e-05,1.0196451e-05,8.3184345e-05,4.0771422e-07,2.6809335e-07,1.5078592e-09
35.06857857,0.0077094717,0.5369144,4.0527585e-05,1.0466573e-05,8.4062237e-05,4.0445445e-07,2.7993102e-07,1.8465886e-09
35.10247045,0.0078378921,0.54763694,4.0953259e-05,1.0351196e-05,8.6378647e-05,4.0606903e-07,2.6825873e-07,4.2142976e-09
35.13572189,0.0076825136,0.53718618,4.0078943e-05,1.0142006e-05,8.5474914e-05,3.8719587e-07,2.5856492e-07,4.1569044e-09
35.16846261,0.0078627582,0.5498363,4.0762703e-05,1.046537e-05,8.8411749e-05,4.0519273e-07,2.8498938e-07,3.7390489e-09
35.20239562,0.0078612056,0.57019789,4.0561657e-05,1.0377606e-05,8.8822573e-05,4.0362204e-07,2.886142e-07,2.9221495e-09
35.23523105,0.0073158159,0.57665518,3.7546441e-05,9.4696784e-06,8.3464961e-05,3.4164638e-07,2.3374711e-07,1.5840954e-09
35.26920657,0.0078820459,0.65446596,4.0304165e-05,9.955853e-06,9.070692e-05,3.9215443e-07,2.5646153e-07,3.0167694e-09
35.30262615,0.007299564,0.55920621,3.7167123e-05,8.8351556e-06,8.4652244e-05,3.2898555e-07,2.0930034e-07,2.6423453e-09
35.33529174,0.0080499492,0.56322036,4.1025271e-05,9.6760421e-06,9.3869238e-05,4.0188295e-07,2.4410912e-07,2.2254231e-09
35.36803683,0.0071443388,0.49979901,3.6156812e-05,8.349237e-06,8.353434e-05,3.1018713e-07,1.8497524e-07,9.4275433e-08
35.39974619,0.0072754603,0.5089961,3.6666559e-05,8.668041e-06,8.5502452e-05,3.1961228e-07,1.9843755e-07,8.4316374e-08
35.43158294,0.0079445509,0.55584348,4.0076965e-05,9.2803215e-06,9.4139128e-05,3.7903361e-07,2.2056661e-07,9.7790078e-08
35.46486557,0.0071380791,0.49979357,3.575874e-05,8.3118535e-06,8.5114466e-05,3.0219752e-07,1.7285483e-07,7.5763958e-08
35.49619967,0.0071547427,0.49979168,3.5532482e-05,7.9739061e-06,8.5706305e-05,2.9707674e-07,1.6760673e-07,6.7964257e-08
35.52757122,0.0071636411,0.49990138,3.5497058e-05,8.0230787e-06,8.638865e-05,2.974794e-07,1.6898032e-07,8.125926e-08
35.56054467,0.0071683326,0.49964151,3.5423388e-05,8.012611e-06,8.6958768e-05,2.9679183e-07,1.6783928e-07,7.4768494e-08
35.59284502,0.0081292324,0.56792862,4.002688e-05,9.0707869e-06,9.8994073e-05,3.7862851e-07,2.1212052e-07,9.4838785e-08
35.62505446,0.0071467464,0.49994491,3.4866767e-05,7.8270151e-06,8.7451681e-05,2.8476698e-07,1.6273566e-07,6.5007061e-08
35.65631844,0.0070954478,0.49921755,3.44402e-05,7.695388e-06,8.7631847e-05,2.7796865e-07,1.5074203e-07,8.7338009e-08
35.6874262,0.0070945363,0.49971531,3.4236593e-05,7.5945088e-06,8.8391087e-05,2.7454352e-07,1.4487578e-07,9.4339496e-08
35.71859299,0.0071079934,0.50005179,3.4128183e-05,7.3820724e-06,8.9047109e-05,2.7444086e-07,1.4086086e-07,9.6967589e-08
35.74972208,0.0070906152,0.49910557,3.4021827e-05,7.2952646e-06,8.9440602e-05,2.7085096e-07,1.378377e-07,8.2247405e-08
35.78080241,0.0070705186,0.49973283,3.373931e-05,7.1706623e-06,8.965133e-05,2.6470893e-07,1.3278986e-07,8.0063658e-08
35.81185023,0.0070690709,0.49933745,3.3640895e-05,7.1136571e-06,9.0154008e-05,2.6336498e-07,1.2955585e-07,7.1820363e-08
35.84289804,0.0070675743,0.50002293,3.351368e-05,7.0004255e-06,9.0703644e-05,2.6056296e-07,1.2400755e-07,6.1064819e-08
35.87382363,0.0070384228,0.49769948,3.3338228e-05,6.9754841e-06,9.1008091e-05,2.5981182e-07,1.2398437e-07,4.7952009e-08
35.90489218,0.0070720779,0.50003654,3.3307973e-05,6.9811682e-06,9.190202e-05,2.617912e-07,1.2651811e-07,4.9889737e-08
35.93577134,0.0070248464,0.498002,3.3002842e-05,6.9594717e-06,9.2093167e-05,2.5957288e-07,1.2624228e-07,4.8146113e-08
35.9666505,0.0070240754,0.49761686,3.2964926e-05,7.0799551e-06,9.2890366e-05,2.6402513e-07,1.3518435e-07,4.787062e-08
35.99752967,0.0070233391,0.4982473,3.2907424e-05,7.0773241e-06,9.3817148e-05,2.6178673e-07,1.3437876e-07,5.0965243e-08
36.02850062,0.0070452515,0.49989371,3.2768343e-05,7.0328388e-06,9.4999549e-05,2.6106931e-07,1.3391277e-07,5.9635329e-08
36.05947836,0.0070449709,0.49972373,3.2631062e-05,6.9774836e-06,9.5808786e-05,2.568367e-07,1.3159047e-07,5.8729755e-08
36.09050427,0.0070587672,0.49970223,3.2535697e-05,6.9437306e-06,9.6747871e-05,2.5499095e-07,1.3017968e-07,5.1613619e-08
36.12204102,0.007928992,0.5606342,3.6473968e-05,7.8698132e-06,0.00010960081,3.2668049e-07,1.7077395e-07,7.663163e-08
36.15636432,0.0079736992,0.5630353,3.6380211e-05,7.6348429e-06,0.00011075301,3.2248708e-07,1.5962096e-07,6.5254014e-08
36.19021357,0.0070665617,0.49972596,3.2194807e-05,6.8161825e-06,9.9075395e-05,2.5895735e-07,1.3030783e-07,5.2529479e-08
36.22431325,0.0070452867,0.49983029,3.2060515e-05,6.7563583e-06,9.9915354e-05,2.5383436e-07,1.2991707e-07,6.923143e-08
36.25983984,0.0081645299,0.58108671,3.6826686e-05,7.8451197e-06,0.00011644266,3.3379595e-07,1.7338763e-07,6.8801211e-08
36.29348675,0.0080918021,0.57642414,3.6508649e-05,7.7331696e-06,0.00011705545,3.3235209e-07,1.7324994e-07,9.8601746e-08
36.32651908,0.007807684,0.55624205,3.5001731e-05,7.1703711e-06,0.00011628239,3.0197414e-07,1.4874888e-07,6.9235192e-09
36.358548,0.0070278436,0.49994067,3.1255481e-05,6.3162706e-06,0.000103208,2.3829241e-07,1.1431252e-07,4.84875e-08
36.39168076,0.0070375863,0.49985645,3.137407e-05,6.3652707e-06,0.00010414309,2.4241235e-07,1.1766752e-07,5.3387665e-08
36.42491365,0.0076848794,0.54512263,3.4111423e-05,6.8666461e-06,0.00011514038,2.8454834e-07,1.3481724e-07,5.8841817e-08
36.45878507,0.0077514799,0.54922879,3.4351929e-05,6.8818232e-06,0.00011689355,2.8890102e-07,1.3655292e-07,5.9760743e-08
36.49207954,0.0075010706,0.53148354,3.3249946e-05,6.6576011e-06,0.00011418868,2.6991842e-07,1.286023e-07,5.7533802e-08
36.52392669,0.0070486209,0.49958676,3.1115803e-05,6.2469725e-06,0.00010839378,2.3718585e-07,1.1475999e-07,6.4092975e-08
36.55615104,0.0071888997,0.51041164,3.1714846e-05,6.285068e-06,0.0001110726,2.4525734e-07,1.1525639e-07,5.1226122e-08
36.58794978,0.0075682285,0.53787783,3.3318967e-05,6.6007064e-06,0.00011774204,2.7178709e-07,1.2696758e-07,5.4526854e-08
36.62184623,0.0075287878,0.53543775,3.3161126e-05,6.5370991e-06,0.0001180208,2.6895025e-07,1.2525138e-07,5.1865229e-08
36.65492298,0.0076760151,0.54625273,3.3784471e-05,6.7031035e-06,0.00012140417,2.786394e-07,1.299416e-07,5.2354904e-08
36.68907868,0.0081803004,0.58140987,3.6071233e-05,7.2304069e-06,0.00013019423,3.2122893e-07,1.4943416e-07,5.9556409e-08
36.72472895,0.0080627029,0.57326292,3.5450098e-05,6.9795625e-06,0.00012948165,3.0593873e-07,1.3865699e-07,5.6821106e-08
36.76001867,0.00799708,0.56851313,3.5069764e-05,6.7672379e-06,0.00012967742,2.980994e-07,1.3023233e-07,5.4736665e-08
36.79366836,0.0071040315,0.50469831,3.1273642e-05,6.0893789e-06,0.00011628686,2.3969244e-07,1.0655986e-07,4.5204193e-08
36.82479388,0.0070587514,0.50180483,3.0842884e-05,5.9173996e-06,0.00011649759,2.3153558e-07,9.9785182e-08,4.3060826e-08
36.85679905,0.0070122878,0.49895316,3.0599234e-05,5.8702592e-06,0.00011679231,2.2747273e-07,9.8620721e-08,5.0918207e-08
36.8879379,0.0073588521,0.52391728,3.2018672e-05,6.080261e-06,0.00012333136,2.4679267e-07,1.0508811e-07,4.9433818e-08
36.91874755,0.0069928351,0.49918872,3.0331714e-05,5.6960638e-06,0.00011815551,2.1944244e-07,9.1120534e-08,3.9744498e-08
36.949525,0.0069930426,0.49969656,3.0244127e-05,5.6681014e-06,0.0001189913,2.1803309e-07,9.0472424e-08,4.0057937e-08
36.97996139,0.0068987357,0.49493978,2.9713814e-05,5.562044e-06,0.00011853328,2.1171925e-07,8.8563417e-08,3.9068137e-08
37.01041667,0.0069617687,0.49995585,2.9959003e-05,5.6054841e-06,0.00012063192,2.1589724e-07,8.9594598e-08,4.1083732e-08
37.04097796,0.0069317071,0.5000371,2.9750289e-05,5.5551192e-06,0.00012116466,2.1401542e-07,8.9316663e-08,3.9497525e-08
37.0713226,0.0068835915,0.49989951,2.950306e-05,5.4679892e-06,0.00012142589,2.0981285e-07,8.7092368e-08,3.8758164e-08
37.10144915,0.0068162782,0.49979038,2.9100009e-05,5.3802724e-06,0.00012126657,2.0407294e-07,8.4640185e-08,3.8283528e-08
37.13140935,0.0068029705,0.49979086,2.89385e-05,5.2958971e-06,0.00012183704,2.0062574e-07,8.116424e-08,3.8222849e-08
37.16129035,0.006774882,0.49992593,2.8702731e-05,5.2341193e-06,0.00012219689,1.9775468e-07,7.9230568e-08,3.7748507e-08
37.19102236,0.0067510397,0.49992991,2.8538591e-05,5.1787616e-06,0.00012275,1.9569737e-07,7.829711e-08,3.7127068e-08
37.22070136,0.0067362158,0.49997381,2.8323105e-05,5.1084502e-06,0.00012364243,1.9230845e-07,7.5823399e-08,3.764223e-08
37.25022583,0.0066899159,0.49974654,2.7988814e-05,5.0254646e-06,0.00012419339,1.8794245e-07,7.361099e-08,3.763198e-08
37.27961848,0.0066851435,0.49980442,2.7872914e-05,5.0050125e-06,0.00012512085,1.86748e-07,7.3195085e-08,3.885295e-08
37.30895158,0.0066463532,0.50002054,2.7653768e-05,4.9662844e-06,0.00012574533,1.844193e-07,7.2791614e-08,3.8342643e-08
37.33817974,0.006629178,0.49989055,2.7490669e-05,4.9268836e-06,0.00012663017,1.8249404e-07,7.2399153e-08,3.8450729e-08
37.36740002,0.006665751,0.49967983,2.7560977e-05,4.9353881e-06,0.00012844429,1.8423534e-07,7.2938071e-08,3.9126615e-08
37.39687003,0.0067363965,0.49971317,2.7774753e-05,4.9740531e-06,0.00013112263,1.88648e-07,7.5214e-08,4.0327223e-08
37.42651551,0.0067505408,0.49956098,2.7764897e-05,4.9707293e-06,0.00013267012,1.896787e-07,7.6230486e-08,4.1192552e-08
37.45642547,0.006830297,0.49976674,2.8008791e-05,5.0085667e-06,0.00013538382,1.9436641e-07,7.8140624e-08,4.204558e-08
37.48649156,0.0068541595,0.49964363,2.8015671e-05,5.0079391e-06,0.0001371406,1.9623667e-07,7.957845e-08,4.2257365e-08
37.51671879,0.0068873305,0.49989129,2.8053109e-05,5.0111337e-06,0.00013908466,1.9835737e-07,8.1350372e-08,4.2215986e-08
37.54698638,0.0068966863,0.49973192,2.8061153e-05,5.0201876e-06,0.00014058796,1.9921141e-07,8.1713574e-08,4.3501839e-08
37.57744079,0.006954257,0.49979199,2.8193101e-05,5.0361552e-06,0.00014330665,2.019231e-07,8.2859512e-08,4.4066355e-08
37.60800003,0.0069436308,0.49939439,2.8068176e-05,5.018878e-06,0.00014445305,2.0103633e-07,8.3793716e-08,4.4229882e-08
37.638798,0.0070699903,0.50008674,2.8500312e-05,5.0583117e-06,0.00014857519,2.0611481e-07,8.4410152e-08,4.599402e-08
37.66986962,0.0070436494,0.499213,2.8294914e-05,4.9919705e-06,0.00014955209,2.0179184e-07,8.1377025e-08,4.7442413e-08
37.70108392,0.007111503,0.50278723,2.8489066e-05,5.0165714e-06,0.00015215654,2.0552454e-07,8.2510465e-08,4.6865202e-08
37.73233037,0.0071117522,0.50261435,2.8448811e-05,4.9999629e-06,0.00015342837,2.0475231e-07,8.2160681e-08,4.6952842e-08
37.7636547,0.0071291228,0.50357268,2.8475576e-05,4.9869022e-06,0.00015503453,2.0513355e-07,8.2389193e-08,4.7840803e-08
37.79507674,0.0071705097,0.50611454,2.8547975e-05,4.9782694e-06,0.00015762069,2.0726216e-07,8.2764893e-08,4.8265846e-08
37.8266034,0.0071709941,0.50543938,2.848069e-05,5.0479834e-06,0.00015937819,2.0948068e-07,8.9801585e-08,4.9195066e-08
37.85822761,0.0071984863,0.50669103,2.8497006e-05,5.0230196e-06,0.00016180225,2.0919721e-07,8.6869566e-08,5.0262756e-08
37.88987323,0.0071991144,0.50623819,2.8440099e-05,5.0084408e-06,0.00016313883,2.0786186e-07,8.70309e-08,4.9621879e-08
37.92151885,0.0071997497,0.50607014,2.8329009e-05,5.0406203e-06,0.00016465164,2.0750927e-07,9.0663681e-08,5.0003249e-08
37.95292713,0.0071402563,0.50169302,2.7983127e-05,4.9507929e-06,0.00016496871,2.0167367e-07,8.8159138e-08,4.897856e-08
37.98395338,0.0070220155,0.49410155,2.7480199e-05,4.9456121e-06,0.00016361974,1.9602749e-07,9.18248e-08,4.9742104e-08
38.01381997,0.0071247019,0.56408855,2.790576e-05,5.0171611e-06,0.00016776569,2.0512214e-07,9.1945477e-08,5.8704222e-08
38.04390897,0.0071533922,0.50125978,2.8034802e-05,5.1371169e-06,0.00017013825,2.0864983e-07,9.9325302e-08,5.4142091e-08
38.07544733,0.0071632034,0.50178036,2.7954121e-05,4.9738579e-06,0.00017206869,2.0724684e-07,9.0062736e-08,5.3801028e-08
38.10698811,0.0072144083,0.50500903,2.8105944e-05,4.9665751e-06,0.00017514725,2.0827112e-07,8.7282204e-08,5.6566244e-08
38.13834224,0.0071495922,0.50002081,2.7757899e-05,4.89692e-06,0.00017555479,2.0320047e-07,8.4441855e-08,5.4676751e-08
38.16974542,0.0071885774,0.50243038,2.7769973e-05,4.8739951e-06,0.00017835059,2.0490846e-07,8.4074796e-08,5.4703518e-08
38.20135632,0.0071495755,0.49977342,2.7688982e-05,4.9016411e-06,0.00017941672,2.0297357e-07,8.6149864e-08,5.4899489e-08
38.23329636,0.0074954113,0.52312178,2.902501e-05,5.2732132e-06,0.00018997425,2.2611176e-07,1.0405984e-07,6.5750067e-08
38.26473301,0.0066312936,0.50220441,2.5641284e-05,4.7041414e-06,0.00017019694,1.7747132e-07,8.3816822e-08,6.0367824e-08
38.2924175,0.0066509387,0.49708528,2.5743057e-05,4.9002664e-06,0.00017240428,1.8060913e-07,8.501618e-08,6.1237294e-08
38.32359294,0.0071362968,0.49972523,2.7657429e-05,5.0814139e-06,0.00018735804,2.1028358e-07,9.3681848e-08,5.6305435e-08
38.35494833,0.0071577976,0.49998583,2.7615572e-05,4.989183e-06,0.00019001189,2.0616873e-07,8.9153455e-08,5.8991401e-08
38.38645635,0.0072020169,0.49954798,2.7678912e-05,4.9730027e-06,0.00019338579,2.0605786e-07,8.8122773e-08,6.1039483e-08
38.41801737,0.0071878669,0.49973582,2.7580602e-05,4.8967723e-06,0.00019476982,2.0305723e-07,8.4276163e-08,5.9100539e-08
38.4506421,0.0071746164,0.49944853,2.7623148e-05,4.9311391e-06,0.00019631009,2.0415377e-07,8.5152967e-08,6.3125704e-08
38.4822308,0.0076083439,0.52904397,2.9194907e-05,5.1437555e-06,0.00021288777,2.2645423e-07,9.1198086e-08,7.1537233e-09
38.51461685,0.0069981792,0.49975393,2.6872646e-05,4.752154e-06,0.00019557249,1.9310169e-07,7.8931245e-08,5.981728e-08
38.54550628,0.0069581493,0.49961844,2.6663273e-05,4.648576e-06,0.00019686222,1.8809958e-07,7.4606473e-08,5.7881242e-08
38.57649716,0.007083384,0.49946284,2.7073878e-05,4.6730754e-06,0.00020265529,1.9414797e-07,7.5140561e-08,6.0293394e-08
38.6071444,0.0069166469,0.49884629,2.6398518e-05,4.5790196e-06,0.00020018027,1.8465008e-07,7.2563718e-08,6.1009823e-08
38.63813635,0.0069986567,0.49949912,2.6732042e-05,4.6415294e-06,0.00020490911,1.9026145e-07,7.4717808e-08,6.0783281e-08
38.66935186,0.0071070062,0.49910173,2.7155661e-05,4.7099426e-06,0.00021015789,1.9581989e-07,7.6805549e-08,6.1192586e-08
38.70097782,0.0072476388,0.50007611,2.7667974e-05,4.8077798e-06,0.00021630104,2.0390226e-07,7.9810169e-08,6.5382213e-08
38.73262165,0.0072177902,0.49916139,2.7542058e-05,4.7595e-06,0.00021788363,2.0072621e-07,7.7536691e-08,6.7232618e-08
38.7643157,0.0072756629,0.49954514,2.7714533e-05,4.7733594e-06,0.00022244515,2.0314188e-07,7.7512221e-08,6.6593976e-08
38.79650938,0.0076985186,0.53544958,2.9446845e-05,5.0986372e-06,0.00023814764,2.3050456e-07,8.8427698e-08,8.3407306e-08
38.82823628,0.0072702888,0.50012708,2.7657972e-05,4.7055827e-06,0.00022730329,2.0038764e-07,7.4095257e-08,6.7295769e-08
38.86062522,0.0072752083,0.49970775,2.7632837e-05,4.6742486e-06,0.00023007917,1.9992264e-07,7.3122568e-08,6.8398739e-08
38.89284883,0.0072500617,0.49991275,2.7465565e-05,4.6419376e-06,0.00023198055,1.9788773e-07,7.20737e-08,6.8430208e-08
38.92455036,0.0072520095,0.4959757,2.7512895e-05,4.6427827e-06,0.00023507584,1.9850656e-07,7.1907026e-08,6.8980694e-08
38.95625189,0.0072541232,0.49361821,2.7473445e-05,4.644805e-06,0.00023804334,1.9805677e-07,7.1868999e-08,6.9385756e-08
38.98795342,0.0072563227,0.49244808,2.7452975e-05,4.6094422e-06,0.00024097981,1.9726383e-07,7.059515e-08,7.0169415e-08
39.02116401,0.0073052951,0.49986067,2.7726719e-05,4.7524536e-06,0.00024603043,2.0336256e-07,7.6131522e-08,7.9287902e-08
39.05307683,0.0072978208,0.49983299,2.7595106e-05,4.6123678e-06,0.00024887736,1.9831773e-07,7.0323071e-08,7.3962729e-08
39.08475712,0.0072461716,0.49982708,2.7319997e-05,4.5540276e-06,0.00024996766,1.9486743e-07,6.8462852e-08,7.4686071e-08
39.11638322,0.0072539693,0.49981398,2.7323017e-05,4.5431874e-06,0.00025356492,1.9586762e-07,6.8770148e-08,7.5182061e-08
39.14806272,0.007266809,0.49987635,2.7357461e-05,4.5344589e-06,0.00025713609,1.9567751e-07,6.7957134e-08,7.6967315e-08
39.1796794,0.0072308756,0.49999429,2.7218907e-05,4.4890347e-06,0.00025890523,1.9306463e-07,6.6533403e-08,7.6923402e-08
39.21133266,0.0073615909,0.49979585,2.7623616e-05,4.5313534e-06,0.00026663938,1.9927473e-07,6.7839299e-08,8.3448603e-08
39.24313636,0.0072322221,0.4999188,2.7087328e-05,4.4277169e-06,0.00026566978,1.9159427e-07,6.5341524e-08,8.0883759e-08
39.27466512,0.007272776,0.49956746,2.7180938e-05,4.4145142e-06,0.00027081355,1.9232039e-07,6.4333532e-08,8.3245647e-08
39.30675734,0.0073179129,0.50051372,2.7302663e-05,4.4267307e-06,0.00027505782,1.9445725e-07,6.5096021e-08,8.7888178e-08
39.33838388,0.0073093982,0.49976919,2.7288214e-05,4.4032818e-06,0.00027862162,1.9286848e-07,6.4090324e-08,8.6023415e-08
39.37041764,0.0073921379,0.49928308,2.7516869e-05,4.4162523e-06,0.00028582379,1.9665908e-07,6.4326828e-08,9.0045951e-08
39.40287144,0.0073677288,0.50013029,2.7376551e-05,4.3922972e-06,0.00028894998,1.9478282e-07,6.371336e-08,9.631266e-08
39.43501584,0.0074710174,0.50001896,2.7750676e-05,4.3985771e-06,0.00029580144,1.9902928e-07,6.2981407e-08,9.5612436e-08
39.46755647,0.0075381049,0.50259248,2.8043383e-05,4.4166779e-06,0.00030297492,2.0307991e-07,6.3434531e-08,9.7794517e-08
39.50019481,0.0074751197,0.49999177,2.7717293e-05,4.3654817e-06,0.00030507934,1.9852941e-07,6.2113392e-08,9.8719546e-08
39.53253993,0.0074701309,0.49956515,2.7748287e-05,4.3403959e-06,0.00030895245,1.9815846e-07,6.0929149e-08,9.9461957e-08
39.56506383,0.0074942032,0.49950835,2.775278e-05,4.3358723e-06,0.0003142126,1.9807584e-07,6.0185977e-08,1.3250111e-09
39.59755117,0.007510454,0.49990097,2.7908875e-05,4.3548053e-06,0.00031979607,1.9934928e-07,6.0187773e-08,1.4726608e-09
39.63009822,0.0075144463,0.49954898,2.7893812e-05,4.3427648e-06,0.00032527793,1.9936847e-07,6.0131814e-08,1.4791585e-09
39.66270344,0.0075314417,0.49962035,2.7953191e-05,4.3437267e-06,0.00033050185,2.0005744e-07,5.9679919e-08,1.6632144e-09
39.695324,0.0075352386,0.49943602,2.7968406e-05,4.3197758e-06,0.00033564504,1.9980808e-07,5.8845837e-08,1.6939292e-09
39.72798432,0.0075564845,0.50064114,2.8072196e-05,4.3270691e-06,0.00034214677,2.0051254e-07,5.8510366e-08,1.544169e-09
39.76075451,0.0075789307,0.5018843,2.8199224e-05,4.3306139e-06,0.00034894494,2.019723e-07,5.8119808e-08,1.6559606e-09
39.79359531,0.007580407,0.50153247,2.8255582e-05,4.3332271e-06,0.00035382773,2.0288694e-07,5.8388192e-08,1.7883863e-09
39.82640195,0.0076113158,0.50326297,2.843594e-05,4.3589443e-06,0.00036103718,2.0592764e-07,5.8964678e-08,1.4595849e-09
39.8593319,0.0076126641,0.50319251,2.8462852e-05,4.3509882e-06,0.00036708919,2.058192e-07,5.8760882e-08,1.891344e-09
39.89257482,0.0076367075,0.50457151,2.8587855e-05,4.374655e-06,0.00037459076,2.0816338e-07,5.9559626e-08,1.9284194e-09
39.9254791,0.0075786866,0.50031083,2.8439059e-05,4.3435468e-06,0.00037686637,2.0553326e-07,5.8610008e-08,2.0135196e-09
39.95816371,0.0075833688,0.50014582,2.8541459e-05,4.3516285e-06,0.000383695,2.0689882e-07,5.8534363e-08,1.934615e-09
39.99084831,0.0075876839,0.50002337,2.8624362e-05,4.3577184e-06,0.0003909529,2.076979e-07,5.8522271e-08,1.9698054e-09
40.02377156,0.00767105,0.50512117,2.8950424e-05,4.4162159e-06,0.00040283227,2.1366408e-07,6.0766019e-08,2.1708132e-09
40.05676694,0.0076705716,0.50445172,2.8998546e-05,4.4061484e-06,0.00040952278,2.1430905e-07,6.0423497e-08,2.3257642e-09
40.08985081,0.0076916244,0.50543561,2.914276e-05,4.4157988e-06,0.00041794465,2.1510676e-07,5.980799e-08,2.5204753e-09
40.12290417,0.0076788386,0.50427622,2.9134063e-05,4.3949548e-06,0.00042596261,2.1480557e-07,5.9092091e-08,2.3576414e-09
40.155999,0.0077066059,0.50577813,2.9370058e-05,4.4110308e-06,0.00043598436,2.1716065e-07,5.8841197e-08,2.4279808e-09
40.18910891,0.0077300991,0.50698068,2.9453275e-05,4.4079004e-06,0.00044502015,2.1857413e-07,5.8840149e-08,2.875785e-09
40.22222812,0.0077157374,0.50574892,2.9462737e-05,4.3926649e-06,0.00045216914,2.1849158e-07,5.8232038e-08,2.7130725e-09
40.25531495,0.0077135168,0.50541562,2.9511637e-05,4.3878812e-06,0.00046168419,2.1967362e-07,5.7732706e-08,2.7863857e-09
40.28840614,0.0077246459,0.50595928,2.9631037e-05,4.3976319e-06,0.00047222795,2.2154188e-07,5.8206031e-08,2.2787728e-09
40.3214864,0.0077368416,0.50670042,2.9717968e-05,4.413108e-06,0.00048328424,2.2322985e-07,5.8642942e-08,2.4692281e-09
40.35459467,0.0077258834,0.50585005,2.9845077e-05,4.4323116e-06,0.00049164173,2.2486621e-07,5.9070685e-08,2.5433401e-09
40.38770668,0.0077465601,0.50706885,3.0035181e-05,4.4691846e-06,0.000505437,2.2808968e-07,6.0573348e-08,3.0994877e-09
40.42086043,0.0077599736,0.50783478,3.0136812e-05,4.5037766e-06,0.00051932959,2.298324e-07,6.1602048e-08,3.2101869e-09
40.45406509,0.0077741804,0.50851207,3.0349728e-05,4.537957e-06,0.00053244006,2.3308404e-07,6.2182031e-08,3.115569e-09
40.48731326,0.007788674,0.50915682,3.04326e-05,4.5632248e-06,0.00054560491,2.3369396e-07,6.2053698e-08,2.7295329e-09
40.52059853,0.0078151171,0.51071987,3.0919775e-05,4.7291772e-06,0.00056113342,2.4263352e-07,6.8769324e-08,2.6732348e-09
40.55395598,0.0078319159,0.51173624,3.1267813e-05,4.8963587e-06,0.00057752332,2.4795742e-07,7.5010894e-08,3.6563845e-09
40.58736449,0.0078496467,0.51256017,3.1510404e-05,5.1241965e-06,0.00059426116,2.5319495e-07,8.8492577e-08,4.116393e-09
40.62083487,0.0078684108,0.51374337,3.1767895e-05,5.0729186e-06,0.00061001429,2.5374128e-07,7.9725509e-08,5.0017394e-09
40.65438165,0.007888644,0.51510665,3.2036417e-05,5.1234098e-06,0.0006278056,2.565294e-07,8.0110556e-08,4.9799229e-09
40.68797502,0.0079106365,0.51642403,3.2240913e-05,5.1423552e-06,0.00064787183,2.5964837e-07,7.9324777e-08,9.6903549e-09
40.7215984,0.0079165974,0.51651406,3.238744e-05,5.1816686e-06,0.00066755327,2.618868e-07,7.9453435e-08,8.9319166e-09
40.75531958,0.0079627868,0.51914599,3.2751672e-05,5.1915497e-06,0.00069302895,2.6529597e-07,7.6557559e-08,9.1433067e-09
40.78913628,0.007993163,0.5204801,3.291041e-05,5.193885e-06,0.00071743132,2.6815225e-07,7.6533998e-08,1.1336238e-08
40.8230372,0.0079989196,0.52000374,3.2987736e-05,5.2175333e-06,0.00074357688,2.6920988e-07,7.7817647e-08,1.0896317e-08
40.85703734,0.0080369517,0.52163346,3.3185857e-05,5.2663189e-06,0.00077490695,2.7231605e-07,7.9294629e-08,9.2987901e-09
40.89107607,0.0080422508,0.52128616,3.3291457e-05,5.2785648e-06,0.00080380815,2.7493629e-07,8.0799916e-08,8.4793666e-09
40.9251148,0.0080476632,0.52116606,3.3256081e-05,5.3366839e-06,0.00083226677,2.7570972e-07,8.6303126e-08,4.6511838e-09
40.95930489,0.0080232318,0.5190727,3.3238209e-05,5.344106e-06,0.00085993624,2.7530139e-07,8.6160837e-08,5.1143262e-09
40.99321748,0.0080288025,0.51871261,3.3317605e-05,5.4184528e-06,0.00089642515,2.7853922e-07,8.871582e-08,4.053525e-09
41.02747255,0.0081244104,0.52419589,3.3658687e-05,5.3688689e-06,0.00094784921,2.8411841e-07,8.1134855e-08,4.1686216e-09
41.06173873,0.0081303466,0.52375137,3.3764429e-05,5.4301596e-06,0.00099347597,2.8599517e-07,8.2997641e-08,4.9469852e-09
41.09605642,0.0081295438,0.5227188,3.383861e-05,5.397463e-06,0.0010401199,2.869156e-07,7.9996531e-08,4.8018485e-09
41.13048722,0.0081975978,0.52587951,3.4306745e-05,5.4797642e-06,0.0011016146,2.9494568e-07,8.1940165e-08,6.2657556e-09
41.16500333,0.0082643924,0.52861775,3.4696533e-05,5.6026785e-06,0.0011681789,3.0340506e-07,8.6478871e-08,7.0269049e-09
41.20014823,0.010561777,0.67379606,4.4644161e-05,7.5759257e-06,0.0016158062,5.1080957e-07,1.6221268e-07,8.5924357e-09
41.24137337,0.009397964,0.59874991,3.9948468e-05,6.7523084e-06,0.0014929866,4.1149146e-07,1.2848174e-07,2.1845278e-08
41.28433413,0.0095692239,0.60839145,4.0981209e-05,6.9784339e-06,0.0016266482,4.2805939e-07,1.3094731e-07,1.5713974e-08
41.32795494,0.0095595312,0.60664518,4.121047e-05,7.127347e-06,0.0017658227,4.3170803e-07,1.3318493e-07,1.862937e-08
41.36954358,0.0095283422,0.60344364,4.1206507e-05,7.0358045e-06,0.0019171804,4.2579049e-07,1.2331666e-07,2.0035869e-08
41.4061135,0.0083510883,0.52713609,3.6398688e-05,6.4093598e-06,0.0018233964,3.3307846e-07,1.0005974e-07,1.1438383e-08
41.44452354,0.0083432319,0.52530803,3.6823636e-05,6.7943149e-06,0.0020041364,3.4446502e-07,1.0954837e-07,4.41631e-08
41.48155808,0.010448212,0.65637259,4.6375946e-05,8.7358011e-06,0.002765011,5.5005106e-07,1.7755461e-07,9.1838298e-08
41.51789508,0.0083938298,0.5255619,3.7176151e-05,7.0460122e-06,0.0024453516,3.4979224e-07,1.120764e-07,1.1085962e-08
41.55619751,0.0084007737,0.52434262,3.7385917e-05,7.2788526e-06,0.0027522871,3.5474764e-07,1.160622e-07,1.918938e-08
41.59423133,0.0083991133,0.52259725,3.750359e-05,7.4853472e-06,0.0031266927,3.5593866e-07,1.1738008e-07,2.1961671e-08
41.63122303,0.0094541608,0.58610693,4.2150391e-05,8.4641817e-06,0.0041501553,4.503176e-07,1.4623963e-07,2.2639013e-08
41.67036246,0.0084253742,0.52065467,3.7479071e-05,7.6947376e-06,0.0042487777,3.6143329e-07,1.256209e-07,2.6571134e-08
41.70841823,0.0084426684,0.51991539,3.7214351e-05,7.6656792e-06,0.0050997331,3.5868945e-07,1.2496234e-07,3.4710017e-08
41.74770438,0.0084234954,0.51681487,3.7023509e-05,7.8620762e-06,0.0062785402,3.6022626e-07,1.321012e-07,5.6537475e-08
41.78924871,0.011380659,0.6969837,5.0115059e-05,1.0984369e-05,0.010381298,6.776311e-07,2.550474e-07,5.055014e-09
41.83633298,0.011214942,0.68692812,4.8956295e-05,1.0840572e-05,0.0099589223,6.4278258e-07,2.4896193e-07,4.9819955e-09
41.88599439,0.013375139,0.82142134,5.8521253e-05,1.3288604e-05,0.010806964,9.2472733e-07,3.6931411e-07,5.7044166e-08
41.93358553,0.01091128,0.67804905,4.7782075e-05,1.1219699e-05,0.0081343025,6.2130319e-07,2.6595378e-07,7.4152656e-09
41.97604655,0.01067622,0.67770718,4.7735878e-05,1.1977737e-05,0.0076098481,6.331553e-07,3.0023899e-07,1.0586168e-08
42.01782293,0.0097416504,0.63436988,4.5345608e-05,1.2050239e-05,0.0068062643,5.7403251e-07,2.9171955e-07,7.104068e-09
42.06148907,0.010168454,0.68300258,5.0143093e-05,1.4364555e-05,0.0070466385,6.9997291e-07,3.8406252e-07,1.0642524e-08
42.10511672,0.0098739094,0.68571661,5.2490867e-05,1.6374636e-05,0.0068667205,7.6138528e-07,4.5314701e-07,1.1914353e-08
42.14873111,0.009581425,0.68756164,5.5842515e-05,1.8652776e-05,0.0067988874,8.3506997e-07,5.295076e-07,1.3105235e-08
42.19178669,0.0093092314,0.69144801,6.059727e-05,2.1241455e-05,0.0067467195,9.2001557e-07,6.081342e-07,1.4741051e-08
42.23429689,0.009006089,0.69986428,6.5696838e-05,2.3589056e-05,0.0067087529,9.7797453e-07,6.5741556e-07,1.5680697e-08
42.27630792,0.0086938415,0.69629311,7.0518269e-05,2.5572851e-05,0.0066347628,4.0593735e-08,6.8361443e-07,1.6733437e-08
42.31755237,0.0082785377,0.69791654,7.4017272e-05,2.7164596e-05,0.0065332002,4.0431893e-08,6.9393805e-07,1.6295008e-08
42.35763701,0.0078368227,0.70090657,7.6699379e-05,2.8506231e-05,0.0065735292,4.0695808e-08,7.0711548e-07,1.5414137e-08
42.3964807,0.0074669289,0.70488093,7.9605921e-05,2.9824266e-05,0.0072619575,4.111664e-08,7.2321739e-07,1.4908643e-08
42.43464773,0.0072840677,0.71127675,8.3364225e-05,3.0636658e-05,0.008880333,3.9806051e-08,7.0175663e-07,1.3780507e-08
42.47668419,0.0074243996,0.72318558,9.0568399e-05,3.2078266e-05,0.013071482,4.4423752e-08,7.1196997e-07,3.1493704e-08
42.51805652,0.0079633624,0.73277796,0.00010558817,3.9959389e-05,0.025186103,7.6758657e-08,6.5822361e-08,8.5370461e-08
42.56677613,0.010843909,0.89837673,0.00016096209,7.0024183e-05,0.050196693,2.4507639e-07,2.235992e-07,2.8874046e-08
42.62261811,0.0099778076,0.74035917,0.00016585488,8.3836134e-05,0.020826129,2.159466e-07,2.1029367e-07,9.5785854e-09
42.68525908,0.012710933,0.86048594,0.00022679584,0.00012600611,0.016631792,3.9010143e-07,3.8714476e-07,1.1446371e-08
42.76572822,0.014821362,0.97687412,0.00025421399,0.00014773275,0.014013208,4.1817759e-07,4.2290606e-07,1.4385814e-08
42.85099486,0.015158382,0.99990752,0.00023403885,0.00013255943,0.013906422,4.0392876e-07,3.5189198e-07,1.3726667e-08
42.93027981,0.014817242,0.9748549,0.00021496396,0.00011060618,0.018246188,4.3007458e-07,3.5758014e-07,2.1350602e-08
43,0.01275207,0.82391604,0.00017769012,8.5174228e-05,0.032737078,2.7561715e-07,2.490563e-07,2.1386043e-08
43.06486199,0.013303495,0.87619932,0.0001746282,7.8030541e-05,0.033783195,2.6088536e-07,2.3817879e-07,2.91753e-08
43.13836579,0.014552812,0.99825382,0.00021060229,8.9655805e-05,0.017136993,3.6375488e-07,3.1977201e-07,3.6806073e-08
43.2105596,0.010981268,0.94901051,0.0001932012,8.7890173e-05,0.012719527,2.9216421e-07,2.6627204e-07,1.0468549e-08
43.27220046,0.010066816,0.98434794,0.00020688406,8.9403833e-05,0.018608496,2.6806669e-07,2.2152984e-07,1.4343637e-08
43.33916264,0.010845827,0.9693766,0.00028029461,0.00013657928,0.029209274,4.3300696e-07,3.9652692e-07,3.2211931e-08
43.43179793,0.015347704,0.99796501,0.00044962643,0.00026049826,0.033542617,1.2839523e-07,1.4038891e-07,1.4902091e-08
43.53644127,0.014680676,1.0040192,0.00032101346,0.00020845359,0.016482893,6.616444e-07,6.7658577e-07,3.8757862e-08
43.61929811,0.013559882,1.0035118,0.00026424162,0.00016589019,0.014280967,9.4933189e-07,9.008749e-07,2.4222039e-08
43.68670419,0.012734977,0.99900863,0.0002420338,0.00012543607,0.018463438,9.5352828e-07,8.1630933e-07,1.7351487e-08
43.75028502,0.012703806,0.99723549,0.00022691714,9.1367908e-05,0.027177392,6.3637078e-07,5.0472624e-07,3.2845896e-08
43.81895007,0.013369238,0.98872818,0.00023741428,9.7841706e-05,0.01450209,6.9298128e-07,5.580137e-07,2.6687236e-08
43.89637671,0.011913653,0.9826577,0.0002910416,0.00013681948,0.014796207,9.1462341e-07,7.8974373e-07,3.2351589e-08
43.99533317,0.014539382,0.98109592,0.00047568332,0.00024266285,0.048556979,1.9421449e-07,2.0558407e-07,2.1990178e-08


==> top_average_p_by_time_44.dat <==
Time,Average_p
27.0,1018601.1736896004
28.0,1053019.7365787595
29.0,1053124.8930145174
30.0,1057028.7359811123
31.0,1052600.7389431456
32.0,1072361.6123337196
33.0,1099776.232896421
34.0,1152311.5615248575
35.0,1234279.739096084
36.0,1357211.0453177118
37.0,1522742.1441995418
38.0,1758145.624232903
39.0,2137229.931106139
40.0,2805974.8767909803
41.0,4163851.0022617783
42.0,7888027.526450291
43.0,30731256.570425875


==> u_magnitude_combined.dat <==
Time,Point 1,Point 2,Point 3,Point 4
1,106.337,93.72673,33.7833,37.0059
2,52.0092,82.792542,32.356,21.8472
3,22.2105,33.681683,21.1557,15.5469
4,34.1498,35.3548,28.7599,20.5365
5,33.9222,33.191,36.2922,38.5561
6,37.2252,38.159,37.721,35.0207
7,37.2773,37.8359,37.5121,35.6419
8,37.4601,38.0369,37.5961,37.6986
9,37.1431,37.7232,37.3777,35.8555
10,37.0506,38.4468,37.1042,35.8409
11,36.6989,37.5325,36.9366,36.5973
12,36.5585,38.6361,36.8199,35.5879
13,36.6252,37.5056,36.7932,35.2876
14,36.3979,37.456,36.9486,35.6361
15,36.5725,37.5174,36.7854,35.6494
16,36.664,37.2538,36.9143,35.1217
17,36.8839,37.4465,36.5876,35.3595
18,37.0152,37.3644,36.6644,35.1033
19,36.4807,36.8845,36.0451,35.2036
20,36.8197,38.5927,36.4274,33.6081
21,38.0843,38.6203,36.4031,33.9979
22,37.1175,36.4659,36.4034,34.8093
23,37.7453,37.5385,36.597,34.1283
24,37.7546,37.7835,37.1847,34.4335
25,37.0806,37.2226,36.5239,34.1742
26,37.4482,37.8879,36.5985,34.103
27,37.456,38.1497,36.6452,34.2172
28,37.3975,38.1078,36.5891,34.2858
29,37.3647,38.1408,36.6081,34.3095
30,37.263,38.2319,36.4461,34.2644
31,37.3203,38.2547,36.5532,34.2787
32,37.2227,38.0814,36.5761,34.2626
33,37.3719,38.2279,36.7461,34.2349
34,37.2598,38.2061,36.7751,34.2417
35,37.2374,38.1555,36.7542,34.1764
36,37.1732,38.108,36.716,34.1395
37,37.1101,38.0752,36.6857,34.1401
38,37.1173,37.9979,36.6936,34.152
39,37.0828,37.9224,36.6373,34.1235
40,37.0033,37.9028,36.5573,34.0136
41,36.8274,37.7919,36.3408,33.7405
42,35.7476,36.6432,35.199,32.6675
43,32.6924,32.8177,33.1163,30.2494
44,16.6839,18.6261,10.6533,8.6956
45,32.0154,31.7649,33.384,30.8437

